Time-Variant Variational Transfer for Value Functions

In most of the transfer learning approaches to reinforcement learning (RL) the distribution over the tasks is assumed to be stationary. Therefore, the target and source tasks are i.i.d. samples of the same distribution. In the context of this work, we consider the problem of transferring value functions through a variational method when the distribution that generates the tasks is time-variant, proposing a solution that leverages this temporal structure inherent in the task generating process. Furthermore, by means of a finite-sample analysis, the previously mentioned solution is theoretically compared to its time-invariant version. Finally, we will provide an experimental evaluation of the proposed technique with three distinct temporal dynamics in three different RL environments.

==> csv/2-rooms/linear-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.09082292659579981,0.07049447517213335,0.058836628081712083,0.057416315642218864,0.013245640819679669,0.026491281639359338,0.027182138311474254,0.038071559709554774
100,0.06713944973072473,0.041705645958938324,0.03597490624659747,0.031058375420837447,0.11220076916722033,0.049642226197824574,0.14373867098707116,0.05702052823537962
150,0.06913605539957153,0.03802012532667668,0.07180758203241151,0.037072069428713,0.18836429199886104,0.055529869245237895,0.20142128991177954,0.0599951151430285
200,0.08653688419849917,0.03969338229572792,0.0909812489053165,0.042013990740065656,0.21825690803878814,0.059843604778587293,0.2329703080605422,0.06035558811715848
250,0.10384769341432451,0.04096725294658058,0.11055770446493651,0.04448393804290195,0.2572564859206611,0.06035825508702672,0.27402780593362946,0.06002714298677965
300,0.11467120113936366,0.043892890905784826,0.11341075062940145,0.040713935807636915,0.2689883461588384,0.06041694415935039,0.306311266400114,0.057492747934292175
350,0.12015211310779751,0.044138170696872814,0.11935838993147907,0.039789219601223134,0.28607548486811923,0.06310370818484846,0.3448544422296337,0.058745050160401525
400,0.13066610659368094,0.046043649654061526,0.11807801656642891,0.038309043722128865,0.3099247234291892,0.06295737538603968,0.3595028286895828,0.060090595171458795
450,0.13906087419274377,0.04758307222634755,0.12780187706883778,0.0409229808518902,0.32951895554509536,0.06386166843415324,0.37938787871949375,0.0617402581397374
500,0.1445505843504183,0.04805654673595948,0.13940477638284102,0.04296459832831289,0.35008344725676394,0.06493619481734363,0.4042467732156462,0.062102576390660615
550,0.15832261913466383,0.050377594478785176,0.15031046817290528,0.04340856022768304,0.36061065516826774,0.06603790613544366,0.4263837645778667,0.06179157432606276
600,0.16925644750172453,0.05247672191376199,0.1613503863088056,0.044301939724445426,0.37787579230505614,0.06677131039428022,0.445067109354591,0.06196140458700872
650,0.19090337835329188,0.05459142356427268,0.18662139611201706,0.04657476695268654,0.3949247815750979,0.06690181862132642,0.45819886059102105,0.06315143873684449
700,0.21570753844865254,0.05702200143100961,0.22058595711985646,0.04738889400847966,0.4053992175574495,0.06644739541528218,0.4700221759074267,0.06453557897062566
750,0.25238905340043943,0.05729448533817497,0.2579462798083015,0.048814623509397546,0.4169299616689143,0.06660232286706283,0.4786373898068119,0.06513434824819307
800,0.29131239717546,0.056948603357417596,0.2938403173964829,0.04910224168293117,0.4261884172683349,0.06669161967030081,0.488065282619741,0.06537605724849695
850,0.3172314693207527,0.058016361855568334,0.33336772848673346,0.04822975749147713,0.4358640499454658,0.06567907730480164,0.49269485570649896,0.06657639729314166
900,0.3401526824822174,0.05766962394193917,0.36089705564680374,0.04837304165509671,0.4453863480519816,0.0653647988333927,0.5025736344105028,0.06650190998923278
950,0.3725038138038332,0.05690857806830961,0.39299713042109957,0.04690936360358773,0.45097346744496825,0.06635910611895889,0.5107665248059681,0.06597225461535172
1000,0.39685994386879186,0.05608748516347274,0.42603094808669506,0.044708158650811416,0.4624730463699106,0.06613280247695633,0.5205833814375745,0.06471166341852626
1050,0.4212380058888439,0.05441901008948935,0.44870793702141315,0.04396037679138407,0.4824028327810233,0.06362282136471799,0.5324448961389951,0.06388401624713799
1100,0.4450086358928871,0.05272199882036648,0.47484204964377724,0.04169687652793878,0.49986175956939344,0.06124606151890396,0.5441722456465538,0.06237649853695855
1150,0.46751766600246925,0.050993630676818925,0.4969746214274366,0.040016782534860344,0.5156537557946286,0.058774796769484244,0.5570347159670911,0.059555075507396096
1200,0.4885754744344302,0.04809096281754088,0.5151354825054945,0.037787300127138025,0.5301928838398613,0.05636765694919657,0.5701892003485439,0.05783548620337602
1250,0.5053325622721662,0.0471164539947076,0.5320483670545384,0.03576475481980095,0.5474366765288043,0.05319809381428154,0.5823332299179527,0.056415652584865424
1300,0.5224802115806881,0.04497832136014708,0.5463741329246758,0.033539515852840096,0.5649618907819264,0.05131313381504121,0.5937474776061743,0.05397602484915481
1350,0.5387143780858986,0.04416311026742278,0.5618477755072813,0.033044628368072156,0.5795836757295992,0.05017647998648347,0.6073994704776426,0.05255161625096818
1400,0.5545053685232246,0.04400923818133679,0.5781733895616206,0.03236999569182428,0.5952921921722876,0.04871937579327542,0.6205730008467054,0.05114448045248969
1450,0.5711606255569639,0.044042820341850725,0.5952933295998416,0.03210010054758016,0.6077986969696675,0.04780229897353445,0.6341071259122569,0.0486176080418186
1500,0.5920169598154766,0.0441882075987014,0.6166060620240041,0.03197468973606108,0.6202881865216283,0.04708462317918523,0.6497947791448407,0.04623084502564809
1550,0.6138991510494775,0.04454748715285291,0.6414566541657396,0.032426458110273504,0.6338539685235891,0.04592123510162424,0.6633168168397401,0.04470797246961109
1600,0.6357171428904652,0.045553022238452076,0.6659616223889651,0.031966509236137065,0.6460901134374804,0.04478495701999324,0.6764053204623027,0.043363235125006894
1650,0.662198027418384,0.04585511943007161,0.6928867400138234,0.03174207415052251,0.6607692112969158,0.043279096047767446,0.6908716583377253,0.040201211863225554
1700,0.6861974015539274,0.04583831201591075,0.7189962738329732,0.029575824503199236,0.6782297895916719,0.041292844067799664,0.7041574872792282,0.037918122789438916
1750,0.7075764902767032,0.04467650114973655,0.7391276871158667,0.02729875611102483,0.6960528496219689,0.038819810667909314,0.7153210832773241,0.03512048057997565
1800,0.7241682969385603,0.0432524142310345,0.7576849019098906,0.024412164591662164,0.7085536663785357,0.03698238525832803,0.7269714430855926,0.03313238568324952
1850,0.7374224869050569,0.04103045100318908,0.7719572640511478,0.021174881001126782,0.7227483881554287,0.03399397986188915,0.7365292204252595,0.030854612825016458
1900,0.7484954022434869,0.04006145730062634,0.7820106375453281,0.017682521163272576,0.7369992806404838,0.032137474746900596,0.7470206371765485,0.028454409937331043
1950,0.7572890827613,0.03768482878318919,0.7897231865178133,0.014774563731377024,0.7506627570959188,0.030047165307900216,0.7566951189516279,0.026732836591333443
2000,0.7662194838134152,0.03652809477342161,0.7949690633196711,0.013196919439447508,0.7609063560348364,0.028523617274549776,0.7663177212688272,0.024377128167789922
2050,0.7739820464517386,0.03573201996511763,0.799273926520333,0.010966364364011117,0.7690718264840568,0.027676616772342955,0.7719668908441726,0.022278445791852557
2100,0.7788916637512411,0.03492320069781932,0.8020303607285032,0.009963115831996525,0.7751381173056572,0.02607620426660651,0.7777218187322715,0.020033814240291728
2150,0.783223727956308,0.03429471410875365,0.8038079056181863,0.008675400838443224,0.7814476698257746,0.02399023423312708,0.7814501239278928,0.01718320461065077
2200,0.7852234112411804,0.03284330792837262,0.8063438974791888,0.007472265244935671,0.7867833461276531,0.022574415335354113,0.7874798490900047,0.013878299035669216
2250,0.7876096384983713,0.03192728292804368,0.807065551157972,0.0069393023330151715,0.7896618852995749,0.0204718733067796,0.7930634596156361,0.011185698168060278
2300,0.7906956492891052,0.030785014844895646,0.808045937737171,0.006866076048732283,0.7914148732405092,0.01920519072916489,0.7984017587683151,0.009523663462781693
2350,0.7915723414632966,0.030564744615536422,0.8097049311772436,0.006088896206671155,0.7942512640517191,0.017024285234468313,0.8012732202549085,0.008342644593897337
2400,0.794128770056588,0.0293120065403463,0.8102802628567212,0.006000647606314856,0.796557184011727,0.015524499194164619,0.8044044685290122,0.0075553140822403305
2450,0.7959551606963376,0.02788817381641915,0.8108312795390462,0.006172733757469735,0.7982116868515163,0.01368400874109084,0.807430473416124,0.006299690019535998
2500,0.7977111942536684,0.025940160524078625,0.8112924524074239,0.005812029399540612,0.7996119536967186,0.012561497925784131,0.8092547524849651,0.0058629653678284
2550,0.7998344978732054,0.024581194003247927,0.8114498291916609,0.00564202693369927,0.801064276829671,0.011308643804065948,0.810353661739356,0.006218109981466858
2600,0.8003173669909474,0.023947270956517615,0.8113992217734048,0.005648784140261408,0.8023146962515765,0.009737642076981039,0.8108665559710693,0.005828366515179823
2650,0.802308807243947,0.023271607039908486,0.8121652552468882,0.005432340661124944,0.8036178370194,0.008708883654671831,0.811084200247906,0.0057715801221663214
2700,0.8039672103046275,0.02190543196300918,0.8124327580041113,0.005144317575864097,0.8065152517920998,0.006762022688579179,0.8111480822226408,0.005714697250870192
2750,0.8055927460836925,0.019925584426188084,0.8131355661772734,0.005285042714685513,0.8082068160817079,0.005655683939378775,0.8117420485464709,0.0054703782720910785
2800,0.807181620306016,0.01794556622555482,0.8135682076896715,0.005324147149604202,0.808932152411398,0.005394595249143173,0.8126952421507134,0.0054873072296882245
2850,0.8077694367629978,0.017327237100387863,0.813345640107866,0.005614107417046333,0.809450619468401,0.005494472241359855,0.8138245455595637,0.005520868718448033
2900,0.8087868858790689,0.015493183196719692,0.8132569458892616,0.005566640137237176,0.8101135946984163,0.005370398543352984,0.8138078011542962,0.005439715228485101
2950,0.8100552793739552,0.014248244093918248,0.8131860908360993,0.005512218283508116,0.8101113707435833,0.005325132709172003,0.814180629963088,0.005357405814492259


==> csv/2-rooms/polynomial-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.012982052567368042,0.025964105134736074,0.0,0.0,0.016358138751944615,0.03271627750388923,0.024568147609503058,0.034388695454144254
100,0.03473979836661889,0.02983481445675663,0.012284073804751529,0.017194347727072123,0.07737696320016968,0.04172845771464468,0.1167993774050835,0.047307900142824336
150,0.05051815747840321,0.030027960887934857,0.05009527535065821,0.02704115438308736,0.10923879499898011,0.04832985636605861,0.19631311841610663,0.05401972973187428
200,0.07868767543772259,0.03420538401305056,0.07616956934943998,0.031561426697233295,0.14715737307931684,0.04507916922773308,0.24230648588611572,0.055022132695246875
250,0.08811735314328269,0.032497179571053005,0.09995119044178132,0.0350341583527392,0.17997036977528663,0.050570338153657884,0.2678434280869391,0.05867120185171842
300,0.1007823644520926,0.034111277342691405,0.1161057784078088,0.03619483763626427,0.20525770265267607,0.05268365502015246,0.2975442746498241,0.06045251145556318
350,0.10709458543026594,0.033007174114180665,0.1218445973076163,0.035194161454038426,0.23605581148288896,0.055732491474641224,0.31995846602169725,0.0640108949734509
400,0.12257683170221025,0.03396009621502745,0.14232685810577927,0.039583501961212755,0.26348337561198293,0.057231858431055466,0.3440286995481594,0.06424053506703473
450,0.13699476966443214,0.038033380543296774,0.14670735878100188,0.041124248906237844,0.29157803019850986,0.05876394039659234,0.3732442328113419,0.06312515450985286
500,0.14597495573667663,0.03866089115097416,0.1506050781591169,0.04235335207562029,0.30598700347460256,0.058864981920930634,0.39454076433031715,0.06368690294556109
550,0.14945736389795597,0.038432710711195556,0.15294290099587804,0.04289698411603267,0.32447983084808096,0.061167713854572606,0.4112661077417247,0.06311031149143817
600,0.16037594886585907,0.04141132321576049,0.16082132757371972,0.04474648983815039,0.34518144883608626,0.06205446495035726,0.43357013420402746,0.061316789090124175
650,0.16892418236921564,0.04236294950238247,0.17212733127344282,0.04461522993364876,0.3579292811927421,0.06251406265492125,0.44956574887889944,0.06182721343115787
700,0.1913437068910626,0.04531315464019024,0.18396840874429823,0.04702068948192172,0.3623601515457334,0.06401295964470252,0.4603134965455699,0.06251558192813723
750,0.2196833745366002,0.048283792749642666,0.20833506609055266,0.04967523943119522,0.37345469106422663,0.06419005585633777,0.4716925651792132,0.062400788051803886
800,0.25283429171544836,0.05191473472014598,0.24606433130325475,0.05107586285752362,0.38026076345408877,0.06428099309961983,0.47980569923055083,0.06288681992222045
850,0.281586579836892,0.05435833075188032,0.283746615430895,0.05191938977364514,0.3949665091289094,0.06381036202352873,0.49062849673985687,0.0626740341457118
900,0.31244646467487946,0.05555356407341124,0.31538396426465604,0.05217119419640848,0.40600168654283403,0.06364041082131594,0.5040715860687257,0.06171009855300439
950,0.3425188340216668,0.05561295883535128,0.35025580590955846,0.05164660914910007,0.4246325052196071,0.062164812987152644,0.5194875664426012,0.059385261064182716
1000,0.3676278133980432,0.05531920196384486,0.3752539077592452,0.05127357619811389,0.44636191973476713,0.05939632628236261,0.5354202153809914,0.05617868626626848
1050,0.39317704134414005,0.05523308919209272,0.4030320372961139,0.051531058219072744,0.4689366376498992,0.05718506738791939,0.5510305255467118,0.05322102599145266
1100,0.4204477091707362,0.052962598971370956,0.43056353376923745,0.04933901536522637,0.48567075128502873,0.055847935040823436,0.5697962304253221,0.0497407367352139
1150,0.4425012639035122,0.051372447917614555,0.4561643005932596,0.0475017357570707,0.5010582325315533,0.054477322253040174,0.5867371341818212,0.046722943325275684
1200,0.46271775841942037,0.04968576097031316,0.47478839958495955,0.04720690895769805,0.515309753862026,0.05313528629157534,0.6015409149466878,0.04442777638600606
1250,0.48186594411876904,0.0475505633470199,0.494617312644245,0.045286978150033845,0.5303932838428667,0.051620780843242335,0.6119332334035072,0.04322428113270006
1300,0.4997216958093854,0.046323304670320295,0.5146337539770467,0.041760766839354375,0.5445687901250174,0.05080221797821121,0.6254455231290943,0.04202349731626163
1350,0.5153039905581901,0.04482968977324721,0.5317314009750161,0.039512118168048546,0.5598751964621596,0.050044184957213085,0.63732982430068,0.04068629159957499
1400,0.5309283440187204,0.044158034631307116,0.5490744526604925,0.03857642105364704,0.5761839089208365,0.0505640798199292,0.6496025421250526,0.04018309192188001
1450,0.5524616098594806,0.044656647692268125,0.56695499036978,0.038615031974466696,0.5920168722101745,0.049874932542488315,0.6649436852489571,0.04049967227514818
1500,0.5753089444472548,0.044543364405318184,0.5867502766807273,0.03895413611345255,0.6063055097984058,0.049806690405243055,0.6780253484850581,0.04021720458651826
1550,0.5978854744594947,0.04519071932213565,0.6110583444672018,0.03873473234627995,0.6230743830073355,0.04996105921249564,0.6913365027063798,0.03994089879065209
1600,0.624113486766988,0.04622347432093157,0.6360831369847821,0.038148258341219765,0.6393519505022749,0.049274623896985684,0.7057485772262788,0.038207107667713944
1650,0.6496818581026308,0.046020473317153275,0.6630217648890694,0.03695166725627716,0.6535895721106039,0.04890442421635048,0.7204949193716738,0.0363214932519764
1700,0.6749992164940621,0.04591988849878229,0.6883380872315026,0.03610350706047142,0.6692514318522356,0.04786798079244111,0.7356566956397492,0.033599126296359486
1750,0.6956300636827887,0.04515396050753372,0.7148399500488714,0.034364025843257644,0.6856385367571349,0.04675956994204445,0.7483526842712814,0.030894924302487674
1800,0.7159454597741742,0.043795663158347195,0.7377759724277869,0.032686337478316285,0.7018300126448956,0.04574322485754761,0.757908817307115,0.029925693381189385
1850,0.7319537319338498,0.04196617981967453,0.7548613155617793,0.030081547852569005,0.7153508713591761,0.044350516226139704,0.7664915343075188,0.02959152970849294
1900,0.7479178149642042,0.039756662344868424,0.7678707432744115,0.02717465662461502,0.7275796935103298,0.04369058400485313,0.7763933490366388,0.028134697640047467
1950,0.757070163728749,0.038562634831302706,0.779049162736361,0.023862600269716296,0.7402195730148209,0.04219163564126431,0.7830359475164053,0.027202261473356755
2000,0.7656211942545036,0.037390049409524416,0.7869463649405743,0.02091991776623818,0.75020679885097,0.041122536836132734,0.7916866956455963,0.02584073448366086
2050,0.7742174904444197,0.03596270142927454,0.794429321979255,0.018181549328860777,0.7575713443639284,0.04047408114387896,0.797361350185673,0.02413737283054018
2100,0.7808964091926229,0.03525850121813695,0.7999642690900066,0.015481993016255623,0.7637463200238713,0.0391473500286472,0.8008012438417339,0.023085899385532155
2150,0.7846811340773553,0.034779584107360054,0.8050358765145971,0.013126855016060146,0.7684328581396488,0.038035934985056204,0.8019831706051095,0.02114836330148057
2200,0.7875314262575572,0.03418637177142037,0.808510405515856,0.010813149043798228,0.7741420548630619,0.03681063159254812,0.8033806290290418,0.019826678589986848
2250,0.7903026773609505,0.03312615418004884,0.810638411742608,0.009010999360724784,0.7790476033055858,0.03611056047494184,0.8044426296028111,0.01855390468280036
2300,0.7932777043696657,0.03254755258255719,0.8126053403367048,0.007232958441479901,0.7816290324346481,0.035543979888504725,0.8068214665455025,0.016637848524671674
2350,0.795201135016572,0.03166179892385339,0.8152521830526764,0.005329521059223743,0.7860204242240003,0.034395692413402915,0.8080249692197752,0.015404778507003235
2400,0.7975551883512441,0.030810400625484607,0.8168878178290729,0.004570091976437243,0.7872725880638051,0.033269884500311805,0.8096488145232666,0.014095430302335406
2450,0.7981128440206698,0.030658695025594557,0.8176534070261409,0.004455817573750167,0.7906706586700118,0.03212237116872701,0.8106314389684921,0.01283994289233703
2500,0.7994036494278887,0.029838097828214918,0.8185511699966154,0.004189797143167386,0.7913981139579792,0.031091778915173802,0.8120566123276763,0.011005314829136964
2550,0.8016931090359714,0.027833034919435676,0.8196621403850938,0.0032103347023719375,0.7933699384073216,0.030285282185104588,0.8134532694760688,0.00989934730031463
2600,0.8027925974640634,0.0265450401680471,0.8197448860907336,0.003163524689608819,0.794613530460149,0.028881035425995735,0.8144105914070827,0.008168669380882811
2650,0.805513915951858,0.024568595957452553,0.8198129116863077,0.0031720576948408782,0.7962442234502042,0.02769565847795764,0.8147393914199837,0.006941323627359144
2700,0.8062799919293758,0.022577614200894096,0.8209912991238943,0.002860224473716789,0.7973571465395146,0.02739037044348601,0.8150344449432098,0.005725022415650776
2750,0.8058095581056713,0.02174957345236722,0.8204968923168284,0.0029904494713765984,0.79826402749224,0.025973557603214067,0.8156709023626985,0.00516657394305627
2800,0.8071409426124216,0.019864143611430348,0.8204453379043979,0.0029895695080721135,0.800116935327694,0.024544563255038464,0.8164598897751439,0.004769745736542563
2850,0.8080512167351843,0.018551053966812708,0.8207949438558286,0.0029578911203253706,0.8013828610935895,0.022518103353872002,0.816998252168993,0.0046197540326168235
2900,0.8098658465570253,0.01658815585051291,0.8201985315291498,0.0033436517697042825,0.8030998022994514,0.021150728372697863,0.8171859192519654,0.00442976489252496
2950,0.8113512381157619,0.014595941290926184,0.8209479392356144,0.0029973043926639605,0.8033327644696038,0.01935697683436699,0.8170573413442399,0.004678881634046375


==> csv/2-rooms/sin-no-rep-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.0,0.0,0.0,0.0,0.13462837017326476,0.08241414195515055,0.16477497970761276,0.08948955271086473
100,0.0,0.0,0.0,0.0,0.2004935582931731,0.06983067199050302,0.1909920392216086,0.06610953943641305
150,0.0,0.0,0.0,0.0,0.2627288119870659,0.059247753353610884,0.2739981252419893,0.05938709977099976
200,0.0,0.0,0.0,0.0,0.31705186270721863,0.059559569180373806,0.30810260706471,0.050773891531344685
250,0.0,0.0,0.0,0.0,0.3577918447689195,0.059353941339750596,0.3750822557106994,0.048884412137204354
300,0.0,0.0,0.0,0.0,0.3921231177446925,0.0601232861888956,0.4221389968799024,0.04506097260687948
350,0.0,0.0,0.0,0.0,0.4222909796589304,0.060377453174379876,0.45616537230924237,0.04239005467743874
400,0.0,0.0,0.0,0.0,0.45091915165194807,0.05919188268063182,0.48308075619233465,0.042643750323569735
450,0.0,0.0,0.0,0.0,0.4688625115842154,0.05557637578839843,0.5027841019178545,0.04117412082806093
500,0.0,0.0,0.0014068953899991383,0.0028137907799982804,0.49353644642016464,0.05261587646896446,0.5165761002233882,0.04175204299898491
550,0.0014575101627982653,0.0029150203255965314,0.0012789958090901256,0.002557991618180255,0.5045976428569091,0.05121173027560117,0.5345858686287205,0.04117537293315197
600,0.0013360509825650765,0.0026721019651301547,0.0023214946347810783,0.0032495865300617255,0.5131980049701328,0.05181172452082569,0.5435760632690986,0.04044602810881183
650,0.0012332778300600704,0.0024665556601201418,0.003203609025750345,0.0036231026972485324,0.5256106180517537,0.050941004228631,0.5497867821389959,0.04106277013134009
700,0.002130113822011605,0.0029903151629934433,0.0038745278542013668,0.0037576292320315352,0.5375105344527309,0.047765510192497904,0.556544007765416,0.040690036003614545
750,0.001988106233877498,0.0027909608187938785,0.005433860354960582,0.004212892579185356,0.5528751332999827,0.045254270406495774,0.5649391468436894,0.039862346705040054
800,0.004487024089214315,0.003873199758081686,0.00599140724852339,0.004251195157175256,0.5611941006250841,0.04430435753990841,0.5728781528233128,0.03974038332784346
850,0.0069162152143511044,0.005175709901461265,0.005638971528022013,0.004001124853812007,0.5758037863753878,0.04189016113750692,0.5824281004799489,0.036503338148477865
900,0.007275282989742354,0.00503105459526403,0.006115198917878892,0.004010788210861441,0.5884613838141484,0.04010680396733918,0.5882434000075549,0.03687443081678138
950,0.007632875072747148,0.005782344367940067,0.005793346343253689,0.0037996940945003123,0.6005329163530646,0.037916202297738295,0.5953421758559023,0.03695445410238836
1000,0.007925652140024974,0.0055913722270128086,0.006998325110092506,0.004008187370413457,0.6122852831668099,0.0360140865748378,0.602601362682052,0.035343461142801694
1050,0.008119799204336565,0.006216479123460872,0.007283264512819912,0.00392783529122901,0.6225634439544775,0.034901027259751104,0.6108494006201461,0.03392952958434604
1100,0.008401906902342436,0.0060136355972974865,0.007578978931209077,0.004296873190581721,0.6307491206262944,0.0341520427922518,0.6185985169842109,0.03213328889676993
1150,0.008041194081100078,0.0057595372495177636,0.007249458108113032,0.004110052617078168,0.6402518969591716,0.033479924869298065,0.6269016921679963,0.03060664128849869
1200,0.00821945332119274,0.005778860837512386,0.007570040765551318,0.004044581927310623,0.6490252491350941,0.032954649379802005,0.6349863228815547,0.029589768379442345
1250,0.008486019649000276,0.005874711994500007,0.007267239134929264,0.0038827986502181972,0.6572163046984667,0.032884650893863034,0.6438147903268601,0.02867634723952349
1300,0.008162825305257226,0.0056533534349825325,0.006987729937431986,0.003733460240594418,0.6705373175831787,0.03349240599831876,0.6548071770478182,0.02922261402076914
1350,0.007863351794617682,0.005448078954691466,0.007347083466749383,0.004043738677110346,0.6829002356714132,0.03392281020323975,0.6676259596571613,0.02964550888791774
1400,0.007585079494053399,0.00525719617344952,0.007084687628651193,0.0038993194386421214,0.6969574137738008,0.031716950946668175,0.6809062246222679,0.029981227479860113
1450,0.00778257973126683,0.005107531346654449,0.006840388055249427,0.00376486014765446,0.7075070713146994,0.031476667319028505,0.692365826634905,0.029086043278591624
1500,0.007525247956410986,0.004940260267554935,0.006612375120074445,0.003639364809399312,0.7190592070493648,0.029046447708940795,0.7069453913989645,0.02808253002057564
1550,0.007284391968470048,0.004783602151578819,0.006399072696846237,0.0035219659445799773,0.7288901437093953,0.027370085748986306,0.7183102736010809,0.027319061510562275
1600,0.007058478282180267,0.004636577640872682,0.006199101675069793,0.003411904508811855,0.7388474817191788,0.02514393827409035,0.7251538662754746,0.026204191845352987
1650,0.007298989593037363,0.004533100422112757,0.006396817070409417,0.0033410331370760903,0.7460353008427338,0.023956837675736222,0.7330271437905539,0.026175003649770125
1700,0.007085752939945062,0.0044018055219682125,0.006208675391867964,0.003242767456573851,0.7567450607301339,0.0228993516112987,0.7410539676489268,0.025718651034046768
1750,0.0068846235505407374,0.0042779043894677305,0.006031284666386021,0.0031501169578145986,0.76464878143766,0.02202528238469872,0.7519508987667542,0.024255705702807263
1800,0.007105543262113636,0.004187900383967235,0.005863748981208633,0.0030626137089864156,0.7674132025645716,0.021221503517952534,0.7587071562485513,0.023845891616110663
1850,0.006914621129267306,0.0040762767704327525,0.006479499109710638,0.0030560753057987692,0.7735347170161692,0.02034693514697736,0.7662759966505343,0.024081347783699962
1900,0.0067336916264266545,0.003970450612748435,0.006308985975244568,0.002975652271435642,0.7776841052780666,0.018821381410921927,0.7709621820805662,0.024144159262192082
1950,0.006933774962657086,0.0038899027227017003,0.006904837431571286,0.0031684693844769647,0.7789768237967242,0.01813892565879151,0.7770087168129369,0.024314211588747383
2000,0.007069963504055709,0.003917549696939841,0.007868717191963512,0.003657216556933293,0.7828823916564696,0.016561673229484108,0.7823122076474409,0.02481595794182161
2050,0.007259179763327519,0.0038380322825124777,0.008420271499326022,0.003986094624587704,0.7867998481265286,0.01513834700775537,0.7860910323010677,0.025148765246256775
2100,0.007087109995609209,0.0037476645616063694,0.008621985604736631,0.0039057822558128358,0.78928703456738,0.014091194208670919,0.7889863345981322,0.025067297845543107
2150,0.006923009382500246,0.0036614552947894586,0.010091603138517917,0.004540006404868714,0.7914190315379291,0.01312890723350927,0.7924903649824344,0.02500337571898234
2200,0.006766336793591265,0.0035791238422752483,0.010499749792473043,0.0046889574510571574,0.7940300607558646,0.012050731095257027,0.7941318967496618,0.025150989160989522
2250,0.007204509691429255,0.0043677142419609825,0.010536408705930892,0.004730311881855938,0.795090353586675,0.011400770122525295,0.795803098577594,0.02531844170058267
2300,0.008199219736020226,0.004866697054867484,0.011805241034138015,0.004786083358985579,0.7968081477541186,0.010277432682570734,0.7970066013241754,0.025291079611480936
2350,0.008026570450235837,0.004766039605369349,0.013729731645982008,0.006038603114426254,0.7976939862737729,0.009656890589002305,0.7986708289921353,0.02505449074115393
2400,0.008786346058323787,0.0053258933677683895,0.014416821458651703,0.006890255509234395,0.7994842995840793,0.009426608596004549,0.799311374737231,0.02568253269059317
2450,0.011103850082961204,0.00740252778807341,0.014756103546546148,0.007022815938782046,0.7998313368685288,0.009396971859506222,0.799764107175197,0.02578592560813372
2500,0.012209710751664184,0.008750596461942125,0.016104472192722673,0.008338779428083583,0.800862033979458,0.009418455414596539,0.8014183169583324,0.025559987559400386
2550,0.015012988999711067,0.011004209446107662,0.017054603814137145,0.009351031980709796,0.80154458973624,0.009469514712364598,0.8014139642016975,0.024428614390235887
2600,0.017893829126705223,0.013493809218086026,0.019360063351993036,0.010675157776831264,0.802321943206599,0.00931937981606194,0.8024971799790225,0.022508045633568237
2650,0.02108247663910111,0.016021979063783703,0.021553471814224113,0.012153111275558709,0.8046548789798557,0.008386067385503172,0.80427627909947,0.021645252630977836
2700,0.02395704243285064,0.017923646393812054,0.023735678498526133,0.013387813526365502,0.8064260810962526,0.007730943608604721,0.8058104380724678,0.01968305482278439
2750,0.027889861521544903,0.020458061615107662,0.02565313484092043,0.014266437429012936,0.8067887685730538,0.007681018870666561,0.8065298824584076,0.01835763852132767
2800,0.030180289285140584,0.022488209337317114,0.028808366382139558,0.016439566827537316,0.8084951640608424,0.007018979904207258,0.8067493208882568,0.017697660020777124
2850,0.033086459486865005,0.024390692349050308,0.03288600595094169,0.018926977192913887,0.8100912054578165,0.006588539112104909,0.8069056281433773,0.01634132931182983
2900,0.036913609172939295,0.027436830408813444,0.036332657296233785,0.02121965117278161,0.8109208747012908,0.006231517554664568,0.8070840641788288,0.015051444056616176
2950,0.04075488416568136,0.02992957232819501,0.04099951235074752,0.023256982314369068,0.8112116682829688,0.006119414884335171,0.8079401220249616,0.013183443022024462
3000,0.04604514053428768,0.03287548623784769,0.04723189246050449,0.02633888438404968,0.8125356340446815,0.00555224430010222,0.807435721729577,0.011943269736823428
3050,0.05087251879894602,0.03580184342516359,0.05335018051734986,0.029429784575130683,0.8140931215225549,0.005247608728879696,0.8087891231025104,0.011043533315386218
3100,0.05637393482869068,0.03939629299617104,0.06062346357421291,0.03316349429785,0.8150265710936402,0.004472809239919648,0.809633110226612,0.010797589034616932
3150,0.05999857152554071,0.0413996287722123,0.06853316633810427,0.036899306693248965,0.8154125313609171,0.004043047223624854,0.8105784820629158,0.009829786862991598
3200,0.06731901669928692,0.04445426663456101,0.07705726094222834,0.04097667819314932,0.815170705743118,0.0041978783833995295,0.8103860082554509,0.009664080172286904
3250,0.07371071776256287,0.046884453527091016,0.08555365034796372,0.0449354275577849,0.8154923265072891,0.004260277548158409,0.8110944713228644,0.008844645936192747
3300,0.08009401584638297,0.05038373586628717,0.09629789879795014,0.04918005169772214,0.8160983618084399,0.004285266154805625,0.81193062961799,0.007471831981196839
3350,0.08809272547148769,0.05375546491453219,0.1047265149011352,0.05305698635360691,0.816982548686823,0.003660066444776787,0.8120764648498784,0.006864976738397359
3400,0.0970266428160227,0.0565653820772978,0.11740948855834615,0.05703014939604574,0.8170472518190759,0.003613582531901466,0.8125781869738405,0.0063606637666245094
3450,0.10643973859908087,0.05959161401300897,0.1278933272663464,0.0603720972399683,0.8168500531934195,0.003672281147117564,0.8134391008272943,0.0061399452303650785
3500,0.11590493543947966,0.06150968312346025,0.13894287430556349,0.06342064065840078,0.8166066713168163,0.0035733057548811287,0.8143112077021855,0.005549171468999129
3550,0.12594471643599742,0.06353462959592258,0.15180255748176652,0.06673696192319091,0.8167944693677808,0.0034821611178646027,0.8145761182007454,0.005361837012413551
3600,0.13766473907244425,0.06511505452047095,0.16535875695370666,0.0696993987400817,0.8175693501071755,0.0033909048257910806,0.8147375444623138,0.00550243140388119
3650,0.14647526929933777,0.06661878643489123,0.17980337532534968,0.07248341117409766,0.818234506945496,0.0032191930251846725,0.8137320112687952,0.005382446210069799
3700,0.16061466175310288,0.0685153015451348,0.19248991325967804,0.07526412647084915,0.8180656820101787,0.0032911991565635415,0.8125343658774419,0.005604253040011894
3750,0.1733724222020425,0.07080682849105698,0.20817009914829174,0.0778403232553101,0.8187287065765017,0.0031376034005852565,0.812223084512894,0.005715316543805418
3800,0.18806420373032348,0.07258866752758455,0.22408424547479394,0.08038965895573284,0.818590275710783,0.003090124573945441,0.812153622979912,0.0058522674972393204
3850,0.20242631545652184,0.07445681025038305,0.2411626633747097,0.08219304354520991,0.8179207380178184,0.00345034787176329,0.8123062012766883,0.0057433824509043364
3900,0.21544414130580525,0.07649642317254685,0.25779378635109246,0.08308212172089292,0.8177182329391492,0.003908967194099385,0.8122955670331627,0.005825704849892037
3950,0.22979105951385248,0.0787086756465541,0.2774705479908981,0.0849640265288343,0.8182470715567226,0.003889654189841074,0.8128398605816375,0.005575502564502816
4000,0.24516636730717165,0.08079617045943958,0.29443457910938015,0.08606440856162376,0.8182355596655303,0.004049896805453256,0.8128351681017223,0.005426429176171259
4050,0.2609893664936855,0.08181383787330816,0.3132384360747491,0.08761968444084232,0.8175669837540265,0.0041312602745512805,0.8127916040003745,0.005317357795983371
4100,0.280875253807019,0.08378333359035836,0.33091072773024777,0.08856763278967329,0.8169509423501511,0.0044336349898519214,0.8122344480032582,0.005810577330250852
4150,0.29739444637262735,0.08493637986707718,0.35253752651875586,0.08909324018510689,0.8157370446874217,0.005400409269263264,0.8118646121214872,0.0057945470482809154
4200,0.3139038336883606,0.0863429710292625,0.37170476378570255,0.08923922841343483,0.8157260039162256,0.0055851914721661055,0.8119554424184927,0.005782054752947988
4250,0.33344587144959653,0.08756429461324551,0.38753798999041605,0.08891786193299347,0.8162637071192707,0.005653296411122065,0.810994206604635,0.005771960351615547
4300,0.35394017684160045,0.08856836236535387,0.407577096112806,0.08888853206668755,0.8166707449207005,0.005801052064795191,0.8107766301098307,0.005619057261542697
4350,0.37448537135280957,0.0893721083960405,0.4287013555502146,0.08835322265812638,0.8161788531130268,0.006163870920461772,0.8111249768027325,0.005579262207070325
4400,0.3950840966603129,0.08947269142229593,0.448805170571613,0.08848314995586601,0.8167118398865004,0.00618937830801241,0.8106492146388602,0.005796454363893978
4450,0.4149279987545007,0.0892445351092416,0.46927815261181605,0.0876343602252476,0.8161750935560513,0.006051196358455163,0.8107478726293761,0.006029094114381003
4500,0.434674874072732,0.08826459591538305,0.4873041180199113,0.08736472307360924,0.8161673679011129,0.00607863730801044,0.8099710307553043,0.006378839006050938
4550,0.45299133012996917,0.08720424716900647,0.5043103315754142,0.08702948509359862,0.8163075631127913,0.005934052319974103,0.8077575269659932,0.006446327338444959
4600,0.4725160229920192,0.08578851250467541,0.5205524568299414,0.08603823093457283,0.8153725947839007,0.00609389791292566,0.8064293887893074,0.006930906099421475
4650,0.4901982043911824,0.08466153378804597,0.5390662474702671,0.08526121287154712,0.8149108522639906,0.006467774671756605,0.8067039488690239,0.007288931757861856
4700,0.5090012209909893,0.08340764692064151,0.5562716182360529,0.08458756378269365,0.8149547371258457,0.006440906538567004,0.8074057848008731,0.00762347811309604
4750,0.5254436973126334,0.0823413916299497,0.5708759118227021,0.0836214268709799,0.8142690773280905,0.006566469007396101,0.8076661696930367,0.007472281317329715
4800,0.5429665109940435,0.0808200381910459,0.5843612088741866,0.0835872768069929,0.8138579658104161,0.007052718460034869,0.8074321785733729,0.007367290578205891
4850,0.5607674899749666,0.07852165688169238,0.5998667594509214,0.0824722473444209,0.8130179090311758,0.007566428920373732,0.8078876115744383,0.007259247647356019
4900,0.5791203601626197,0.07673710138814835,0.6137282625754428,0.08225428049057897,0.8133690955979787,0.0072563034880277506,0.808037206511177,0.0071611518046835795
4950,0.5955727994635079,0.07515981744305952,0.6248559435272539,0.08152786278214932,0.8135195150582881,0.00721642142476676,0.8076582992328007,0.007591393190193713
5000,0.6103744358802967,0.07347758069930545,0.6352302549714447,0.08081261900325559,0.8125751227876351,0.0077733213823508234,0.8067728589305052,0.007928329817033713
5050,0.6258120089143947,0.07142420570908944,0.6421589587639157,0.07965571525722363,0.8119192898915398,0.007654904717272584,0.8060444312099527,0.008247412085208173
5100,0.6430350135151138,0.06906872760875908,0.653572494399127,0.07840534397884225,0.8119912742723507,0.007452835631084969,0.8067938125527151,0.008143634597507405
5150,0.6595205551200448,0.06688879057950839,0.6623751767375675,0.07760882283047216,0.811169017739581,0.007990742025202585,0.8071805257020861,0.007917143983697247
5200,0.6732832466787037,0.063781341137365,0.6716303660458607,0.07635233284720237,0.8104729718540679,0.00809568679820436,0.8079229582242334,0.007853156620010196
5250,0.6878100015095842,0.0608971035035247,0.6778761221167415,0.07495320991400964,0.8096664120748271,0.008010675367760319,0.8068225953160728,0.008622183041819248
5300,0.6986326056075539,0.058042313406522716,0.6849405612454259,0.07359816908135619,0.8072830701949119,0.008047459041134717,0.8057382872372088,0.009035291282464258
5350,0.710727655604207,0.055002827329586154,0.6911196139132736,0.07176357330335127,0.8074203655954848,0.007684238690778385,0.8044976969895674,0.00946382893806028
5400,0.7204269112965329,0.051690550888421144,0.6974374220361781,0.06979662841292605,0.8077098353709462,0.007515785027186741,0.8031445867232663,0.009759375631950576
5450,0.7280535078885088,0.04974895247012951,0.7044600642753093,0.06767805508336162,0.8064800450029584,0.007988021215751175,0.8034583591216575,0.009840115227006316
5500,0.7355902848858267,0.04731457510441981,0.7102087559648272,0.06561531187552462,0.805745357566979,0.008092604039830639,0.8046276628314558,0.009668857001109286
5550,0.7435427898875426,0.04398296355062799,0.7146468613084583,0.06424842187271831,0.8052859753406723,0.007861971533531072,0.8040248531223806,0.009614127990262596
5600,0.7496127749350872,0.04169358873758178,0.7187704633416235,0.06286101763287441,0.8063209421015267,0.007969848344230913,0.804725013598567,0.009846048476049843
5650,0.7575253466602923,0.038370055609233227,0.723564327941013,0.061539052658462795,0.8060536159116793,0.007844347822331857,0.8043569990695869,0.010274020999419297
5700,0.7639641835340918,0.03524553625156289,0.7293650508370019,0.05846714026942368,0.8041292780805513,0.007963801086649243,0.8039702797492764,0.010184301232335597
5750,0.7698156163901992,0.03227667689455158,0.7369614339831179,0.05552087020421654,0.804088851057836,0.007919702932312304,0.8048309283928207,0.009756577134195279
5800,0.7743189242183633,0.029733253854024477,0.742228196316391,0.053366447701677124,0.8036322123252486,0.007705543790807691,0.805533630394548,0.008999074486466262
5850,0.7799501887475571,0.026178754263976024,0.7478789918934645,0.05082267454429473,0.8026438721288014,0.007995502383450906,0.8057394737532612,0.008979996968637822
5900,0.7846616426440411,0.023083161657419877,0.7516174792128625,0.049082572451013357,0.8033208726441644,0.008060936466865449,0.8067281042624795,0.008514959938211334
5950,0.7874925851356062,0.02127589581883672,0.7555927042487574,0.04719826332438756,0.8035453159300565,0.00793253274429046,0.8064300843391368,0.008587409370832843
6000,0.7922399750774263,0.018182782424866695,0.7598112208961498,0.04500702363790725,0.8032469789952301,0.008157353403405522,0.8048523845051423,0.008676549109693992
6050,0.7958005327849905,0.016532316776695918,0.7638525439167648,0.04342735237839979,0.8031442695771628,0.008396569452588917,0.8038684062015274,0.00921387496281798
6100,0.7994358206476759,0.014277656403498104,0.7678567033560647,0.04197009756872699,0.8022005239296712,0.008720046098915685,0.8041979125245688,0.009119489459897785
6150,0.8004647029643037,0.013235272809110308,0.772567039488285,0.040082698964248355,0.8029519219817142,0.008474959216566214,0.8043319184707385,0.009243136899416887
6200,0.8028768998948072,0.011425673607055167,0.7760291828053334,0.03799798166886429,0.8042747166710439,0.008009425810229787,0.8036063549217176,0.00964379046210168
6250,0.8056459652592473,0.008945663943015356,0.7785110996445245,0.036245389635791915,0.8051352236419274,0.007946089048776453,0.8030012058201907,0.009687109655565827
6300,0.8080433148380481,0.007513675577707407,0.78198779716221,0.03368238250429358,0.8056528318368698,0.008122096141633882,0.8040625594887785,0.009326218377397269
6350,0.8087871603742045,0.0069336209458837885,0.7854138670279682,0.03101948521084802,0.8063284660596328,0.00792589218486676,0.8039149882199229,0.009051944266762627
6400,0.8089822029784963,0.006785052396717361,0.7888091581121239,0.02855105087476382,0.806265052214969,0.007729528953953038,0.8038127469119887,0.009127554372634919
6450,0.8078498069609911,0.006932914042141929,0.792362272525607,0.025862946968259626,0.807357634400303,0.007450943392987684,0.8067724078748563,0.007574074566620224
6500,0.8091325938397641,0.006436374484194601,0.7948628466858442,0.023743544505400484,0.8063020161670745,0.007055970336981716,0.8063450245556858,0.007498382133396544
6550,0.8099710428990001,0.006233666071605416,0.7973290802733226,0.02093187167414722,0.8078504372662297,0.0067347512229323616,0.8068263607055236,0.007743010200757118
6600,0.8123724855203162,0.005721291241696287,0.8009209849967058,0.018530621002011638,0.8085384601900572,0.0064707341727777016,0.8072110721456559,0.007832748857330787
6650,0.8123383732825374,0.005847383655164455,0.8027675131128873,0.016698674652948862,0.8086088902171066,0.00680791102730801,0.8062031916007629,0.008265716224650955
6700,0.8125668335748437,0.00559818361750331,0.8059160976860311,0.014942509385222309,0.8074357870923962,0.0071735315396887584,0.8052402427212233,0.008535192759463399
6750,0.8127512668305105,0.00564481320059072,0.8068390854578986,0.014120431354429114,0.8086703373637928,0.006873441332366152,0.8039156598676936,0.009059084330402208
6800,0.8131874168189763,0.005291989962428923,0.8080811493927649,0.012709855804408917,0.8083727485737948,0.0071722588751407,0.8033938949625196,0.009453251878426478
6850,0.8135189304365151,0.005048666517038461,0.8088905512340596,0.010698504528812882,0.808927193226529,0.006632647873345854,0.8041987189173453,0.009192213921330185
6900,0.8140266042205664,0.004738782704098048,0.809639820766311,0.010008454352123122,0.810935683336198,0.005902924266259615,0.804827395811627,0.009002523766902392
6950,0.814421937575681,0.00437100212689375,0.8094920829079819,0.010204300050556031,0.8087862677257064,0.005993032968591268,0.8045267843783657,0.009529324194710725
7000,0.814862831591216,0.004653381706531075,0.8106290567746416,0.008890953639778624,0.808222247111824,0.00624423994827415,0.8051817900335307,0.009435412065914748
7050,0.8156284994378156,0.004262993212804536,0.8114064214388971,0.008582049336351975,0.8089160568866389,0.006056172171033425,0.804914524799532,0.009981785517036627
7100,0.8145360490588849,0.0046498356363547325,0.8105904975701591,0.009399566867209653,0.8090282945715177,0.005864239166716108,0.8051909324260186,0.010088322074194024
7150,0.8144629092433884,0.00451348317975876,0.8105459705312001,0.009025481212976772,0.8089811062070593,0.006335915205850175,0.8061112046085743,0.009685842053197741
7200,0.8154030316266127,0.004309708103921687,0.8116346188372462,0.008219815207883181,0.8088847497193473,0.006620936542516397,0.8057030687621457,0.00939641016000653
7250,0.8162844987041749,0.003739009297562076,0.8130706261587953,0.007209107489626374,0.8078193636018611,0.006865042247492205,0.8044936504025659,0.009608638262709818
7300,0.8163511049415824,0.003809442392382217,0.8144281286497426,0.005964393506320052,0.8062691439140159,0.007561550145708603,0.8050590871364574,0.009227898630000484
7350,0.8168421673638585,0.003831046248997843,0.8157467595092095,0.005100036549582718,0.8063662501600306,0.008035120656354327,0.8051715577862573,0.009616526211681726
7400,0.8181667867993653,0.003622228997697073,0.8160804914240843,0.004537001848798719,0.8068786206961509,0.00791146487926598,0.8056481323960005,0.009206665049195381
7450,0.8189663574747904,0.003490984076614844,0.8157586603100164,0.004511087358440469,0.8078705698083258,0.0075710189584662834,0.8063068041702104,0.008632384760556404
7500,0.819880149492549,0.003271593678362774,0.8160536097534148,0.004463474299697976,0.8084113204219129,0.0075877644742994065,0.8068809854321419,0.008453821894891205
7550,0.8199604789083709,0.003075321599137443,0.8157184347784829,0.0045095950556147115,0.808461783166526,0.007912900629598192,0.8067795469534492,0.00822443830392626
7600,0.8202601289960508,0.0029230208741029295,0.8163312076754056,0.0044435235069084505,0.808168849240098,0.007800143970969327,0.8059766209670581,0.008900478906759846
7650,0.8201063440296075,0.002912584778237139,0.8163809754556945,0.004492178772957491,0.8087659576394377,0.007623218322968875,0.8045528992187968,0.009488519092808378
7700,0.8207552773212684,0.002881845565419475,0.8165971907851102,0.004551770384477066,0.8091850600988996,0.0076940763572683965,0.8038758005284289,0.00936548714167572
7750,0.8208081454816508,0.002842887673749615,0.8157237125763593,0.004731598023474599,0.8088936371545276,0.007835717789491922,0.8044906018592638,0.008843794827672623
7800,0.8213084889014879,0.002876206157470654,0.8149157702894715,0.00463953011109756,0.8085737421260933,0.008033762222344238,0.8040408120979862,0.008912484232747339
7850,0.8213734822928197,0.002775181741288266,0.8167345550196424,0.004214624731730499,0.8074616307096893,0.008287260650678597,0.804340435708596,0.008784840958722454
7900,0.8217111471970712,0.0027054183752677425,0.8173933531983945,0.004050103560774963,0.8078111209204201,0.008155073193694351,0.8040188996561419,0.008489222848477689
7950,0.8215075824338035,0.0027358070287607575,0.8174347952895595,0.004102519361292111,0.8077294146139292,0.009073477096972458,0.8038993764015271,0.008458857025219944
8000,0.8210914367948142,0.0029047512885588913,0.8179318073512581,0.00406966228889404,0.8070869904473785,0.009004734711750145,0.8046847760712369,0.008062584205160544
8050,0.8217519068424356,0.0027085352120903424,0.8174579242826391,0.004303353367874224,0.807198611980992,0.008833815894844091,0.8050720650122704,0.008339782694351249
8100,0.8221916642486427,0.0026236377454694764,0.8180616046552989,0.004148150003731988,0.8062607839558968,0.008295559218006232,0.804523958351861,0.008444194028901394
8150,0.8233132008202437,0.0024410410622464148,0.8176316951706923,0.004192964515668584,0.805971164580347,0.008261546756716436,0.8045420244427371,0.00861173601291933
8200,0.822937354021073,0.002463670951422009,0.8191523371102605,0.0037485160259324965,0.8063489276481058,0.007677858286029521,0.8060140098479027,0.008368977429014688
8250,0.8229105050655808,0.002439958383030903,0.8191788844623098,0.0037383835404522104,0.8052483841122224,0.007233743199635144,0.8057318529088477,0.008603170746377327
8300,0.8228067355087023,0.0025753931045299286,0.8197613203907279,0.0035862459576110985,0.8051606475691153,0.007220585652081843,0.8053002078939981,0.00844094038981566
8350,0.8227117566179148,0.0025969758101614068,0.8192937830484935,0.004002624612711201,0.8052896744637299,0.007247754179084342,0.8041976677547331,0.008592877733132285
8400,0.8222115344130743,0.0026543767928982574,0.8193881042756666,0.003950628966953721,0.8044734587329271,0.007611404259403988,0.80422847388283,0.008441378767422639
8450,0.8220887014807982,0.0026783395638996393,0.819699219516024,0.003971709947568019,0.8051517477487338,0.00716204012756567,0.8040211929890425,0.008420068730150792
8500,0.8214222784626327,0.002990109712716953,0.8196428373142637,0.0039284252075732695,0.8038866383853308,0.00728658643918208,0.8035406310257442,0.008199506763944637
8550,0.8216713689685965,0.0029614706605333024,0.8208516134460367,0.003038970051154205,0.8033082379823975,0.007537565021107082,0.8039525434450486,0.008070127275807405
8600,0.8211819833700428,0.0030080530442878166,0.8210697718383725,0.0030847493965608843,0.8023646063425839,0.007603559997054056,0.8032347006592329,0.008165056350577196
8650,0.8213741162581313,0.002974382419479263,0.8205327949401752,0.0031263905584845036,0.801715230618149,0.008367812231022375,0.8041676676561041,0.00807363287568255
8700,0.8209929534940201,0.0029420837104605926,0.82049481889922,0.0031316667760413384,0.8005783164042767,0.008865964581130393,0.8062518263571092,0.007526437723585641
8750,0.821100480139698,0.002890265749193096,0.821445674672951,0.0029154712080512665,0.7988020578028692,0.009750860454767933,0.8074472733234894,0.00707628842575792
8800,0.820457913067601,0.00309976427996296,0.8224632231182707,0.0026403812093900286,0.7980687664288254,0.010274835500988296,0.8083985717743164,0.007208529897375882
8850,0.8209365541329047,0.0029468128179416095,0.8222537919796998,0.0026628621396598212,0.7960170907118307,0.01117624422746598,0.8091859793356558,0.007546864683098819
8900,0.821250837711369,0.00263320313283295,0.8223287933417034,0.0025961844395175396,0.7961764313904623,0.011742344405383586,0.8102498388062078,0.007230482593043775
8950,0.8213478619646373,0.00266766938652473,0.8229414093288079,0.002470248776286586,0.7948866564535436,0.012153833140458445,0.8110199596676156,0.006690212159310477
9000,0.8213025872608771,0.0027115969126270535,0.8221740893766782,0.0029446027480810465,0.7935697499451545,0.012365918626098336,0.810019771254321,0.007154096107587726
9050,0.8214044452992646,0.002420824967645486,0.82250622493574,0.0028724094130061664,0.7931339163574711,0.012472041464679971,0.810196063131039,0.006475687480824919
9100,0.8216116969822781,0.002389454052431402,0.8232563111047191,0.0024283933710114525,0.793538308188069,0.012232274086144856,0.8109806761622128,0.006311281539356508
9150,0.8214744677756484,0.0023569070666669746,0.82364537299417,0.002238487350090332,0.7934581690490612,0.012456791013978528,0.8108581757082908,0.006170765248037074
9200,0.8218336817622232,0.002339278404145737,0.8230416953638359,0.002355544777650179,0.7937985667125848,0.012488763194252843,0.8108425976753346,0.006212792821421039
9250,0.8219342001097732,0.0023445352923971447,0.8227207871464046,0.0023283156405892813,0.7932765816512307,0.012685824371925825,0.809685552545518,0.006484696484977331
9300,0.8222991739831901,0.0023834847670812197,0.8232135629039972,0.002310217180512859,0.7925963849206861,0.012831892175631727,0.8100460243236383,0.006871660437219968
9350,0.8222639724383015,0.0023760592751673006,0.8229450763490469,0.002274714034229785,0.7934233091854351,0.012553471948089494,0.8097714991354346,0.006874634774882398
9400,0.8224646425756881,0.002154557921608777,0.8228921608729444,0.0022681919347329704,0.7942930588544139,0.01230049545209988,0.8107724020584703,0.006966653584032948
9450,0.8224709852856232,0.0023831829402672896,0.8231274144038374,0.002251215651709145,0.7937228236147678,0.01229208990790213,0.8100273148605202,0.007090961428247524
9500,0.8231681478302526,0.002314324037973137,0.8226379268068391,0.0028086986848811896,0.7949259537375696,0.01144249704586485,0.811150714117332,0.006565888203410332
9550,0.8232521522436067,0.002425138773950028,0.8224137153299423,0.0028014217190999954,0.7961798201830567,0.011217337971328694,0.8105446766398567,0.006541922902416564
9600,0.8235921769964193,0.002353929195994541,0.8221345363942278,0.003056889031089821,0.7954399323093504,0.011533688600014066,0.8100902981804018,0.0070346206112764315
9650,0.8238546344271961,0.002284183064203546,0.8209987104947305,0.00325334280190218,0.7960740940132537,0.01186423905853256,0.8098798020760247,0.007208915425559342
9700,0.823835514481744,0.0022966054306904748,0.8210610538676602,0.002962628039114794,0.7962965165749242,0.011367917597090512,0.8092617701306266,0.007215612041982376
9750,0.8238188385456365,0.0026164267850956667,0.8200087073318055,0.003386014035475565,0.7960652206578952,0.011152150211485978,0.8080766361238513,0.007762845755596409
9800,0.8241219009570205,0.002663576846127354,0.8200538404359174,0.003313053788514498,0.7960526059255634,0.010923187953381094,0.806691487049299,0.008234623324348957
9850,0.8237812473340256,0.0031341941367753904,0.8204508398201302,0.0032653504493482884,0.7971301700570596,0.009949817693822253,0.8063326976395249,0.008219839823068491
9900,0.8241064291918577,0.003125713527296838,0.8196769675039569,0.00344127105594476,0.7978644097343175,0.009803859468960896,0.8047644107665856,0.008863288479605949
9950,0.8243870896482758,0.0030650854835731906,0.8188810002631915,0.003736846557033056,0.8017195680468121,0.008474112385335974,0.8029246791344962,0.009401378587868934


==> csv/2-rooms/sin-rep-lamb-03333-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.3871264580265272,0.11145061546528423,0.37608681421700063,0.11256354397379502,0.013651091900207739,0.027302183800415478,0.013245640819679669,0.026491281639359338
100,0.5447174593100674,0.07348684056769586,0.49593256181706685,0.08807466379347588,0.04235984652356043,0.03800425508549881,0.026572838071165762,0.02576203466224842
150,0.609335035704591,0.06099796576761607,0.575965381712733,0.07163887295551483,0.0714421017757061,0.04272098304100296,0.056127513868741,0.03181368431877454
200,0.6528487773689189,0.05207308146612544,0.6120975168580116,0.06706005630146157,0.11655511584487317,0.04884931256570762,0.106074087864306,0.039051767039427455
250,0.6776978766512,0.050450601794517436,0.6342192553629329,0.0664001145437002,0.17868005408281998,0.05171361345453262,0.16321996895412658,0.043126931883898705
300,0.695766684913437,0.04507079986866373,0.6500947027132304,0.0645199195835462,0.23237482241051124,0.05454410737710279,0.22349741120267766,0.04961238477833966
350,0.7121857697880358,0.038745543162142404,0.6643698399880964,0.06337249284708196,0.2758759344758219,0.05623114995850977,0.26741213359884813,0.052019588097653384
400,0.724916834062669,0.03678117464759894,0.6752204346892493,0.0617872544275485,0.3143805941060954,0.05937487352945336,0.31541537214500254,0.05420729605451123
450,0.730733194285434,0.03393728220075601,0.6816366115553021,0.06139840791058479,0.37861377671816243,0.05660796648776028,0.3605653261922035,0.05628669078556425
500,0.7336290518758187,0.033063884412973706,0.6897736525502635,0.06055279008478482,0.4342380734789751,0.052827259554715504,0.4162421577870127,0.05407278996145516
550,0.7384995715802701,0.03263567259979136,0.6962391399199812,0.05987469061656818,0.4760878504532587,0.051510215138555054,0.4634785957807929,0.05207208242582604
600,0.7423398691217189,0.03224507164005509,0.7038781047874433,0.05801165431131754,0.510551522339589,0.05008715932508288,0.498089187481362,0.050423148281919725
650,0.7473340074477677,0.03156639850494507,0.7080218918102222,0.05804500846358981,0.5440422836714727,0.04727670997715018,0.5315226510699904,0.045984183181420724
700,0.7511187452669792,0.02933137740651599,0.7122602014224866,0.05753471221396626,0.567721505252422,0.04407486160576723,0.5619823398566274,0.0399875375128572
750,0.7553763647147074,0.027419550313192088,0.716248707891231,0.05643140643418319,0.5882340179599143,0.04023124249624342,0.5848252819944616,0.03591942965919968
800,0.7600726930689299,0.023589652360802918,0.7193472959050223,0.055945294683668455,0.6055039268604283,0.03875419216733594,0.6054152364882813,0.031763672359873305
850,0.7618542589072941,0.023549514447214735,0.7214407953005235,0.05577580109100448,0.6211005626310252,0.03707072289785143,0.6242482387436958,0.028654973853671082
900,0.7652852303483855,0.021697448415120904,0.7251089087209102,0.054383231690121304,0.6351392450739595,0.0344514183639208,0.6406672334484584,0.02552363481170702
950,0.7682538315862785,0.020798081985554034,0.73089051745416,0.051659844673340276,0.6476843344127647,0.03280173259266182,0.6525253700150051,0.023068833482223123
1000,0.7702246701677989,0.020388170490134184,0.736864413348695,0.048305855939881986,0.6586310120426763,0.028740665955448646,0.664707742353376,0.02130032261042604
1050,0.7730933413476992,0.01837099457020512,0.739011903700042,0.04780068574717426,0.6683920941477165,0.02700935219787366,0.6743212355928643,0.019840791210669464
1100,0.776178598219213,0.017553514518790524,0.7426118378712181,0.04678663258891826,0.6780531269003152,0.023977789949488768,0.6828074285083585,0.01810226874281274
1150,0.7811386312845375,0.018266799494206353,0.749094730514965,0.045202205466389124,0.6850920451606781,0.023539301696558067,0.6899793154021863,0.016757574865262463
1200,0.7858935097230001,0.01757935020801873,0.7562154939689343,0.04545902448567126,0.6935916798921425,0.022303203589923007,0.6967616758205277,0.015697854556090463
1250,0.789880497636789,0.016598035744130733,0.7611269077622886,0.04322712135873918,0.7052169253322276,0.02159260514137762,0.7087024242976746,0.01655573338833058
1300,0.7926357088838984,0.015479559869901257,0.7642451545421229,0.04187315133653024,0.7219617275706507,0.02156087140373516,0.7294092008507046,0.018271797110230754
1350,0.7947571863040177,0.014697956394955919,0.7672508983477105,0.04038957318154495,0.7438586320314465,0.02091468183076297,0.7467743530330709,0.01881773726211513
1400,0.7970725375712268,0.013465216690729904,0.7721790966587082,0.039440168037565906,0.7635430710920911,0.01964360215012632,0.7646222715188152,0.017630382101495118
1450,0.7983703806988821,0.012537259650109935,0.7753774781266536,0.03851503764692554,0.7777086565945522,0.018085039342714347,0.7799668428317237,0.014707976967827975
1500,0.8015822816269056,0.011753651662071311,0.7772513621744751,0.03784568285492156,0.7888903822229743,0.016269434890217666,0.7910799522688784,0.01255846513596514
1550,0.8041950637161227,0.011246994118144981,0.7796509971983769,0.03700536891105349,0.7940400418626283,0.014539337365400973,0.7994379379292366,0.009121324291462089
1600,0.8055652181323123,0.01058474467613768,0.7827393661517867,0.0363759862352395,0.7983877081033254,0.012999858704108443,0.8041476632398848,0.007443909864895394
1650,0.8069427200159122,0.0088740263228116,0.7844334697112153,0.03562413145378109,0.802069156352883,0.01110921850845629,0.8092498478906712,0.005325359530577522
1700,0.8086689392135947,0.0076118055912112684,0.7868771744772051,0.03501088437025032,0.8047804378324704,0.009581929241501376,0.8119312233204319,0.004123842283837136
1750,0.8097570863882987,0.006872418110812413,0.7892824012806259,0.03403689651477274,0.80743059932249,0.007847620378931858,0.8122545527144386,0.003664558124569108
1800,0.8118182004966179,0.004929256480391351,0.7910647933937202,0.03342221663502187,0.8091355016348999,0.0065983875510506,0.8146640786973971,0.003451803918294793
1850,0.8130967696189796,0.0043396582631213985,0.7919014767425411,0.03301586365406221,0.8110733720107055,0.005635832682752304,0.8150715381251774,0.0032928779217572587
1900,0.8141723827141639,0.003766399847579018,0.7943802757763493,0.032569867464437234,0.8122352393308182,0.004466504673054536,0.8148689023598347,0.0032313787258894723
1950,0.8143490685995737,0.0034995874045223355,0.795798229543293,0.03160825789910798,0.8138864594503364,0.004101059883007256,0.8148551253718382,0.0036638381021910933
2000,0.8148086710444815,0.003180046654211549,0.7972689032073816,0.030710085355419775,0.8139424940912783,0.004045879971476506,0.8147956146177955,0.0037614928761735868
2050,0.8159428892078274,0.0024142593829348446,0.7981675388308522,0.030657839816908915,0.8144782593318983,0.004508379477274538,0.8148812689960865,0.0037021123287916072
2100,0.8163287002262295,0.0024506888068119735,0.7990747780442935,0.030728678538952583,0.8142261311693395,0.0048543307818236375,0.8157123311660929,0.003655818309774094
2150,0.8172509279619056,0.0023662197776255015,0.8008965224288279,0.030767695985908474,0.8146645826632506,0.004854995692578036,0.816004066186627,0.003679951919008138
2200,0.8180474550512336,0.0023405995916569956,0.80210311536126,0.029519876120287614,0.814738058693746,0.00487931836324432,0.8169915750971054,0.0036096583111967892
2250,0.8185914078762009,0.002355074919059924,0.8033762930414418,0.028327668521672372,0.8157559587620569,0.004819588423731215,0.816780839211545,0.003592472349732897
2300,0.8190082998117757,0.0023489774397777784,0.8042357201596289,0.02726575768910885,0.8157466373565423,0.004779358781802101,0.817441401976669,0.003452844117947927
2350,0.8191982914728232,0.0022527775452179733,0.8042219313271464,0.025951651165946492,0.8163406624532786,0.0049054172532203505,0.8179636337089718,0.0032561625787763566
2400,0.8187482004463589,0.0023643119345762567,0.8056925984369141,0.024049747263621652,0.8170237916784577,0.004812501315303288,0.8180818582966264,0.0036634310630151708
2450,0.8185076397081237,0.002276306075532959,0.806443148384793,0.02273154862948368,0.816318243913329,0.00517463312110363,0.8186402761966413,0.003572818214360165
2500,0.819322055602113,0.0022849006396932635,0.8074135521664183,0.020731362298596307,0.8164329736432522,0.005072166453842572,0.8184159567437095,0.003676304228767627
2550,0.8193566977880963,0.0023931813751548346,0.8076197761700786,0.019406249765239015,0.8164564022463873,0.005084128365911554,0.81906248485707,0.003607180891371798
2600,0.8190434569167035,0.0024282839165183008,0.8089397197969147,0.01746122770072205,0.8167842218419017,0.005088753525360839,0.8191520867552642,0.003747604620435467
2650,0.819013672462699,0.0026043518840034754,0.8099629906693119,0.016179759131588575,0.8165549107984096,0.004893277159276159,0.8190224592970468,0.0037579902737353782
2700,0.8185322360136101,0.002636098638552996,0.8108805572802392,0.01422619872780625,0.8159838245204039,0.005199139739283072,0.8196249592943826,0.00362605158443278
2750,0.8185436172191545,0.0025684087325382786,0.812193107091631,0.01296134986372546,0.8164141276489212,0.004869713624723297,0.8190097225626839,0.003895080380494829
2800,0.8191668200160455,0.0024068404015688766,0.8130432283323379,0.011653694501716185,0.8167638986912442,0.004597886186037052,0.8184354667819737,0.004292923290744667
2850,0.8188937300166377,0.0024586052496885225,0.8138576519622144,0.010187488781486887,0.8162595803324605,0.004672701769478264,0.8185371135092133,0.0040854946374909475
2900,0.8180370501429419,0.002756566392130943,0.815182082501716,0.008956251255963964,0.8170612122108083,0.0045513624083781175,0.8195165555177673,0.004102202089924699
2950,0.8184005096916018,0.0029871715846412966,0.8170571472512576,0.0069889285013459024,0.8170481422644943,0.004618259208248599,0.8192572976954782,0.004138707891616931


==> csv/2-rooms/sin-rep-lamb-1-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.3871264580265272,0.11145061546528423,0.37608681421700063,0.11256354397379502,0.4082551718621612,0.10857119030253368,0.377647303632311,0.10840928711404788
100,0.5447174593100674,0.07348684056769586,0.49593256181706685,0.08807466379347588,0.47406256417768844,0.07638861947163052,0.4627682206335232,0.0848250581183977
150,0.609335035704591,0.06099796576761607,0.575965381712733,0.07163887295551483,0.5285766934534958,0.06648625146010304,0.5030885020417467,0.07371649985828481
200,0.6528487773689189,0.05207308146612544,0.6120975168580116,0.06706005630146157,0.5851155132796023,0.059363861097895126,0.5502010510205557,0.06706526009193584
250,0.6776978766512,0.050450601794517436,0.6342192553629329,0.0664001145437002,0.617186514533176,0.05414749393810705,0.5937412925233098,0.06034567893103986
300,0.695766684913437,0.04507079986866373,0.6500947027132304,0.0645199195835462,0.6438129771481212,0.04978215127703179,0.6277459738764194,0.05084245549078472
350,0.7121857697880358,0.038745543162142404,0.6643698399880964,0.06337249284708196,0.6658715509840591,0.0453975151079325,0.6510478138430122,0.04644105507898772
400,0.724916834062669,0.03678117464759894,0.6752204346892493,0.0617872544275485,0.6834914797941261,0.042723581006897556,0.6701798365443362,0.04409648774328872
450,0.730733194285434,0.03393728220075601,0.6816366115553021,0.06139840791058479,0.6956442715430663,0.040102890075559644,0.6867984491214172,0.04082166344360618
500,0.7336290518758187,0.033063884412973706,0.6897736525502635,0.06055279008478482,0.7085434668111591,0.037887899477978444,0.7004295001116221,0.035842614966691035
550,0.7384995715802701,0.03263567259979136,0.6962391399199812,0.05987469061656818,0.7152098633348533,0.03682514206158938,0.7111938665232289,0.033022038137269394
600,0.7423398691217189,0.03224507164005509,0.7038781047874433,0.05801165431131754,0.7221250562329928,0.035757208547185636,0.7201492746926061,0.02941826053873077
650,0.7473340074477677,0.03156639850494507,0.7080218918102222,0.05804500846358981,0.7272802147486241,0.03448822147356629,0.7293418763176399,0.02582380879740291
700,0.7511187452669792,0.02933137740651599,0.7122602014224866,0.05753471221396626,0.7344110123103418,0.032154361632501134,0.7372567569541922,0.022783373665306573
750,0.7553763647147074,0.027419550313192088,0.716248707891231,0.05643140643418319,0.7389195896943277,0.03189345774147169,0.7423225273115607,0.02128332073145762
800,0.7600726930689299,0.023589652360802918,0.7193472959050223,0.055945294683668455,0.7459908777334973,0.026926722276583572,0.7467356942067174,0.01936701441307291
850,0.7618542589072941,0.023549514447214735,0.7214407953005235,0.05577580109100448,0.7512024285787124,0.024324077941620524,0.7510079951310282,0.017423107185582862
900,0.7652852303483855,0.021697448415120904,0.7251089087209102,0.054383231690121304,0.7551866599038043,0.021930262991550833,0.7551240623484885,0.01568984708951293
950,0.7682538315862785,0.020798081985554034,0.73089051745416,0.051659844673340276,0.7594224417652994,0.019425285469852335,0.7596229868841968,0.014354989797413066
1000,0.7702246701677989,0.020388170490134184,0.736864413348695,0.048305855939881986,0.7632479562732887,0.01788548150687973,0.7613915173216264,0.013745674670666267
1050,0.7730933413476992,0.01837099457020512,0.739011903700042,0.04780068574717426,0.7667622131269354,0.016159504345218213,0.7639047563003544,0.013564153674824731
1100,0.776178598219213,0.017553514518790524,0.7426118378712181,0.04678663258891826,0.7700380329828236,0.015281336580747411,0.7665532347739011,0.012852590746610583
1150,0.7811386312845375,0.018266799494206353,0.749094730514965,0.045202205466389124,0.7759950172054205,0.014453208874607186,0.7731927119628481,0.012603088892602352
1200,0.7858935097230001,0.01757935020801873,0.7562154939689343,0.04545902448567126,0.7830668625644813,0.013975282147561371,0.7785445879786598,0.012781852829446378
1250,0.789880497636789,0.016598035744130733,0.7611269077622886,0.04322712135873918,0.7896701072903801,0.01319453377715594,0.7841396369423843,0.011919790660722407
1300,0.7926357088838984,0.015479559869901257,0.7642451545421229,0.04187315133653024,0.794864062728275,0.01216040491106737,0.7916921373311154,0.011048526863939017
1350,0.7947571863040177,0.014697956394955919,0.7672508983477105,0.04038957318154495,0.7983183607299769,0.011300714315479157,0.7968253634025316,0.009761323502434163
1400,0.7970725375712268,0.013465216690729904,0.7721790966587082,0.039440168037565906,0.8022713514003503,0.010343957823761065,0.8008446032510835,0.008705824262006433
1450,0.7983703806988821,0.012537259650109935,0.7753774781266536,0.03851503764692554,0.8040921445845521,0.009706937145679799,0.8037311551048504,0.006937632026584458
1500,0.8015822816269056,0.011753651662071311,0.7772513621744751,0.03784568285492156,0.8065276946308166,0.007720423325448723,0.8065691820672733,0.005059880951851567
1550,0.8041950637161227,0.011246994118144981,0.7796509971983769,0.03700536891105349,0.8074883347307841,0.006707325504699482,0.8078253523279758,0.004517711522707172
1600,0.8055652181323123,0.01058474467613768,0.7827393661517867,0.0363759862352395,0.8086839089848413,0.006835459835401342,0.8106332679564655,0.0038443853489707356
1650,0.8069427200159122,0.0088740263228116,0.7844334697112153,0.03562413145378109,0.8093655342544602,0.006450864395546807,0.810742038470109,0.003547440031545124
1700,0.8086689392135947,0.0076118055912112684,0.7868771744772051,0.03501088437025032,0.8116272247883632,0.004627773831452146,0.8118187949226328,0.003459217435266238
1750,0.8097570863882987,0.006872418110812413,0.7892824012806259,0.03403689651477274,0.812286435161727,0.0039491623339323245,0.8120907993807205,0.0034515200929575245
1800,0.8118182004966179,0.004929256480391351,0.7910647933937202,0.03342221663502187,0.8133163388290385,0.0036692754056899604,0.8126751130216711,0.003391448740505033
1850,0.8130967696189796,0.0043396582631213985,0.7919014767425411,0.03301586365406221,0.8130966500719584,0.003924535492757721,0.8142044687275846,0.0030087386278183107
1900,0.8141723827141639,0.003766399847579018,0.7943802757763493,0.032569867464437234,0.814184991130896,0.003421608912438645,0.8155060030804195,0.0027431110827948963
1950,0.8143490685995737,0.0034995874045223355,0.795798229543293,0.03160825789910798,0.8144771993249045,0.003456670000560982,0.8156165274810862,0.0026319282601008657
2000,0.8148086710444815,0.003180046654211549,0.7972689032073816,0.030710085355419775,0.8152276101405451,0.0030712272034431223,0.8161405975918886,0.0025506120429511364
2050,0.8159428892078274,0.0024142593829348446,0.7981675388308522,0.030657839816908915,0.8153039805047435,0.0031548648006730845,0.817011951233295,0.00249120244522409
2100,0.8163287002262295,0.0024506888068119735,0.7990747780442935,0.030728678538952583,0.8157495613148477,0.003144731052458875,0.8172663951247258,0.0025925963757035485
2150,0.8172509279619056,0.0023662197776255015,0.8008965224288279,0.030767695985908474,0.8155984657461479,0.0032472916603355022,0.8174548904578277,0.002569093294462579
2200,0.8180474550512336,0.0023405995916569956,0.80210311536126,0.029519876120287614,0.8154041932929522,0.0031883787176526022,0.8179385835092464,0.002690482429660293
2250,0.8185914078762009,0.002355074919059924,0.8033762930414418,0.028327668521672372,0.815561824663925,0.0032940937248692455,0.8185621477331644,0.002630963533526843
2300,0.8190082998117757,0.0023489774397777784,0.8042357201596289,0.02726575768910885,0.8168533978987582,0.0030225451141793988,0.8189878784495395,0.0026289765605350787
2350,0.8191982914728232,0.0022527775452179733,0.8042219313271464,0.025951651165946492,0.8169443889938439,0.0031340288977940627,0.820343317380245,0.002328242579304186
2400,0.8187482004463589,0.0023643119345762567,0.8056925984369141,0.024049747263621652,0.8166376503358853,0.003441426106609636,0.8201210191165348,0.0024678998681190566
2450,0.8185076397081237,0.002276306075532959,0.806443148384793,0.02273154862948368,0.8160128305343879,0.0035640898338792464,0.8201921355447783,0.0024345811594193426
2500,0.819322055602113,0.0022849006396932635,0.8074135521664183,0.020731362298596307,0.8161911667116155,0.003659019633091755,0.820202184099985,0.002455564317538113
2550,0.8193566977880963,0.0023931813751548346,0.8076197761700786,0.019406249765239015,0.8162370445632504,0.003672776805729715,0.8204920694376545,0.0024987129468610173
2600,0.8190434569167035,0.0024282839165183008,0.8089397197969147,0.01746122770072205,0.817106429895435,0.0035634925624378057,0.8202648562340877,0.002505355375111597
2650,0.819013672462699,0.0026043518840034754,0.8099629906693119,0.016179759131588575,0.8171138538852454,0.0036695540440850353,0.8206245408600177,0.00256067813187616
2700,0.8185322360136101,0.002636098638552996,0.8108805572802392,0.01422619872780625,0.817429907860719,0.00346840319246664,0.8213655459842109,0.002386631741572425
2750,0.8185436172191545,0.0025684087325382786,0.812193107091631,0.01296134986372546,0.8183672787199262,0.003167587636657901,0.8216555202153505,0.002359788957074525
2800,0.8191668200160455,0.0024068404015688766,0.8130432283323379,0.011653694501716185,0.818852945722573,0.0031863467614214724,0.8215060829091417,0.0024644527463655442
2850,0.8188937300166377,0.0024586052496885225,0.8138576519622144,0.010187488781486887,0.8189528307994238,0.00318654801267111,0.8215481622821974,0.0024725400374835606
2900,0.8180370501429419,0.002756566392130943,0.815182082501716,0.008956251255963964,0.8189964822604509,0.0033356394458968234,0.8219286663342913,0.002551266811400793
2950,0.8184005096916018,0.0029871715846412966,0.8170571472512576,0.0069889285013459024,0.8189230495905307,0.0031988880467906998,0.8226979193475306,0.0024727194221665074


==> csv/3-rooms/linear-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.0,0.0,0.0,0.0,0.013514580981205662,0.027029161962411313,0.013514580981205662,0.027029161962411317
100,0.0,0.0,0.0,0.0,0.006757290490602831,0.013514580981205657,0.013055526802635154,0.01828569417573753
150,0.0,0.0,0.0,0.0,0.004504860327068554,0.009009720654137113,0.008703684535090102,0.012190462783825023
200,0.0,0.0,0.0,0.0,0.0033786452453014155,0.006757290490602828,0.013297343494628307,0.012903492523015076
250,0.0,0.0,0.0,0.0,0.0027029161962411324,0.005405832392482261,0.013313761829981367,0.013643363729657918
300,0.0,0.0,0.0,0.0,0.002252430163534277,0.0045048603270685566,0.011094801524984472,0.011369469774714933
350,0.0,0.0,0.0,0.0,0.001930654425886523,0.003861308851773048,0.009509829878558118,0.009745259806898514
400,0.0,0.0,0.0,0.0,0.0016893226226507077,0.003378645245301414,0.008321101143738354,0.008527102331036198
450,0.0,0.0,0.0,0.0,0.0015016201090228512,0.0030032402180457047,0.007396534349989647,0.007579646516476622
500,0.0,0.0,0.0,0.0,0.0013514580981205662,0.0027029161962411306,0.0066568809149906835,0.006821681864828959
550,0.0,0.0,0.0,0.0,0.0012285982710186967,0.002457196542037395,0.006051709922718802,0.0062015289680263245
600,0.0,0.0,0.0,0.0,0.0011262150817671385,0.0022524301635342783,0.005547400762492236,0.0056847348873574665
650,0.0,0.0,0.0,0.0,0.0010395831524004355,0.002079166304800873,0.00512067762691591,0.005247447588329971
700,0.0,0.0,0.0,0.0,0.0009653272129432615,0.001930654425886524,0.004754914939279059,0.004872629903449257
750,0.0,0.0,0.0,0.0,0.0009009720654137107,0.001801944130827424,0.004437920609993788,0.004547787909885971
800,0.0,0.0,0.0,0.0,0.0008446613113253539,0.001689322622650707,0.004160550571869177,0.004263551165518099
850,0.0,0.0,0.0,0.0,0.0015979807577302001,0.002236736545734147,0.0055358072741531405,0.004499672535584343
900,0.0,0.0,0.0,0.0,0.003019322844049314,0.002926438305135832,0.005228262425589078,0.004249690728051878
950,0.0,0.0,0.0,0.0,0.005692918850345788,0.004703811923338503,0.006519168275193262,0.0049957866337331895
1000,0.0,0.0,0.0,0.0,0.005408272907828498,0.004468621327171573,0.006882658947302678,0.004871213766469058
1050,0.0,0.0,0.0,0.0,0.007040011959708453,0.004980659912499865,0.006554913283145407,0.004639251206161005
1100,0.0,0.0,0.0,0.0,0.007372493718447409,0.004856965407353538,0.006846708562178654,0.005199951689958057
1150,0.0,0.0,0.0005367740356019895,0.001073548071203979,0.00828794490808659,0.005914956527910668,0.006552592669012834,0.004978999063968735
1200,0.0,0.0,0.0011370518627282368,0.0015990343181530122,0.01127596927652334,0.006886335387104899,0.006863057305254261,0.004854148108291417
1250,0.0004988203159129599,0.0009976406318259205,0.0010915697882191073,0.0015350729454268917,0.01283621236615057,0.007863336446212534,0.007154080107301552,0.004972717041703023
1300,0.00047963491914707686,0.0009592698382941542,0.0010495863348260648,0.0014760316782950888,0.01427934149108719,0.00909690507649368,0.007365884144856728,0.00482577261477861
1350,0.0004618706628823704,0.0009237413257647412,0.0010107127668695438,0.001421363838358233,0.014755233084627346,0.009351975594551044,0.00709529230344862,0.004649912673538374
1400,0.00044537528206514286,0.0008907505641302852,0.0014670795151021155,0.0016644119400297417,0.01567397675109157,0.010105241094471005,0.0077663620493448595,0.005484783351629872
1450,0.0008821962865278232,0.0012352233523962547,0.0014164905663054908,0.0016070184248563025,0.016598280519324472,0.010702314913063934,0.007500845730345936,0.0052987823550894216
1500,0.0008527897436435624,0.0011940492406497126,0.0013692742140953079,0.0015534511440277582,0.01781647514782047,0.011120860479682346,0.007647156914466261,0.005693599882401127
1550,0.0008252803970744152,0.0011555315232093992,0.0013251040781567496,0.001503339816801057,0.01978921838352285,0.012185656832645206,0.00826093449198165,0.006204479734570921
1600,0.0007994903846658397,0.0011194211631091057,0.0012836945757143511,0.001456360447526024,0.022698504310159344,0.013682873913882626,0.008838553844697256,0.0062706609245008925
1650,0.0007752634033123294,0.0010854993096815573,0.0016626426709163878,0.0020082672026972915,0.024230743431482016,0.014721947791608368,0.00977085818214889,0.007115788778299923
1700,0.0011304683632647422,0.0012787235602355449,0.001613741415889435,0.0019492005202650195,0.0254686887529604,0.015389267230601569,0.011824687466317423,0.008145105486052656
1750,0.0014882004643202561,0.0018029862843136088,0.001567634518292594,0.001893509076828875,0.026590391112343136,0.01601330123332063,0.013425925464810157,0.009224209624777187
1800,0.0018185125395167381,0.0021420370394393644,0.001863598692524947,0.0022172014696480026,0.028725949774914557,0.016886399369283482,0.014447379455227151,0.009986459557452464
1850,0.0021030338984175225,0.002166243563140554,0.0021784901057325338,0.002253745874397077,0.030618106361514692,0.017904440507009352,0.015813898800996457,0.010564572074866442
1900,0.002399781300337946,0.0026137473196111405,0.0028222459913468333,0.002766696851058915,0.03156678676124962,0.018561073517317044,0.017101477073087866,0.011169026090272736
1950,0.0023382484464831267,0.002546728157569828,0.003434506695948485,0.0028077462328565286,0.03371182837325294,0.019568229835013374,0.017371035567636958,0.0114943089821025
2000,0.002657151878922865,0.002568020742537333,0.00369685063757456,0.003270957979371599,0.034075637931512776,0.01976127427036419,0.01884990480983492,0.012217377884624106
2050,0.0025923432965101125,0.002505386090280324,0.003920152623040896,0.003480417919791965,0.03515290494996867,0.02028318184048653,0.01944263643139075,0.012987941255578088
2100,0.003486521771465997,0.003210956588755558,0.003826815655825636,0.003397550826463587,0.03760883051225897,0.021630118267614257,0.019966469319209514,0.013143566362730901
2150,0.0034054398698039967,0.0031362831797147315,0.0037378199428994585,0.0033185380165458326,0.03971530120886728,0.022371654461918473,0.020929170332144687,0.013775276194136347
2200,0.004283158381846434,0.0038434262764871704,0.004274909878614594,0.003434426328277121,0.041100212689611684,0.02311266532097426,0.02219530436295645,0.01443350634603702
2250,0.004786513989144373,0.0043164228606083835,0.005574751201304584,0.004308468406630171,0.042871109241250774,0.023680336788544667,0.02406660238609101,0.015156906362206313
2300,0.004956743264214778,0.004675720500412454,0.006675237946733412,0.004799303773647418,0.04593852191436076,0.02516600360217773,0.024932762271497447,0.015681722596326938
2350,0.005695855715029218,0.004806377491100148,0.007084170817102412,0.004770512989374605,0.04699466436653602,0.0258513006464412,0.027481103466246336,0.017425854433397607
2400,0.006176419641476004,0.004807272740727201,0.007231769438605139,0.004885277370911303,0.04999260773937216,0.027512312785174187,0.02885701106932055,0.01857119319833191
2450,0.006910722968919013,0.005113014908720583,0.008275679716815242,0.005309567175191825,0.053014535587786786,0.028943351975125774,0.032163564196584296,0.020439489972674724
2500,0.0073692641348800025,0.005458675309808756,0.0086997168133666,0.005376758904654776,0.05661390494770076,0.03043942128074407,0.03449857378244892,0.021966070169850478
2550,0.0076289051862273635,0.005755514878249563,0.009828766201450852,0.00595190838785153,0.06064022879076539,0.03238599068327471,0.03687950584576407,0.02331548909538861
2600,0.008143228160577436,0.005744918939537619,0.011843561330976195,0.006838469374601086,0.06441979871008337,0.034007533879494324,0.03999714275588115,0.024738881537959723
2650,0.00899089847066186,0.00626009491483903,0.01412621749934895,0.008275349751851355,0.06835123416000316,0.035635708453292725,0.042333934587223364,0.02606699076809085
2700,0.009747019212661143,0.006743811272725318,0.014930714393536876,0.008779111474253745,0.07109889707164661,0.036914530969000256,0.04459324944895556,0.02706832624901091
2750,0.01028102748207737,0.006847582198091693,0.016299613718373674,0.009706026777429768,0.07549733035139032,0.03886117249605692,0.046837409838543606,0.02819464976425666
2800,0.011669817790629691,0.00750588411304852,0.01740768018139152,0.010154206077277515,0.07930771083850525,0.040218269146520345,0.050035969516186135,0.02930823406787891
2850,0.013261664822993903,0.008347872889275769,0.01828952138151878,0.010979156817397005,0.08209688446606286,0.04116071178631864,0.053460345970324896,0.030918945357407895
2900,0.015743315298691753,0.009919758685323077,0.019180210593617308,0.011119673218010544,0.0864288834972085,0.042800200102607225,0.056958918085965114,0.03247505181832116
2950,0.017094912209395696,0.010543904010073272,0.021134178397535553,0.012070617368576148,0.09196236475136414,0.04477818494833806,0.060443579380297444,0.03389878136730072
3000,0.01878279577228863,0.011512458420521237,0.022178833741519112,0.01240522280622173,0.09655409510348999,0.04673405196689158,0.06440311115367858,0.03569955842372324
3050,0.02081515335179334,0.012495317858787188,0.025838786055585535,0.01397214385030338,0.0998725772876959,0.04786087162288078,0.06798283380495528,0.03755101698977034
3100,0.022494287343206437,0.013294324390703114,0.027576452965793297,0.014805628230294058,0.10434101701676815,0.05004491338708721,0.07257113709581513,0.039350186903288634
3150,0.025167582067571432,0.014427097341895038,0.030708918612185217,0.016452150209254616,0.10846868650000197,0.05186421563980186,0.07695480563434545,0.04119573252792988
3200,0.028204082990417018,0.015762715306465464,0.0338965223742574,0.01785891644316673,0.11147105593462847,0.052653013133141385,0.0812499105967802,0.042904189072504324
3250,0.031042419719653186,0.016918031095779072,0.03472472084720773,0.018354290152038016,0.1162215156456114,0.05440635873540487,0.08590808908881681,0.045033360138018154
3300,0.03360227883051403,0.018103499238002314,0.03782896762560472,0.020082094053156117,0.11980182507601038,0.05542064545190675,0.09004078194123456,0.04660773052061653
3350,0.03733188554891345,0.019782807507317337,0.040659585203888106,0.021125895804812823,0.12419769495175205,0.05635526614229494,0.09496667733884155,0.048056191283465645
3400,0.04082263616835888,0.021800417285673536,0.04348931109158996,0.022903149444222733,0.12819964518596322,0.057990228656682,0.09873794796179668,0.04918367587625038
3450,0.044845417810638576,0.023504274652438588,0.04599718691209276,0.024066370154728532,0.13117327024075245,0.05924045448922454,0.10220293328421265,0.050412072854042256
3500,0.04881993520603563,0.0251033068596539,0.04971698614932274,0.02598453330072878,0.1337682773313734,0.059889560586995204,0.1063125100095186,0.051265043432208744
3550,0.05055510803788511,0.025678355699871355,0.053057034583195065,0.027108202435201397,0.13730234341767886,0.06101810527331125,0.11070048945228785,0.05246183290093123
3600,0.055138057528778324,0.02744118649608712,0.055302180680524844,0.028283348862434405,0.140256776484902,0.061262727760876615,0.11399083354498167,0.052873522101318265
3650,0.060084653033969745,0.029588595908836456,0.05827143800445959,0.0300864909258063,0.1461037964336899,0.062225731515212185,0.11773304254182455,0.053192941149253326
3700,0.06354001592476745,0.03112197548124022,0.0629173147168659,0.0319148088043089,0.14870009960151048,0.06307141908764131,0.12015235245407055,0.05361173967541882
3750,0.06826659172568117,0.03319976429375036,0.06674553059887872,0.03358323226596746,0.1537251693405783,0.06390323345504256,0.12459635383213427,0.05513714452580614
3800,0.07257621802898756,0.034592109758804654,0.07162783432300598,0.03479112577941272,0.15692580886686103,0.06474105622799396,0.12814584069010157,0.056359432090701246
3850,0.07808939005274207,0.036522140163394244,0.07566523326409742,0.03650695365278506,0.16070146423679588,0.06522707613286849,0.13394191504888855,0.05769397179566941
3900,0.083912882593373,0.03859807017398363,0.08242949484690927,0.03863115647930435,0.16439482964553573,0.0656805392119381,0.1371121657224486,0.058212949146742105
3950,0.08916675604672536,0.0408828479856191,0.08739812219548787,0.04095416687975233,0.17000523241891563,0.06675860106142646,0.14113437607142296,0.05908757670716614
4000,0.09637853888787258,0.043481506653569056,0.09250764703999734,0.04235847499523159,0.17452865069179768,0.06718903752694208,0.14583901032077048,0.05959247246507022
4050,0.10243249023027358,0.04555830573909922,0.09788977806168724,0.04388155843290364,0.17871572327443958,0.06760123571166794,0.14910211736900464,0.059633212185576934
4100,0.10878963692273187,0.047016574136294446,0.10266749166055662,0.04527739296497314,0.18298624550444884,0.06737435218329639,0.15326384960617973,0.0600163816893227
4150,0.11503799145277145,0.048774971148794706,0.10836897498788395,0.047119122403397,0.18751756429575528,0.06749798884780982,0.1573812152914208,0.06076992263943445
4200,0.1189631683602447,0.049918691352927605,0.11309733918513615,0.048271409251624174,0.1916434649698804,0.06763733150600025,0.162199499695462,0.06102102186998575
4250,0.12479347831876969,0.05175437962475417,0.11918910531638115,0.04965594352493849,0.19430981943876977,0.06733285955074493,0.1673234327838066,0.06177832925710393
4300,0.1302687700022342,0.053245572359108935,0.12530676509757643,0.050927770638082355,0.2009791124323845,0.06760046558126967,0.17306863066084202,0.06288991958601135
4350,0.1364000754252014,0.055113940143439705,0.1310774405993812,0.05268049280488016,0.2062393016260391,0.06789896378973687,0.17829899895448226,0.06369855106104805
4400,0.1422839765705895,0.057002785335066725,0.13726141629666164,0.05404348097554889,0.21095242978462175,0.06835410846060447,0.18375112033489205,0.06459189227696369
4450,0.14871253294482367,0.058817583050081994,0.1431386061247332,0.05531995235472093,0.2152429429466662,0.06888403750026569,0.1886730201376445,0.06484451697000286
4500,0.15282478878129385,0.06008750514739936,0.14888748261956838,0.05621610358325089,0.21876619511406517,0.06852446533683824,0.1936358136954273,0.06557359262704231
4550,0.15993205793762388,0.06180413178503042,0.15505078280208212,0.05742612951437101,0.22256215218663125,0.06861890506525377,0.19828701932256276,0.06588548191339268
4600,0.16585303729102896,0.06281771846574485,0.16201051528361443,0.059140057191810765,0.22599865802519997,0.06868917317522329,0.202712623652251,0.0660064297968011
4650,0.17221217345963333,0.06456948556876538,0.16828277201506922,0.060382471773176155,0.22795863612879036,0.06845616008962659,0.2081763823539594,0.06614060014307183
4700,0.17812848592383723,0.06572825890442192,0.17378465461352305,0.06129700978153957,0.23236314354272472,0.06867407277282819,0.21318509273713088,0.0665890649494512
4750,0.1843755843155257,0.06680155331661568,0.17999645283229881,0.06321459415614754,0.23787662378475846,0.06920241224655757,0.21905105122455382,0.06705518292156919
4800,0.19000348459089655,0.06758623258147087,0.18722741835987664,0.06428967685355741,0.24246070608342804,0.06941213204069549,0.2217261214152554,0.06709083918250273
4850,0.1963846571785969,0.06867454141337963,0.19398651011637977,0.0660571806786164,0.24834261858887402,0.06991934443223383,0.22561807043421023,0.06738323772587758
4900,0.20342778237233397,0.07007657324378691,0.19723325004228623,0.06647681879611121,0.2525320777069419,0.06976352401999475,0.22936524888256338,0.06787116897227985
4950,0.21085066244707684,0.07129174301995402,0.20298590549327564,0.06742056290865675,0.25812480498105483,0.07030542599727543,0.2336659817845732,0.06806760630057954
5000,0.21625189571893189,0.07202388829828528,0.20773510414574012,0.06824913346091695,0.2634486159555066,0.07081806140785597,0.23809822833110927,0.06873377891612628
5050,0.2239614368180759,0.0732794282023212,0.21312113632918606,0.06845360674734623,0.26953432622729195,0.07107274290372428,0.24174730195195615,0.0689571419679027
5100,0.23027982491553,0.07435669886520013,0.21864521000971213,0.06911993482263064,0.273174660633161,0.07111062972914929,0.24538028812529297,0.06948435825123363
5150,0.23587467754292724,0.07507379545827157,0.22235140912833173,0.06936446415287877,0.2797809443729687,0.07170833868002999,0.251846086593319,0.06984445767633246
5200,0.24276616704077525,0.07612535841136127,0.22733244682459713,0.06998471931663523,0.2844108507657939,0.07239106057319303,0.25688887411160566,0.07017721303541546
5250,0.24773290218511032,0.07721247038974383,0.23318479015824203,0.07017796416055039,0.2899321932618162,0.07231447971958646,0.26272283551011655,0.07081188198531609
5300,0.25123891967373824,0.07724559684960806,0.23977199740522387,0.07101991250999967,0.2952764347225713,0.07254217817912464,0.2693603489000607,0.07140318071046507
5350,0.2570992904199159,0.07807252317265893,0.2450758317188642,0.0718647456557339,0.30089424491975214,0.07311255100720242,0.27371444761278263,0.07186482106902438
5400,0.2597234293786562,0.07809211510758031,0.25069904926707937,0.07279761242976894,0.30677871625238046,0.07342418433432203,0.2795730806526096,0.0721772631793571
5450,0.26534698839872267,0.07872213686272221,0.2568804976505596,0.0731870691131714,0.3106860376468388,0.07337292916662728,0.2851714175241376,0.07260586727350476
5500,0.2700981789360676,0.07926746980049361,0.26240815691625563,0.0739566569385265,0.3153258027481932,0.07348486605002452,0.28913738158619195,0.072625903801316
5550,0.27646312789201305,0.08008386475962047,0.2673602353229934,0.07424627389064252,0.3208822163572373,0.07360988335218299,0.29587758375726236,0.07379546713190402
5600,0.2807630498170656,0.08103255827964119,0.2729914082392105,0.07446530851088741,0.3257983331704004,0.07393542058375425,0.30164336022978555,0.07426179172208647
5650,0.2863912858337461,0.08115409073522019,0.27860284810024605,0.07503538432896993,0.33300832846013306,0.07457048669863695,0.3058456961436693,0.07464608692943758
5700,0.2914711501592005,0.08178645252929095,0.2830970827836904,0.07576498929190593,0.33770262381295624,0.07511307485036832,0.30999767542061596,0.07483146639163854
5750,0.2976913422318185,0.08186579172432633,0.287126712816325,0.07607218004466473,0.3416049623868588,0.07519427519932319,0.31394782062286075,0.07472910395577503
5800,0.30079965313863577,0.0819861336294157,0.29300384308164845,0.07586033127204814,0.34732298334432793,0.07555769519730927,0.3176932465924023,0.07495844710941801
5850,0.3050598859606282,0.08212788461685978,0.2979576138912522,0.07606880370668881,0.350246800407005,0.07597995547083569,0.32285359333686586,0.07500713253235035
5900,0.3094806206208225,0.08237396432640812,0.30342747131777403,0.07646340498561943,0.35581465428527453,0.07607379363595727,0.3262319708048914,0.07557563862926275
5950,0.3141441910088366,0.08260419483194154,0.3086458402806315,0.07709895106956795,0.3595193719251767,0.07666264142826835,0.33248740565173207,0.07592951691584854
6000,0.3204496962641848,0.08302857964548341,0.311345964870036,0.07708718294452295,0.36490588900936044,0.07674451667434412,0.3362723229161766,0.07604940052496792
6050,0.32434625718385873,0.08336573445533578,0.316999124755072,0.077643450401774,0.37048217204262157,0.07734295456450652,0.3421897555381339,0.07652906871060144
6100,0.3302068981041974,0.08372135235530702,0.32266193954042693,0.07784752517179834,0.3746802349766629,0.0774841547873535,0.3487234592991151,0.07687186506702982
6150,0.33359767625316883,0.08399202602579454,0.3278511807537772,0.07756071471156947,0.37906378955176206,0.07794250848068818,0.35278148369853385,0.07705938071220626
6200,0.33926701929811054,0.08407298604151259,0.33176324019251185,0.07767717232370164,0.3832511684384341,0.07807218768001961,0.3569217122177274,0.07706446502259598
6250,0.3425774418697379,0.08433107538883916,0.3377269581239346,0.07775136322138643,0.3865998111172224,0.07794390858300228,0.3611745393373262,0.07702543907303892
6300,0.34526176150948984,0.08446672554074866,0.34175155708706223,0.07776664481549642,0.389090225293575,0.07803426896100636,0.364056992481866,0.07660149674411301
6350,0.35007525513339965,0.08453488172312407,0.3447804489916415,0.07766375858422765,0.39151972190530815,0.07806905633602387,0.36672771982493757,0.07699748590656094
6400,0.3543993531920014,0.08473996305211538,0.3487483373667006,0.07781051306593724,0.3943289061525892,0.07815494413482994,0.3714673674876471,0.07737552623041673
6450,0.3577500745104467,0.0846725465482292,0.35101066667370007,0.07774368154952406,0.3964985141237519,0.07869299451210875,0.3758095527323656,0.07752738500180786
6500,0.3606605000146781,0.08472715815595847,0.3547266954608081,0.07766096002267818,0.4014423286407441,0.07893469304025326,0.37790971436850695,0.07763180388075715
6550,0.3649411725189406,0.08471655456029088,0.3593753086345162,0.07826408435553042,0.4023785994877912,0.07890229056279023,0.38187045000065234,0.0781433458788715
6600,0.36990931345452904,0.08467684333944825,0.3639945575732279,0.0783731966427735,0.40631391074837575,0.07956225011409668,0.3841416565837348,0.07797810425603909
6650,0.37447186005363775,0.0847756529356003,0.3685751263246517,0.07861967578554398,0.4086305576363833,0.07954066258479198,0.38716058674084974,0.07803326159200104
6700,0.37848008104672204,0.08489352430690753,0.37280804634061115,0.07863598853731829,0.4105591302696074,0.07942762947096457,0.3899404806352736,0.07786132759507118
6750,0.3821658410642552,0.08516555989820367,0.37861226225932076,0.07867852234694905,0.4132186272659363,0.0792901573945244,0.39232226974978723,0.07765586426592454
6800,0.3853786654125097,0.08514103182522595,0.3834919861175115,0.07897157714189673,0.41474786099814587,0.07918258492919146,0.39440406993096516,0.07737223186577936
6850,0.3904159115678092,0.0851209053527779,0.38855114577017724,0.07904022529082864,0.4175772934577083,0.07914394435976675,0.40032297159688485,0.07806417991928459
6900,0.39603039128798395,0.08544764836656749,0.3926900749559185,0.07911847112259185,0.4190799480744335,0.07929528378093836,0.4051206501078704,0.0780589202491343
6950,0.399721201597234,0.08478584737428624,0.39949086202507195,0.07901298923821118,0.42054101183957926,0.07967095499255859,0.40914223860050675,0.07855034511818226
7000,0.4049678736332373,0.08478454969779207,0.40567649513109977,0.079168229868439,0.42308140003719297,0.07949498505676117,0.4126627149188278,0.07874037771599207
7050,0.4080497700678607,0.08499738083042098,0.40930662844119076,0.07895337680319295,0.426174567790958,0.07968262403958845,0.4169746386428347,0.07877408644541249
7100,0.41136677992032156,0.08533284501825972,0.41235881346227743,0.07902676941412223,0.42847525452995067,0.07933580442502133,0.4223048522921621,0.07887623946036877
7150,0.4131774869144126,0.0846983656020781,0.41697476865456246,0.07895201334293937,0.4329399243186532,0.07958089041002439,0.42464281414548793,0.07890509441469995
7200,0.4178007086377955,0.0847116590848814,0.41940972354154593,0.07846130230441523,0.43509398266950783,0.07974614021541505,0.42539331927676455,0.07870704367707457
7250,0.42052167185739264,0.08483552606429419,0.42333486531260517,0.07819973270727555,0.4385906859526399,0.07966040673523261,0.42919042678526237,0.07873306816834032
7300,0.4241575651051611,0.08452114351409323,0.42846098773457825,0.07816037758408509,0.4407358988301018,0.07960472047122899,0.4326380191757571,0.07817371296440986
7350,0.42748963299714854,0.08453485937253823,0.4322486496544666,0.07808135055519792,0.44201835369163706,0.07960434480248088,0.4347469858374663,0.07839064979618392
7400,0.43040241770689286,0.08425850114394545,0.43746728960948994,0.07844937841956638,0.4404764142521899,0.07947402183587356,0.4356092102301299,0.07816325900283755
7450,0.43318911654869025,0.08428993081089244,0.44187778580217374,0.07848696187702521,0.4419716461833737,0.07951911736860061,0.4360813855151918,0.07791623255350305
7500,0.436391903218785,0.08394262698618353,0.4450997515820287,0.07820715052045306,0.44352444400636903,0.07998271669884796,0.439568030180758,0.07797959352992326
7550,0.44032523980501564,0.08382432426580513,0.4494120379534294,0.07782097749989314,0.4481139036972502,0.07991458070578213,0.44217932058924936,0.07798191579256296
7600,0.44335614824152975,0.08360135336354269,0.4540539603161169,0.07797764870926972,0.4525038327637668,0.08003360373838743,0.4452481458245239,0.07815446133099126
7650,0.44788754116122237,0.08341803180192116,0.45758800981037906,0.07794343357608165,0.45530717040159874,0.07954975461963322,0.44431008997191973,0.07747673522909379
7700,0.4505888880385903,0.08334345321626041,0.46228502955177286,0.07805298163390419,0.45505571456967425,0.07950282511971413,0.4457843573536245,0.07691764980121947
7750,0.4536728223564706,0.08333128484074401,0.464784926841496,0.07790603100690709,0.4558543943260396,0.07983515070154538,0.4473195907836752,0.07653724410812404
7800,0.4571523822582055,0.08330582529931282,0.4668595067258156,0.07722744013241054,0.45773465914751454,0.07980506023676504,0.4489530212234583,0.0761756118230635
7850,0.4599665727157366,0.08306143776542266,0.46996911652444945,0.07722587474534749,0.457627820529701,0.07971779638794095,0.4513365895433728,0.07578543487206478
7900,0.46324174818692115,0.0826310442296703,0.4719279546998167,0.0768703028857018,0.45976232847748816,0.07990850204471851,0.4549812998863758,0.07579566145752538
7950,0.46643814516759824,0.0829029037924155,0.47538488311507815,0.07646802530086162,0.4618001698378592,0.07966362802877479,0.4535869448478275,0.07545508770784994
8000,0.46896370318420016,0.08287111674327917,0.47931960513726696,0.07627436508826595,0.4609016480214435,0.07928908594102327,0.4557364788022872,0.07471163986119525
8050,0.47257950195105225,0.08274840804920916,0.48402080180892976,0.07647615606913762,0.46287830898292626,0.07874094091436429,0.4576111844819259,0.0747150428975256
8100,0.47403347201116375,0.08244709248122932,0.48799592615982496,0.07683214342694664,0.4638345978863035,0.07858303288563616,0.45903137176542286,0.07431965130019023
8150,0.4771269574263879,0.08220105554800172,0.4906343675231561,0.07668379778188329,0.46439020759957705,0.07736807446809855,0.46385317900477224,0.07419823852689084
8200,0.4810924603982694,0.08179059928239027,0.49504783835065574,0.07657398402621528,0.46657093661450305,0.07716603294677883,0.46586635350509004,0.07425747004461838
8250,0.483975663957105,0.08133875505509242,0.4989530900088806,0.07618163342351085,0.46816764325868493,0.07678522514056717,0.4677037385717427,0.0736272453564857
8300,0.4871402044285081,0.08142724386480607,0.5019971148614522,0.07579438154521298,0.47165773875040806,0.0765184578809339,0.46981597678712494,0.07391669882198566
8350,0.4900757199557128,0.08098039184960087,0.5067872656244496,0.07523315396034169,0.4746112683732803,0.07630579454466108,0.4732245343258944,0.07383451707452565
8400,0.49259005655232896,0.08046120965038006,0.5092842377184834,0.07458081778979832,0.4763677816013187,0.07583721064147401,0.47526805492451174,0.07363653529579119
8450,0.4976151060338255,0.08021295760223966,0.5118577131188581,0.07417587171710507,0.4782632004528214,0.07531753044758506,0.4784412721842976,0.07322396760725666
8500,0.5008775920141536,0.07990023684385032,0.5125401985614011,0.0740538805448959,0.4794052899178063,0.07497834619092558,0.481127846978553,0.07301567889141462
8550,0.5034210116024389,0.07969153292126126,0.5136087564547407,0.0733206176765534,0.4813737632226033,0.07466844837620798,0.48360525171613344,0.07270074576901413
8600,0.5064393394545765,0.07966176736635912,0.516633060252434,0.07312139048543038,0.4829849194711214,0.07391302254149167,0.48527740039947004,0.0719830023257383
8650,0.5092689406579305,0.07920499498377365,0.5164124959282769,0.07279065545290467,0.48600181898455275,0.07333300751443067,0.4862632207816588,0.07156192538323719
8700,0.5132582904185812,0.0788754720978086,0.5187703053307756,0.07243360857548303,0.4890394261777897,0.07274526652677026,0.48880794054555243,0.07117756521265683
8750,0.5159541700191075,0.07888418955983377,0.5221915137518122,0.07197662518928408,0.49079656659577353,0.0722042561292891,0.48927010186452025,0.07067931236930275
8800,0.5163133647070519,0.07814445430457052,0.5239847399097443,0.07199635537955819,0.49200972050388786,0.07211363328184581,0.49074604774127706,0.07038061612070924
8850,0.5167833783584834,0.07801083541119914,0.5247159023944925,0.07184836795897608,0.49461207431576987,0.07157148574338659,0.4931456337325222,0.07049164252456912
8900,0.5183120081158882,0.07756766072205631,0.5244271117152696,0.07158495842314089,0.49848400060257114,0.07084134980787188,0.4943730697800072,0.07014398211085232
8950,0.5196031606333822,0.07719951655644001,0.5269156360019916,0.07145779870289966,0.5009060346935909,0.07098677057538504,0.4954852842241302,0.06967828405699418
9000,0.5232171174343723,0.07731553116733865,0.5281882961316756,0.07125371175999458,0.5035728303232986,0.07061982329076759,0.49756171336520344,0.06954406488930018
9050,0.5251693290507077,0.07710050302700829,0.5306743991048213,0.07098931458032719,0.5060252892248489,0.07044989838647649,0.49779266455382837,0.06916948112228155
9100,0.5253503651028212,0.07676825760980793,0.530292651560127,0.07075890638360814,0.5086788766992796,0.06984911785424898,0.5004420987717082,0.06887972246657775
9150,0.52725649349988,0.07629640140940541,0.5332112109202337,0.0700566229077581,0.5096923802352391,0.06992916375998551,0.5027967729153274,0.06889823032226612
9200,0.5285261480613258,0.07595602243846325,0.5340326434178371,0.06972774654450543,0.5109783041231476,0.06917202453339934,0.5055157600597188,0.06846650112735715
9250,0.5303925821292648,0.07525404317014173,0.5367204087784733,0.06951295848308098,0.5112864997141087,0.06915888273996887,0.5097254733285496,0.06831140284049497
9300,0.5340736212019539,0.07462267989459048,0.5377480707809699,0.06868634589693648,0.5123324857493146,0.06843462753671203,0.511425426315533,0.06813780798086662
9350,0.5349127740779168,0.07396664180236213,0.5396655129125226,0.06816954624994244,0.5145560496903433,0.06835360165834925,0.5124131232779218,0.06810255234049138
9400,0.5368421013552822,0.07320625076620195,0.5428422666593978,0.06756292418627681,0.514506323825309,0.06828814612577494,0.515324166932216,0.068195539803013
9450,0.5367183804679221,0.07272341890484971,0.5450073411182627,0.06737933124089199,0.5173254963108654,0.06768044343863282,0.5144500180232171,0.06816519126813317
9500,0.5390396873589622,0.07212294352341912,0.5452689134182487,0.06651451391677646,0.519788031767331,0.06772076949044481,0.5154811742450325,0.06779365929643467
9550,0.539161969737026,0.07176589682406101,0.5470115491664721,0.06603922668335208,0.5216252875047788,0.06776965908034444,0.5184975098799787,0.06711118047358605
9600,0.5388927850208902,0.07124086608075696,0.5482166706803693,0.06544344913180185,0.5228305189924309,0.06772636022814785,0.517753367235783,0.0670602473529461
9650,0.5415889915965412,0.07101953952519735,0.5483182686001143,0.06509333454871455,0.5247424181371416,0.06787153253320341,0.521108606795787,0.06657427939586491
9700,0.5443058800224126,0.0703684945989584,0.5512011357375459,0.06446368651426282,0.5286888951997901,0.06775185408749308,0.5226976845219752,0.0665031886196133
9750,0.5456592758240162,0.07009068372768518,0.5538025277473775,0.06394819588568106,0.5293046827925307,0.06797284980546833,0.5235728497453753,0.06640373518212767
9800,0.547511683129875,0.06932156605169551,0.5553253810671414,0.06303344388648217,0.5314431968853395,0.06787404593445646,0.5276477285930965,0.06617550804948848
9850,0.5481732451322986,0.0687526304804702,0.5587062229635343,0.06219716378337005,0.5346133628540601,0.06778043553012607,0.5278942323429814,0.06569064463540257
9900,0.5512154725849343,0.06804786370757948,0.5611073238978769,0.0615212319267555,0.5357476251600662,0.06746312315963227,0.5294312995562032,0.06561124972075208
9950,0.5547843663596059,0.06691147214649984,0.5645796498088376,0.06081248267047722,0.5386559842350667,0.0671717774038855,0.530057196763926,0.06515578944779225
10000,0.5559350598641571,0.06639222802409052,0.5662660386214085,0.06027297931843408,0.5376160017685897,0.06740414777461315,0.5288502503127979,0.06525038454123619
10050,0.5587467710556973,0.06543989039555136,0.5699301771470016,0.05954029615201197,0.5377849241377056,0.06754245944303819,0.5309207356240147,0.0646364560147954
10100,0.5620906389625455,0.0645666125187614,0.5728933262584881,0.05924991331454968,0.5395320477858515,0.06684577022249094,0.532343728131908,0.06424199706211782
10150,0.5637223142591868,0.06372569254529233,0.5726634808903032,0.05880456745911533,0.5416242584380557,0.06673967587132312,0.53334654743581,0.06368310445483917
10200,0.5642322984065187,0.06320754105585855,0.5747583268222987,0.05816153577499337,0.5434640130533077,0.06662493933436676,0.5333871296244849,0.06356791262587211
10250,0.5666392002280422,0.06274592790928242,0.5782479449674807,0.05744171685218999,0.5439970494357399,0.0663567795767746,0.5345738296885542,0.06287250228472548
10300,0.569491455552035,0.062389507761846694,0.5801973730604754,0.056657096887661615,0.5436628896392123,0.06612288806866343,0.5390012645189608,0.06314369916037622
10350,0.5722512590846993,0.061780952889070276,0.580388399527153,0.05615035956220435,0.5447651693296194,0.06631830495492333,0.5394184780224401,0.06292380377129865
10400,0.5751749745306157,0.06124880667369787,0.5813857338469761,0.055038056040492306,0.5455975272295867,0.06630011805110847,0.5403859251691866,0.06275015917975663
10450,0.5753878098652689,0.06081179227630589,0.5837676491776012,0.05484990904258203,0.5443388948102295,0.06657963291375951,0.5420329256176756,0.06297662738155826
10500,0.5789339869084461,0.060008467269595814,0.5853672418313685,0.05406186970525984,0.5447932801181039,0.06591753177670921,0.5438910394688429,0.06310423749142002
10550,0.58227905431248,0.059273732737063566,0.5898861530641322,0.053603172685361564,0.5446765164026677,0.06643422110578952,0.546128683028403,0.06315440700620058
10600,0.5851681443590071,0.05864799270109389,0.5907676750979003,0.053703148983180515,0.546181141371154,0.06633315905472993,0.5484589371861738,0.06319156294610519
10650,0.588740816175124,0.058722974527285844,0.5938915594871983,0.05299407754224656,0.5464958579531898,0.06594488514694369,0.5498217335848188,0.06315995223299904
10700,0.5907958422856023,0.05838287924475842,0.5963788641169631,0.05251794921661108,0.5475676482530842,0.06585552584450663,0.5500060554074799,0.0629108293443814
10750,0.5928616227609248,0.058156963379592565,0.5987340520921418,0.05225925124116102,0.547052501270668,0.06544150955187196,0.5519683116605676,0.06271408072323102
10800,0.5940358271134177,0.05767208284084878,0.6020160698987479,0.05169580799752574,0.5485869689097259,0.06599845523678922,0.5518423190940107,0.06274480794847204
10850,0.5970368098020167,0.05781708368376475,0.6031922792761294,0.051623047761629584,0.5488824516218982,0.06557544067549545,0.5517777175927037,0.06292594525139852
10900,0.5986675031549978,0.057199394904697616,0.6047527252292206,0.05127825144284122,0.5493899750686916,0.06561101185405849,0.5524757564811646,0.06280501729396275
10950,0.6000698347976191,0.05692707634814563,0.6072228033252043,0.050998619486783296,0.5486736220644329,0.06561289477847389,0.5523498761293308,0.06254957277841944
11000,0.60101577187745,0.056918103298755574,0.6082076538533235,0.050524408083390746,0.5493841565466686,0.06522419443928133,0.5510529099364809,0.062276080447709756
11050,0.6014639051055357,0.056198041713873104,0.6104942658103552,0.04992044951135117,0.5489284451701308,0.06463252988999685,0.5517114179563016,0.06187890067518574
11100,0.6017359619038966,0.05625636751787274,0.6108451622653793,0.04968975497054711,0.5483919833252173,0.06489762401925245,0.5523169129450252,0.06169480779341968
11150,0.6041832286802954,0.05622832458196759,0.6131691295240944,0.04943386181573189,0.5493962901918753,0.06479637868863618,0.5547726915252259,0.061842310878929316
11200,0.6058445700139581,0.055683095354282855,0.614628707827802,0.0495938032675182,0.5510039935526669,0.06428347147585044,0.5546737958450841,0.06185157175038876
11250,0.6093738306086375,0.05527196356293251,0.6148788740169061,0.04958636564458809,0.5517721873162891,0.06454864736544752,0.554690769086261,0.06206321960620515
11300,0.6094054815704333,0.055064465925956596,0.6166585894098139,0.04932792945639477,0.5521154395323491,0.06424410229073912,0.5556877137827048,0.06224753193198588
11350,0.6113570164075278,0.05468357749618791,0.6189419513586644,0.04927679725718162,0.5515989786575254,0.06419263524272943,0.5557452167901363,0.062176622293040835
11400,0.6124924860240659,0.054321260344826205,0.6178937253977114,0.04956157838492144,0.5518087691393793,0.06382613520759824,0.5582967926477661,0.06213045160616341
11450,0.6155131474988781,0.05389834891317887,0.6174242055930173,0.048858895820688225,0.553780420515215,0.06335473852599792,0.5605365288395546,0.06221695235375215
11500,0.6161297074445445,0.05370179157608498,0.6183984454710596,0.0488549484771383,0.5519861715467855,0.06341094329684953,0.5626947205872042,0.06212819430226744
11550,0.6178925649047786,0.05336087377968,0.6181357795892151,0.04877418439831127,0.5538074315701991,0.06321797646339092,0.5645464924094502,0.0613172634846396
11600,0.618582053379117,0.05319959008969531,0.6179140726553125,0.04871204912010417,0.5554583137205488,0.06284014011889741,0.565074869028637,0.0612600172007137
11650,0.6168077528255274,0.05323458452100611,0.6180611074552159,0.04886404574590094,0.5543128225022493,0.06273164457786509,0.5648274623807589,0.06116982930725224
11700,0.6172783061542649,0.05265364733248845,0.6181378635710701,0.04854936767365552,0.5549493537121782,0.06247463098982927,0.5644483269588109,0.060879604986274635
11750,0.6201448556745377,0.052325174387915084,0.6188591088917885,0.04812961373961534,0.5550374435517741,0.062210621648679854,0.5641889578500668,0.06118198697229485
11800,0.6216146889852925,0.05212154078205742,0.6194605727082311,0.04745395849614535,0.5556471416568148,0.06217604043169348,0.5650126421150133,0.061472779513266025
11850,0.6223452157046865,0.051595806451497764,0.6212846641964841,0.047125100591071584,0.5574440698035533,0.06186658841069463,0.56860144876052,0.06127686551286175
11900,0.62326130035524,0.051494639179270364,0.6216820491529937,0.04701677673053756,0.5583651447977036,0.06173568216160963,0.5679955613329891,0.06167798422136176
11950,0.6213874766649652,0.051234873609277136,0.6216589360593467,0.046266957646571544,0.5587976030200735,0.06145950912673803,0.5681185789308492,0.06185617819079077
12000,0.6225512023612466,0.05089693374500171,0.6226879727374613,0.04593558028306834,0.5601552887768403,0.061074302299907506,0.5694808361908357,0.0618855628255126
12050,0.6228990059610059,0.05108922067980692,0.6233846432812269,0.046075065632121284,0.5608212189094159,0.06102885452033607,0.5691284522962407,0.0621132167882299
12100,0.6220912330682249,0.051068558725312144,0.6236149278537386,0.046132498459698926,0.5619980399009659,0.059943615419281844,0.5699342162112476,0.061901360404775355
12150,0.6227599868686401,0.051090367510454565,0.6261877706754284,0.04599823897795141,0.5631954259946146,0.0593264610536512,0.5714150692676898,0.06162050019582639
12200,0.6236673805339855,0.05088229157251932,0.6271910540262917,0.04552510566600693,0.5649224905908913,0.05887787537169275,0.5721284860952054,0.06093412746300654
12250,0.6236898949069326,0.05071584135695968,0.6290337580447922,0.04546832093071629,0.5670990877589154,0.058675567544325014,0.5709945840505598,0.06100978757087782
12300,0.6239800875408459,0.050596037731351615,0.6284911639706626,0.04522637964999137,0.5672794911969531,0.05794584186017365,0.5712071644017975,0.060626742449878965
12350,0.6256271092088794,0.05037533563930847,0.6293061689351709,0.04462761057448717,0.5693304019936674,0.05824627035508151,0.573278236745169,0.06087504861875039
12400,0.6264600991563845,0.049864662156217675,0.6309383500204316,0.04416045273086628,0.568342121764528,0.05841862127723235,0.5740807340579646,0.0610881511709178
12450,0.6264320362303087,0.04998350716033468,0.631447864699009,0.04413838140126577,0.5706010056073865,0.05802729357352814,0.5753671658384321,0.06137451757185044
12500,0.629021203647893,0.04990358701710892,0.6313092982249462,0.04417395549316705,0.5727838931714134,0.05771246847525982,0.5756067864973778,0.06177457054751609
12550,0.6270080055134737,0.04951393210547305,0.6323936184432053,0.04444806282045961,0.5729129033017654,0.05727530894778141,0.5769824863623974,0.06155369413955934
12600,0.6271308769373592,0.04960914619382209,0.6335330752202584,0.04428366097743127,0.5754165676580486,0.056920133475025524,0.5781964218935319,0.061866271571244635
12650,0.6272345479331657,0.04974213967729931,0.6340908736690323,0.043891645732326665,0.5749006155190761,0.05685461317656512,0.5805564747091727,0.061857248816590577
12700,0.627153689795231,0.049671588669726305,0.6358434655639094,0.043549645603930175,0.5758193537361909,0.05645627307483644,0.580487659506908,0.06201358833328163
12750,0.6258670334269208,0.04967003338089265,0.638550483660468,0.0432638682272481,0.5755646525927293,0.05646053501909416,0.5805553647859065,0.0623429986803216
12800,0.6252973749239079,0.04947182956027856,0.6376023710216348,0.043366812187164254,0.576718188773091,0.05640714954748851,0.5796889296410875,0.06247799618338987
12850,0.6288152677771224,0.049470267408014634,0.6377707377585208,0.04307261425868247,0.5769862698817082,0.05605966413177784,0.5784640436207971,0.06257625076431504
12900,0.628407304721779,0.049249086306733685,0.6383828119385091,0.04278066469775852,0.5769139568165775,0.05674520459532719,0.5782187135865738,0.06259739584967532
12950,0.6271170256718056,0.04926002606334488,0.6408132589279286,0.04240335549204266,0.5793111284618679,0.05665271963750896,0.5783201632404033,0.06207638124637976
13000,0.6291105563268063,0.04928428805042509,0.6405636135240407,0.04198308594745453,0.5806075684766817,0.056593698548175975,0.5789197279124605,0.061276839994574755
13050,0.6286318157732159,0.04941711842632558,0.6417641267435037,0.04210538646404251,0.5820451880872908,0.05602704365582033,0.5791041023858741,0.061095023791907115
13100,0.6299472514335044,0.04900461476666001,0.6435401598176432,0.04196145341049915,0.5820562923439639,0.05554583494355284,0.5798210154856525,0.0609206798370069
13150,0.6296082687815027,0.04869236753918765,0.6432825932768316,0.041726290811764925,0.581164974067699,0.05553621302138523,0.5810845713688572,0.0608607425655037
13200,0.6299013511961399,0.048613590551463685,0.6453793972612951,0.04160516853795333,0.5809694097223399,0.0555304455918268,0.5832099886616173,0.060634685644960724
13250,0.6295714591845493,0.048269626126271,0.6453151686169457,0.04159794511300631,0.5817321934296049,0.055314612532793746,0.584766691807561,0.060786542661471266
13300,0.6293289389755979,0.048168034756238036,0.6437702572141037,0.041203118497046644,0.5824048877893526,0.05500700096835713,0.5854624670339488,0.06105998625735725
13350,0.6297793974910644,0.048205570234758105,0.6468210761955833,0.0411686165301863,0.5845244347515062,0.05550278818189283,0.5861607123285557,0.0612917240380038
13400,0.6312567775864578,0.04777257063678779,0.6478649609847775,0.04113979029672056,0.5851789919800234,0.05503005504254418,0.5866806691869854,0.061200355032060214
13450,0.632279252995636,0.047194585022662,0.6492745661705353,0.040509387265969914,0.5856793977629906,0.05484691493796798,0.5872899503749595,0.0607193562781795
13500,0.6336050759386955,0.04664317779044508,0.6485152432292629,0.04059592412919683,0.5848325356458904,0.055078490223896576,0.5865113867671257,0.060663030804227754
13550,0.6350889538483391,0.04624460186407315,0.6501061285678227,0.0402458882808171,0.5842173997413725,0.05490484419363344,0.5871711945686894,0.06014694286609863
13600,0.6361781081735278,0.045983036781898856,0.6494906719254555,0.04028251553507563,0.5835408672694322,0.05502170882294141,0.5871865255706524,0.06024622525509738
13650,0.637887407060143,0.045615194240610585,0.6500902678660779,0.04006936453856204,0.5842955520035606,0.054873954473847145,0.5882701738530579,0.0602974907755021
13700,0.638664519519369,0.04502521451554195,0.6501844377289444,0.04003204397099058,0.5844788176473142,0.05486742915513594,0.5891117411100242,0.05980533363677695
13750,0.6397797346978197,0.04485832735335594,0.6504159144332898,0.039879844310591966,0.5852975237682428,0.05489086041621021,0.5886855200456841,0.05986391711753189
13800,0.6391700251721569,0.04488280193580898,0.6485162195657256,0.03999131330067044,0.5873061018247061,0.05465368844761981,0.5906166273626663,0.059618212151389106
13850,0.6401540597376129,0.04402498868416189,0.6466269743842404,0.03931197582703227,0.588392247041499,0.05453332531756365,0.5909099107877804,0.06019082947294613
13900,0.6405908773374597,0.04360421530518242,0.6469713658323433,0.039405949094249014,0.5896082580365488,0.05457904825074743,0.5923952160718481,0.060052699533849854
13950,0.6414785757132431,0.0434131161533566,0.6472712255645034,0.039562694177961516,0.5902402700557436,0.054684206509015953,0.5904775093020723,0.05981473857279111
14000,0.6419403116521853,0.04307927243037544,0.6474764705380797,0.039543783095159594,0.5889573170396065,0.054697972633591135,0.5903419018336077,0.05973003590351144
14050,0.642579041225217,0.04292592466404929,0.6490035825035213,0.03934384678191203,0.5903020514745188,0.05440045699890584,0.5886759479746521,0.0593524809005388
14100,0.6437456593402812,0.04328966041229721,0.6499856021687621,0.03923417264944651,0.5896683974222552,0.05430940655268203,0.5878179899428069,0.059076173002754195
14150,0.6435302738936965,0.04319022738387851,0.6509389568464364,0.03913210138662457,0.5898038504120041,0.054458415414492256,0.587959891567277,0.058857420120294345
14200,0.6436901323342638,0.04294566699874339,0.6511117065061585,0.039109743875233756,0.5901347633609157,0.05491479188290662,0.5893874076454594,0.058646759776330756
14250,0.64548956400409,0.04271091930911721,0.6519297648327477,0.039078026586527606,0.5918823965697584,0.05477942061451006,0.588497144022113,0.058745106435166894
14300,0.6462840378232336,0.04220484270585456,0.6518854651211938,0.03908494972042953,0.5927700316142454,0.05501200832639081,0.5892217992439328,0.05850874863094147
14350,0.6460922021972694,0.04224075518408935,0.6513348659173761,0.03901789161887553,0.590762439691641,0.05487330000462486,0.5897639105874268,0.05825104862925102
14400,0.6491326234795923,0.041800041505261426,0.6512249375548467,0.03907409264023508,0.5911946211149178,0.05468581972195149,0.589180957018516,0.057852743914858965
14450,0.6488147605623114,0.041482171583362114,0.6501800122021,0.03871199070141863,0.5890196972199838,0.05496971658130287,0.5886005850173608,0.057452914857248114
14500,0.6494801263517155,0.0408963501784605,0.6517721534730194,0.03875403609006836,0.5886514308369197,0.05509197622241408,0.5893072176652979,0.05712765827233675
14550,0.6493806113715828,0.04049142629640935,0.6535896266389435,0.03874029052359871,0.5890851936087338,0.055712060759836854,0.5915708183141678,0.05711339097634953
14600,0.6489982735674069,0.040217263074333646,0.6535949042566886,0.03886354721746331,0.5904056722547958,0.05503013256904089,0.5912156607930291,0.05716765875774009
14650,0.648197454538651,0.03988147631642775,0.6530559345020557,0.03883120807357716,0.5899135640355416,0.055404576157689595,0.5900572556240742,0.057046566857399436
14700,0.6492635478819022,0.039202458146822675,0.654849580297807,0.03886751233968072,0.5933568182558633,0.05455673318049478,0.5908003036220496,0.05691908776379943
14750,0.650926302075076,0.03895029618018436,0.6555705830376712,0.039257630730419435,0.5932120192060539,0.05470364847785629,0.5907598311662622,0.05678186123328735
14800,0.6537001103562686,0.03907803060061059,0.6554191151661137,0.03915042328335667,0.5928831683031863,0.05474773872124452,0.5919687530704809,0.05674867833264729
14850,0.6555770303448079,0.03898419185085037,0.6546493383876169,0.039026610313281966,0.5923458510290001,0.05483356397716309,0.5930009825087137,0.05660950878955508
14900,0.6560787693786817,0.03859539469005274,0.6557859916812124,0.038837631377746894,0.5928190057946882,0.054092965531279485,0.5936617872344958,0.05613672636894287
14950,0.6558348684403121,0.03838355902835563,0.6556138772338501,0.03877180590741298,0.595959365381431,0.05384595077515736,0.5943335080663839,0.0560355816469367


==> csv/3-rooms/polynomial-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
300,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
350,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
450,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
550,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
600,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0,0.0,0.0,0.0,0.0,0.0,0.000779406743614,0.001558813487228
850,0.0,0.0,0.0,0.0,0.0,0.0,0.000733559288107294,0.0014671185762145879
900,0.0,0.0,0.0,0.0,0.0007660545398545308,0.0015321090797090614,0.0006928059943235556,0.001385611988647111
950,0.0,0.0,0.0,0.0,0.0013887081232340105,0.0019458533176361127,0.002105811705711609,0.003044218359087365
1000,0.0,0.0,0.0,0.0,0.0013192727170723102,0.0018485606517543067,0.0033513387333471735,0.003395760512031108
1050,0.0,0.0,0.0,0.0,0.002611594152823037,0.00253551086486044,0.0037855848840365465,0.0034000344973899245
1100,0.0,0.0,0.0005841923655315619,0.001168384731063124,0.0037153406073583205,0.003769476146840558,0.0036135128438530674,0.0032454874747812924
1150,0.0,0.0,0.001189210380906584,0.0023784207618131677,0.004660716547487464,0.004746113234116012,0.004020840657918936,0.0036819467247180423
1200,0.0,0.0,0.0017142008532597078,0.0025315578473944014,0.004991373050678181,0.005119504268661233,0.004405207331325632,0.0036498923938048634
1250,0.0,0.0,0.0016456328191293197,0.0024302955334986258,0.005365902554729673,0.005002406146746174,0.004737947426923704,0.003600278198259656
1300,0.0,0.0,0.0020866924957583023,0.0025195105898498595,0.005689867137908592,0.005119053694509517,0.004555718679734331,0.003461805959865054
1350,0.0,0.0,0.0024666595447615414,0.0025637340681296957,0.007032727546070594,0.006670632295012224,0.004386988358262688,0.0033335909243144943
1400,0.0,0.0,0.0023785645610200578,0.002472172137125064,0.008602164877280057,0.007549327072897318,0.0047129738090820805,0.0033063164250556566
1450,0.0,0.0,0.0022965450933986765,0.0023869248220517855,0.012028927187719625,0.008615178396513797,0.0054732237398339165,0.0035981289876357886
1500,0.0,0.0,0.0022199935902853874,0.0023073606613167263,0.013034028250647178,0.009015008584694464,0.006666535478689006,0.004600074315522129
1550,0.0004315946829481808,0.0008631893658963608,0.0021483808938245687,0.002232929672241993,0.015250787379768318,0.0097243038037487,0.0077053743278894206,0.005401721512800762
1600,0.0012774292064429973,0.001446975012950485,0.0020812439908925507,0.0021631506199844305,0.01694334129523949,0.010018857080427301,0.011718534935489902,0.007258828040088206
1650,0.0012387192304901791,0.0014031272852853174,0.0023922912281032537,0.002199205960468206,0.017640068739063215,0.010129171903953741,0.012974698133188483,0.00803365718842773
1700,0.0015727708008894282,0.0015267519463419347,0.002707611615849713,0.0022371821583362073,0.01893550045845111,0.011068420275091721,0.014883249425248697,0.008853651025739947
1750,0.002277310698380815,0.002343321352821205,0.002986551509620407,0.002253411736934859,0.01955970964926753,0.011553334809104795,0.015251934565902505,0.009371422097438822
1800,0.002214052067870237,0.0022782290930206174,0.0029035917454642846,0.002190816966464446,0.023159726087276438,0.012949798804976721,0.017336154602942046,0.00979884380590634
1850,0.002484546465783401,0.0022877633346038316,0.0035595461626320374,0.0022940019983552127,0.026464951361981154,0.014269021790778153,0.019291988510943128,0.010518567839451045
1900,0.0027506497857381703,0.0024946714652612522,0.003832407167852022,0.0025223119503666683,0.028439339504598794,0.015602279954565064,0.021293279682268938,0.010573124173451048
1950,0.003037255287667742,0.0025024466367405537,0.005103195424286622,0.00331853027857166,0.030414730265888274,0.016381662243092565,0.023323985256993748,0.011198184035325466
2000,0.003701024278864328,0.003111164124029472,0.005674280983323631,0.003944297224370594,0.03137091935094667,0.016577182051834956,0.024888976057982362,0.012175744176585101
2050,0.0036107553940139788,0.0030352820722238747,0.006207047720048494,0.004330864372182433,0.03378419665952694,0.017203020881470705,0.027944645815449812,0.013152795308022278
2100,0.004177248977477954,0.00368700552771448,0.0070137780265729435,0.004877104679545714,0.03742315251595335,0.018224838297398366,0.029555577746121577,0.013937642926156289
2150,0.005334935932441178,0.004571822113434085,0.007165794313455289,0.004769256990993313,0.039784066916481134,0.019090671234072973,0.03220251137410505,0.01492570298920959
2200,0.005521640422213565,0.004738860422631865,0.007859238751587288,0.00525143662199281,0.04264454691547666,0.020139077975988066,0.03453722242989999,0.015431935296400672
2250,0.006283743172428414,0.004937178092224473,0.00915631731643347,0.005827833085700371,0.04496505046179574,0.021149806703583865,0.03692205633022032,0.01602492073249307
2300,0.006707923047231053,0.0054895710611061145,0.011057922646670664,0.007016493046877136,0.04906222816194556,0.022428018991031362,0.040186744657097345,0.017379972603391632
2350,0.007390061046558871,0.006152232767965921,0.012764990910059776,0.00817347904073627,0.05352765345555849,0.024123017503799516,0.04443727089391248,0.019153078223940967
2400,0.008925488188720942,0.006911358303683797,0.013722028921934465,0.008890122256436733,0.05861493699845581,0.02549237852610367,0.04642792068127373,0.019961900075951503
2450,0.010166727199492772,0.007485872156773577,0.016000103956350212,0.010168363406759032,0.06186320321254862,0.02673439265453384,0.05039458151261909,0.021573347310877358
2500,0.012037064060754285,0.009054212367313436,0.01649323394066335,0.01058619373313294,0.06559805006662431,0.02807983241751796,0.052659050495427975,0.02219395011878732
2550,0.01320704175320519,0.009571157174401313,0.01790741416154042,0.011506358906009395,0.0694408436075256,0.029701277588361604,0.05726493325890687,0.024157115049917
2600,0.014578022889987337,0.010699161105208653,0.018749192416246122,0.012270842681213829,0.07366522604425449,0.031150215048020357,0.06155094591804357,0.025627682944045715
2650,0.015704107704860148,0.011311256420567049,0.021557439123836203,0.01370248473031817,0.08031975322227833,0.03315842883445707,0.06601563857218487,0.02733880994580708
2700,0.0168141946646015,0.012146642570474321,0.023182839732380493,0.014477795411279807,0.08506720209046603,0.03418643939557704,0.06977945655235823,0.028711810599396044
2750,0.018225217412042014,0.013132344235603069,0.0262189954398097,0.01596696177087696,0.09253701058593093,0.03661515717734229,0.07549827370162827,0.030561996938025634
2800,0.019600346026076784,0.013984900867779437,0.028165873863619968,0.016956547249024814,0.09781237233405926,0.03846862775444559,0.07968223851847313,0.03117041122927784
2850,0.02067670124126795,0.014804099587030333,0.0309485805794237,0.01802826596056082,0.10261793347457068,0.03971761806702821,0.08402441824943663,0.032718298093966716
2900,0.02210768503384592,0.01601554888844559,0.03295889625220598,0.019400344350145968,0.10824182261302212,0.04113466364002994,0.09023202805873613,0.03484090100101766
2950,0.024674625657996233,0.017312342852551007,0.03554249592625013,0.020905752398600458,0.11358877337279098,0.04207379551162211,0.09476866308642128,0.03651714610366059
3000,0.0269711418460716,0.01910561473218401,0.03841729753940517,0.022206990827012756,0.12100665842087452,0.043920116859799276,0.0981752941794175,0.03699355695018442
3050,0.029539773302782363,0.020399041962048923,0.041034027027749664,0.02355626077285941,0.12782844418522343,0.04540071220059775,0.10345345021340989,0.038998639649482775
3100,0.03240137348516332,0.021989015313066778,0.04389527069171905,0.025026137563441506,0.13501393909177511,0.04737118971656772,0.1103298872594457,0.04096882361134418
3150,0.03381050605846665,0.02295443554491614,0.04647372553923323,0.02652494896007519,0.1405627378198948,0.049160414805293005,0.1152534652744528,0.042218541056544615
3200,0.036741607893683366,0.02456256912134362,0.0499686723031379,0.028458271637431313,0.14746459592830058,0.05077324230509676,0.12312163156567292,0.04370878179793757
3250,0.03864385238628507,0.02557643162443755,0.053071324571065046,0.029582440659552803,0.15281531223479783,0.0518626808560608,0.12869864104092554,0.04527930864560142
3300,0.04121358940746318,0.026963207913278067,0.05734680115011198,0.031211787539230866,0.160941971199518,0.052824987450400075,0.13467686375024795,0.04636638017690038
3350,0.04435269042701266,0.028781178739009487,0.06161297601520828,0.03269492256296695,0.16694079868296832,0.053604071704741726,0.14019256969736327,0.04772509681599541
3400,0.04777586582755,0.03091922091138864,0.06587123014896083,0.03453202565096173,0.1732061715348751,0.05451724273115107,0.1483041166867531,0.04922817273345233
3450,0.05058942910737097,0.03214904511439665,0.06897184194779149,0.035830819836747844,0.18132611662607842,0.05606242104559569,0.15378797088373547,0.05036322418708263
3500,0.05400951067450749,0.03368965822362617,0.07499614111900116,0.03763471219357465,0.18880854165483274,0.05713028732892315,0.15986916567760734,0.052139465659630894
3550,0.05930275355861586,0.03563721018885048,0.07865656586840085,0.039234655777322124,0.1964096991408655,0.0588717004927908,0.16578127465343548,0.053887979547278676
3600,0.06155083414084519,0.03678874908434417,0.08242828646725892,0.04086930417704933,0.20361476115155433,0.060507307412046116,0.17226351555781938,0.05547769948334915
3650,0.06529671288749216,0.0380630843215315,0.0867899049372709,0.04284807704248005,0.2114180565329453,0.062102703478280036,0.178973643251089,0.05673858446838745
3700,0.0676596693594051,0.03922409876805516,0.08886627455681533,0.04390008451108697,0.2198412533894906,0.06376248478569606,0.18600429962073275,0.05791270704890661
3750,0.07195548919205126,0.041460704578189955,0.09456265599639778,0.045856225975482154,0.22647843150891211,0.06489223499115364,0.1926587438581827,0.058920203085278386
3800,0.07479716023644593,0.04271883666648933,0.09806436823466269,0.04674184845478103,0.232679243597665,0.0659893322441177,0.1999843484701061,0.0603286770818697
3850,0.0782618467914553,0.0440486512599569,0.10235962687403198,0.04802009779913947,0.2400432906064912,0.0668433815856452,0.20735559209909796,0.06156424857319716
3900,0.08266102144148542,0.045970050582134554,0.10654406815653708,0.04960259127925955,0.24624341996684224,0.06723156778032226,0.21314836794128408,0.061907405739827705
3950,0.08634159575659668,0.04693466847099265,0.11085522919865484,0.05065307757622533,0.2511241334663793,0.06806846030703116,0.21898806842486024,0.06243589819823378
4000,0.08812787244767017,0.04755456417364009,0.11468179832316414,0.05202368956319912,0.25530986362887875,0.06869864052325163,0.22528822775208343,0.06325531664617806
4050,0.09221307731823979,0.048774049577141924,0.1190259844464203,0.0535328389563202,0.26412799943894466,0.06935313607204167,0.2309991284811783,0.06313249963505825
4100,0.0966309495837297,0.05020287441252484,0.12257281872321155,0.054638403084448284,0.2691075759279856,0.06967644572548501,0.23822402150520314,0.06357392644942031
4150,0.10003049149179753,0.051077518696563275,0.12777279375121342,0.056313348842938815,0.2747782924312935,0.06997610171698121,0.24188707140206556,0.063474017214064
4200,0.10258304802663101,0.05174175422119709,0.13197238934344108,0.05764376928656066,0.28040354265745204,0.0699511243428003,0.24764501502128378,0.06407663882432077
4250,0.1068183014822859,0.05199530034021671,0.13462834518030237,0.05859681900474745,0.2875568366614946,0.06996457979643673,0.25376964783609585,0.06479035453474316
4300,0.11057497746990047,0.053246190308587155,0.1381652045943109,0.05996981520178574,0.29713971006604994,0.0703056255802435,0.26291431602329246,0.06610539536126121
4350,0.11544179860284393,0.05403075583356752,0.14065353335364703,0.0609652271201044,0.305979162542884,0.07087281698541138,0.2667628040658525,0.06627562203818396
4400,0.12006044084953489,0.05521224405818647,0.14339507195809165,0.061886768680117915,0.3145658758091152,0.07116258355421502,0.27577847872705513,0.06695200327390663
4450,0.12494237817568483,0.05635197990746168,0.1475594604425961,0.06373702532478268,0.32264744673431744,0.07181694368713835,0.2799625447543429,0.06723098449615292
4500,0.1304270480511956,0.057243396703624196,0.15211830148980632,0.06477833962190035,0.3272484350661683,0.07196056895966509,0.2868538815205731,0.06790966000956344
4550,0.13480549082886495,0.05749540325956587,0.15588450434579443,0.065523862585934,0.3335957242487864,0.07242485053132605,0.29329375673625213,0.06826654370454126
4600,0.13889485575409088,0.05832448170811056,0.15911001469768848,0.06638281195572979,0.3382471867720721,0.07273295137821521,0.2994332068012842,0.06925533467971966
4650,0.1428910570114314,0.059310520080671225,0.16176440821746996,0.06727554296203533,0.34554870114649133,0.07302159747212293,0.30630646689237756,0.0697238978644428
4700,0.1472299051122407,0.06051170643168744,0.16498402559063,0.06791479013195184,0.350206563546017,0.07323063397281462,0.31406942584453507,0.0700034726453013
4750,0.15243648218677566,0.06140821073348253,0.1688122140672029,0.06850581973784918,0.3572130668815418,0.07325365892832902,0.3203456915845356,0.07029268841280202
4800,0.15586762280742994,0.06190751776353728,0.17349080359687627,0.07007206113866786,0.362161690775196,0.07360949036999462,0.32696016778154224,0.0708149861116423
4850,0.1613605229102461,0.0630778309738141,0.17769143263136247,0.0708655349965839,0.36730469654243,0.0738050927484448,0.33476175112089607,0.07141433028250048
4900,0.1647849072533902,0.06392267458582954,0.1815225128806805,0.0715465624116011,0.37427081638667786,0.07476006709870658,0.3409266106845648,0.07141437857184321
4950,0.1699588159561683,0.06521893255273216,0.18381229777798327,0.07198908344626523,0.3769681506472615,0.07482377612538926,0.34814477258278437,0.07119518058166907
5000,0.17470741417323082,0.06648259947239434,0.18655446753211893,0.07293843490796406,0.3833782103393515,0.07527969361090059,0.35492902335103466,0.07175333143223107
5050,0.1799396326594992,0.06745981080583334,0.1916608129047665,0.07420801048628567,0.3890694122538424,0.07573310105920089,0.36134172876702836,0.07189444260286543
5100,0.1839510908714705,0.06876680022977637,0.19524951186251502,0.0745893104291738,0.39311758882183584,0.07601510321765965,0.36694604253887064,0.07258679885246505
5150,0.18749164231596235,0.06945095103137192,0.19748589486889181,0.07475529201842382,0.3987895089291099,0.07651753837652094,0.3727177377780096,0.07280471173556008
5200,0.1900577784514157,0.06964389349007923,0.20066001480797857,0.07519375827604215,0.40336852875835605,0.07659475396684744,0.3786305776128374,0.07315754219805352
5250,0.19398194674246988,0.07043419050798728,0.2028871831447869,0.07575553685039786,0.40490310684502906,0.07657721427162638,0.3839013725637082,0.07330021941611299
5300,0.1967861181940144,0.07121152603608812,0.2064105723828575,0.07593756602261874,0.406822836124903,0.07686411203759107,0.38932112050108214,0.07356149535517265
5350,0.200868122606004,0.07216360921730641,0.2085730078655989,0.07644402333990293,0.4096650594319646,0.07690569152496339,0.39498628761718213,0.07419280742886103
5400,0.20386904813793472,0.07268082621573461,0.21062278148494606,0.07686219331989999,0.41426037981923053,0.07703442506531887,0.3973224493718028,0.07441918556859135
5450,0.2074239454794702,0.07367029597282122,0.21318818399791403,0.07682047154982198,0.4176496755175769,0.076939366148408,0.4021239993924294,0.0744720485610943
5500,0.2114508782719083,0.0747715896821784,0.21483214029449008,0.07695527447763884,0.4207284818215024,0.07689482329664946,0.4062061603098888,0.07463198759191561
5550,0.21450992629327006,0.07536581652785974,0.2168253769489158,0.07728517339821742,0.4243195935850785,0.07726221425242986,0.41099679034061704,0.07466590760438489
5600,0.21759218289597274,0.07621378471230619,0.21949199791229101,0.07748712734119566,0.4278617754431668,0.07752831644614354,0.4152874408902995,0.0746713245466989
5650,0.22194179562596672,0.07740523588907221,0.22295440559143256,0.0776254440177715,0.4317611244482581,0.07715068750725351,0.4191028856479682,0.07514420759827933
5700,0.22489199227952475,0.0779527828079449,0.22730324735060986,0.0781176954153283,0.43608930676753344,0.07709496162261512,0.42368957182277067,0.07510349006810935
5750,0.22747368656511266,0.0782971757241186,0.2312072032573585,0.07868530376756705,0.43954570141479526,0.0773650328164101,0.4276920912791894,0.07549154088945986
5800,0.23126419462489733,0.07910253655006012,0.2340501809109747,0.07862993018478784,0.4427226515762888,0.07737530933711077,0.4307755561261413,0.07576502356569793
5850,0.2338464885038389,0.07936372392875193,0.240106168972447,0.07994613081862514,0.4474064738465456,0.07740466075600486,0.43394633331603766,0.07630121759913094
5900,0.2360750517098668,0.07953403394518878,0.24195160157508827,0.07996507644425935,0.44921329389148296,0.07706001871336875,0.43783418805579916,0.07626623647453669
5950,0.24082548157085854,0.08029659247110164,0.2450365549008459,0.08031066996207067,0.4530621173762762,0.07710083988318453,0.440921239885024,0.07631029138044029
6000,0.2429244869899243,0.08027097139722826,0.2507743162739894,0.08078088480425417,0.4559330506393983,0.07709427685925425,0.44471972622517486,0.07604385727963794
6050,0.24414597301833524,0.08033060341907548,0.2548741730954981,0.08104444221171253,0.4584597867783225,0.07672927117411685,0.44622275581507614,0.0758927719390419
6100,0.24882396613895494,0.08111878983587682,0.25729186169703455,0.08130581803004133,0.460814968682824,0.07623744966489851,0.44759886958817047,0.07548121002045878
6150,0.25214847443744887,0.08132034511926216,0.25955388688994496,0.08147186416594455,0.46388590611709724,0.0763210757144259,0.45153460093091924,0.07555947310234824
6200,0.25373948826703185,0.08096990600731983,0.26256579743141434,0.08168314055401346,0.4683954949745756,0.07635381289889413,0.4549905191048569,0.07503021361006695
6250,0.2563953373935514,0.08084041306924467,0.2671567771592719,0.08181819040957036,0.47007311174956845,0.07651996377070168,0.45832325422722364,0.07534126450401633
6300,0.2586824006969019,0.08060866740635703,0.27059204065371345,0.08199023499296347,0.4730798520079996,0.07603412198696596,0.4624165969473654,0.0757021120069394
6350,0.2623985404343368,0.08099554974909572,0.27302562569742767,0.08241582169640994,0.47541778345877217,0.07610488199282031,0.4650628622597204,0.07590391734160161
6400,0.2651382475161007,0.08122402507026531,0.2759630416726793,0.08262398440778414,0.47603267230455404,0.07591105964409738,0.46495780223752176,0.07545250454502969
6450,0.26776349439349667,0.08105536693907611,0.27870928980709303,0.08269462037595376,0.4792386149403805,0.07580887588397338,0.4663930702131747,0.07508331093879242
6500,0.2707247534546515,0.08086288658606289,0.2821925768531133,0.08289193477615713,0.48127935407407846,0.07594826822806382,0.4679843316181603,0.07481981083507723
6550,0.27377825398397526,0.08105275509838697,0.28422957173541386,0.08243594472147445,0.48419770228202114,0.07627748113853226,0.47074893420652286,0.07487925888785811
6600,0.27579180800059433,0.08090800987683422,0.285623753458236,0.08194955925397905,0.48393792507589745,0.07600392030734159,0.4737007263255102,0.07493369153082687
6650,0.2781526736755556,0.08076039695750302,0.28736605134805715,0.08162087251741444,0.4863292836405314,0.07589494304516138,0.47451965697837245,0.0748079353756641
6700,0.2797571637158927,0.08090065617075266,0.2898809198454276,0.0813727029923809,0.4889910785411057,0.07558325936443638,0.47617713318673666,0.07468697284260903
6750,0.28158645886205347,0.08083667571725557,0.292639221648186,0.08128401124409393,0.49190732353958194,0.07515476474473903,0.4759100080959476,0.0744001894526499
6800,0.28346768498037433,0.08044317511110899,0.2960251523560211,0.08146895714443503,0.4948262918562412,0.07495589851918195,0.47802111044481826,0.0743467689167704
6850,0.28639646200232766,0.08033229269687037,0.297635205134713,0.0817095801172195,0.4977671067587821,0.0749423943410149,0.4802901490808874,0.07384372200232288
6900,0.2875726944844811,0.07988278415140437,0.3018955088775366,0.08172925825004178,0.5012084933680655,0.07467925910601778,0.4812344875567679,0.07366292599125755
6950,0.28806387890611324,0.07970772451741273,0.30444198237903863,0.08152763677180054,0.5034097975228029,0.07431347063015697,0.48555901730876905,0.0735447807931986
7000,0.2905151737732184,0.07967338050654334,0.3081203540544445,0.08212032894834059,0.5063243468051202,0.07421746557243025,0.4872030886060364,0.07319468114583753
7050,0.2916152283868785,0.0794761881615347,0.3116456622229507,0.0822229528793083,0.5062146909377319,0.07371293936636235,0.4907839280877901,0.07328051476289903
7100,0.2961420295016087,0.07980735858001972,0.31409115755970435,0.08172348136535525,0.508483658870667,0.0737720495932823,0.49360868511258266,0.07322245668584192
7150,0.30085032980277554,0.0800520651982307,0.31694547077105617,0.08161700228897446,0.5105591325261011,0.07337805678214226,0.49325819860891984,0.0729378803825817
7200,0.3036173380193406,0.0802452835992172,0.3199981532074456,0.0818540811221132,0.513377431429721,0.07311478951929755,0.49639158738367856,0.07296107301960407
7250,0.30737870351336133,0.08006200435006455,0.3247194557639536,0.08209699039678531,0.5143123531080156,0.07283078231317111,0.49890520077314093,0.0728920894752319
7300,0.3117106409306961,0.08016927319905015,0.32573259051928827,0.08212900296522584,0.5166259031973705,0.07255185044167983,0.5013346394521797,0.07311641811861011
7350,0.3164202883471864,0.08033528071705051,0.32954550930610255,0.08249109935035563,0.5178028600176195,0.07250693375918832,0.502971083035156,0.07326685668385607
7400,0.31949985086063504,0.07997173370709063,0.33361696820494713,0.08260302752155413,0.5219798519437184,0.07233782205768899,0.5058693103279562,0.07333568556452136
7450,0.3225154476007291,0.07979659769348282,0.3339083531613481,0.08214013889035437,0.5230985615043453,0.07201425309139672,0.50820570903819,0.07319982319578962
7500,0.32740080456612053,0.07965459170806823,0.3396025339101095,0.0822174318538875,0.5244540181371745,0.07192681470419907,0.5099384646977692,0.07315637465306814
7550,0.33087238985737805,0.07994433460795736,0.3432668044171705,0.08172886406331313,0.5253588596111627,0.07136795435232617,0.5104435157324854,0.0732197073913892
7600,0.3356933057358049,0.07981027060701275,0.34650972428075255,0.08153266940946408,0.5253351290719739,0.07114592651226477,0.5121003553715274,0.07325621382457499
7650,0.33938320330709415,0.07949933600853165,0.3498124876507777,0.08134293544602728,0.5268903072313535,0.0712653300301183,0.5144231250748891,0.07304255800722631
7700,0.34369004501978184,0.07930338828763472,0.3519185584343773,0.08127652541500789,0.5278036276789018,0.07089439461174023,0.5183987564631839,0.07317447881779014
7750,0.3463117350248264,0.07930193375837973,0.35336587728877417,0.08099783276067936,0.530027001920426,0.07076003628224735,0.5194834897664715,0.07303468397845873
7800,0.3501730781652268,0.07945304532624126,0.35615666134711627,0.08079291867547606,0.5326602332765442,0.07048602709528057,0.5207822920954084,0.07279557228296558
7850,0.3554811754522913,0.0798940156096974,0.35851302276227837,0.07997843707717792,0.5335943657595701,0.07050691696063133,0.5230818561269842,0.07274450683297874
7900,0.35756699498667716,0.07982744669111319,0.3593393916366734,0.0796111801182062,0.5347835866925168,0.07027472470752982,0.5238271647401569,0.07246091712265146
7950,0.3615849555653105,0.07962269121102028,0.3622144547283996,0.07969500361372447,0.5364553528463908,0.07002321433141015,0.5262114601210987,0.0724684401261328
8000,0.36547024778755455,0.07950172384573082,0.36408766666233655,0.07918828884491734,0.5388614617127098,0.06981125968756804,0.5275508395936049,0.07264203753368231
8050,0.3685865369265088,0.07937301957963132,0.3663603258851651,0.07893668669816227,0.540775788394666,0.06956868179592605,0.5268561686910543,0.07228868665376201
8100,0.3709876910848151,0.07950258253987248,0.3685777682699935,0.07895805049905395,0.5405370014295655,0.06911415077833469,0.5282270757499391,0.0720600688246211
8150,0.37317022583096277,0.07946728075064412,0.37130844124232515,0.0791532262153984,0.541447931080132,0.0692995258480682,0.5297946170263493,0.07194816651131296
8200,0.3747098244326716,0.0793656546780019,0.3739094140670924,0.07877135071775616,0.5416265858332785,0.06889799406684775,0.5303119220937349,0.07204116195708525
8250,0.3760575751534456,0.07907277733659156,0.3754387301059937,0.07879794990591212,0.542187662005404,0.06895680432500953,0.5297170005301891,0.0718102112159247
8300,0.3792829954679037,0.0793069451864396,0.3780938442275098,0.07892151296095208,0.5423817323750881,0.06861334033820664,0.530478258812326,0.07189104892307871
8350,0.38118795794825544,0.07927053295853374,0.38118324923947905,0.07816348281655236,0.5432580604094306,0.06874676294744102,0.5313123283136726,0.07152387043725165
8400,0.3851435248468077,0.07910408680112967,0.3852650636496179,0.07793703829547678,0.5445597308380021,0.06869231769056373,0.5316924634827906,0.07130704151607961
8450,0.38953939215136996,0.0787275115773475,0.38810404857947733,0.07787588493032402,0.5472900281949828,0.06847032758078572,0.5315695228396765,0.07113756760159935
8500,0.3930709297954462,0.07880081466328864,0.39138681629740574,0.0782188913373631,0.5488075668188835,0.06861036478705607,0.5334985568223409,0.07145204565398829
8550,0.39632504377969774,0.07891182733875257,0.3943264995996538,0.0777759242484491,0.5511422397993375,0.06845985001983369,0.533819705969926,0.07117642621651386
8600,0.3986414625693739,0.07921268167263575,0.3970649476285369,0.07736172103934247,0.551375510298025,0.06817024408029655,0.5344202166242229,0.07142033893526638
8650,0.4019869976578429,0.0787272596915971,0.4012073022777654,0.07716977225278222,0.5519527139156283,0.06817200949140231,0.5349369719309911,0.071141642549367
8700,0.4054128971182125,0.07896268184460672,0.4058560328289103,0.07735920231124968,0.5530266301458894,0.06834130058253497,0.535842189322129,0.07100241724090131
8750,0.40752421247908754,0.07887818198317657,0.407671648598139,0.07737199142300677,0.5524437062822564,0.06802124899535611,0.5370700295055056,0.07059347519414425
8800,0.41019350338055716,0.07850216655636383,0.4101129955284663,0.07746732956655329,0.5546916747396788,0.06849258821000932,0.5378411935737532,0.07041384867585274
8850,0.4141617536469166,0.0785142258609121,0.4113739509819264,0.07699912312801326,0.5544312689949307,0.06849490122072696,0.5389003227144156,0.07002844272299244
8900,0.4150149363004501,0.07814572936503264,0.4118613060026387,0.07629132472892951,0.5541531495221146,0.0684258998631199,0.5406568508958678,0.06962791908178544
8950,0.4182796522351312,0.07783779963580158,0.41380241881686886,0.07612590865715191,0.5542580176872336,0.06827505742823653,0.541214907599334,0.0696526251783812
9000,0.4207876679761291,0.07780136681666738,0.4148494937415817,0.07545367003272811,0.5524803575420375,0.06785764065870513,0.5419449698975516,0.06965838545675915
9050,0.42289951070272963,0.07771429034449293,0.4171155837710105,0.07490802621757939,0.5538420574938481,0.06782913506236327,0.5425668410669305,0.06943559143052634
9100,0.4272193048367425,0.07743270359664417,0.4198891229901939,0.07451997371242818,0.5550682477873785,0.06774370891349041,0.5432822042034192,0.06944670837982558
9150,0.4296836152714333,0.07746345105534881,0.42190352437587836,0.07405796027114472,0.5557245595103165,0.06754740243892346,0.5439673317042624,0.06925908170253359
9200,0.4307462725088323,0.07716903144929478,0.4242172531182794,0.07367509174587075,0.5549070243485223,0.06762221093889964,0.5455178943514869,0.06946894363004621
9250,0.43275118910853666,0.07715557881050063,0.4274687762880823,0.07347878366262825,0.5564508630996149,0.06744162586290009,0.5436700427319753,0.06926513655787922
9300,0.435050634287548,0.07737875401295213,0.42947956214273014,0.07308464770750307,0.5580843746902545,0.06759282202791136,0.5451309999117944,0.06932734518878958
9350,0.4379972328032374,0.07708157400893709,0.4323400994490565,0.07261808411167946,0.5605628522020591,0.06763715717356031,0.5446868945997501,0.06911742171792817
9400,0.4404044150585323,0.07707344076793748,0.43305389947650824,0.07259348429164536,0.5602391318764299,0.06777806460368099,0.5441201027904298,0.06912096885984768
9450,0.44263007091853496,0.07699375800850518,0.4339107837222034,0.07207109868160742,0.5618153047890035,0.06773823770485368,0.5446719673151594,0.0694171977263957
9500,0.4452124813413242,0.0770456950771224,0.4373478164974531,0.07166908491600676,0.563111470692567,0.06773279002216093,0.5443269865664626,0.06941721642962154
9550,0.44713808070912686,0.07668027062983969,0.4397539089318358,0.071761851101817,0.5625677187491123,0.06755560982572865,0.5484488595686,0.06936399000196244
9600,0.44908814444536366,0.076252842403536,0.4410673184115826,0.07161285808194648,0.5622163800336201,0.06731721120432327,0.5482376442325568,0.06925225451106448
9650,0.44883815912051067,0.0762170102803365,0.44422875204819356,0.07124612744703651,0.563640162416101,0.0672589650465749,0.5485096562527247,0.06945411126655524
9700,0.45066586392932195,0.07602769702778775,0.4481296678076571,0.07078147120502977,0.5657404807563969,0.06735454576972559,0.5488745400311442,0.06935377839936191
9750,0.45171645908384306,0.0756724358819562,0.45143866744594296,0.07042822711425423,0.5669799637506189,0.06732064250678366,0.5479212725258792,0.0691422635820573
9800,0.4531302917567159,0.07542692201282758,0.454366388773781,0.07095479607440705,0.5671674466104892,0.06703461764840474,0.5489646916000397,0.06914619019436412
9850,0.4572396787808003,0.07557890071200594,0.4573137738215405,0.07081405982868653,0.5676743686698504,0.06663468113216536,0.5492687584188181,0.0692698447301799
9900,0.4581519852914137,0.07552947462144532,0.4599852714084099,0.07084626918826499,0.5687665686185882,0.06657565540204605,0.5495567149372323,0.06943829308140952
9950,0.4606777647173791,0.07551335784322251,0.46195530425674586,0.07090848967382911,0.5690280934443989,0.06639407992017325,0.5498012552687154,0.06926222107129316
10000,0.4606423224572,0.07555651853490548,0.4638134874311071,0.07043598115527987,0.5694183146629371,0.066188706023807,0.5516966207204949,0.06942652824639788
10050,0.46234145860251324,0.07549089248625417,0.4666924501884717,0.07018674492378461,0.5705563454595031,0.06628282513488067,0.5516223448827468,0.06944180258048166
10100,0.4621511893707041,0.07549953880178405,0.468986572464537,0.07019377444986535,0.5701441295485186,0.06605662216029319,0.5528360728987025,0.06974531473455636
10150,0.46288053916891675,0.07510927650165185,0.4707150745855113,0.06971710780529562,0.5727143494931632,0.06633886106047186,0.554604254746601,0.06957552729363944
10200,0.464467424877664,0.07500909754552838,0.47429902365252596,0.06950299163796275,0.5725183474668306,0.06603578888714147,0.5556323998681202,0.0697907598168344
10250,0.46720709162270024,0.07516311516562312,0.47533423105141936,0.06946335646203931,0.5726070735124232,0.06605880782662865,0.5553834763172011,0.07032252906871349
10300,0.4689029726410645,0.07505580916423145,0.4774952236201954,0.06935925950872798,0.5730583021737459,0.06609844193084326,0.5543828758174808,0.07029195254317971
10350,0.47044674116590796,0.0747238888863246,0.478526804306668,0.06891182127748159,0.5728838298412282,0.06602130235048219,0.5549894102436328,0.070220115577051
10400,0.4724314018046411,0.07481398155531312,0.48093746099424306,0.06845604397384163,0.5720014996931411,0.06593915312674545,0.5537902201185922,0.07003271409320087
10450,0.4727726489837476,0.07479256371501992,0.4831929117446464,0.0685105495010246,0.5731439166106421,0.06608268486180682,0.5547882039633287,0.06953642333041947
10500,0.4740644464105894,0.07462021633678,0.48471610827435346,0.06791883009114764,0.5733811398767489,0.06613485560681708,0.5553600820923659,0.06931840276124551
10550,0.475636461910668,0.07469635937544523,0.4861959132348755,0.06777287328190375,0.5740092362334974,0.06598681755280794,0.5550877361637836,0.06922691745591023
10600,0.47577358098702954,0.07444870926920148,0.48679782933132926,0.06754159111884439,0.5763334326232925,0.06626406296946298,0.5558356851245408,0.06899213315221579
10650,0.47741701526056735,0.07440921458552832,0.4879305716185982,0.06754914939074573,0.5772116912168466,0.06600704224976026,0.5571111685563683,0.06918287722115136
10700,0.47686258958753086,0.07435381946767165,0.48917710120615254,0.06772234523478528,0.5791184871424185,0.06556346008253361,0.5566453803098883,0.06902688570424693
10750,0.4773353513089739,0.07410901990229371,0.4908283650923994,0.06756473568541622,0.5808006719347937,0.06539152995727157,0.5565670882502833,0.06917117435358638
10800,0.4773111098481468,0.0738721750614527,0.4916266912382921,0.06752040147143834,0.5823733960049071,0.06532877613086656,0.5593088288595723,0.06954795360073453
10850,0.4777944687329734,0.07331804849496992,0.49359240759513184,0.0673725961333592,0.5816806359208451,0.06541769972102728,0.5592136935251408,0.0695315715571402
10900,0.47927588920750425,0.07328686258577444,0.495919120250062,0.06724910458078508,0.5811883978059652,0.06566185143639965,0.5598522628942029,0.06970417539405689
10950,0.47995692665962375,0.07300225612642675,0.5003581637486878,0.06677082280724564,0.5800342283920277,0.06554662911585475,0.5590320706134612,0.06970247725350658
11000,0.4802481352229635,0.0726074122601689,0.5026148858385124,0.06670008859615773,0.5797915587133462,0.06547933157450521,0.559758616400335,0.06956272176909149
11050,0.4834836021937333,0.07195427299040989,0.5052929099594681,0.06668180445132722,0.5782940180995193,0.06528583885057507,0.5607352043803532,0.06935130757785768
11100,0.4855864775411964,0.07201945338702102,0.5061945178036314,0.0662080625686885,0.5789167334870722,0.06508003966566481,0.5590752040539624,0.06929726676782044
11150,0.4853073145383518,0.07175615399565147,0.5065049646363868,0.06551088047263592,0.580037287566102,0.06537114254888879,0.55886087002238,0.06948462009596576
11200,0.4876269635880191,0.07129990428113735,0.5092908013685205,0.06536825124531499,0.5800418483142968,0.06539894857011636,0.5568561276250111,0.06925102694188794
11250,0.48884007592766593,0.07109134433214712,0.5101444013922741,0.06527365303566496,0.5803861056453078,0.06540059476571554,0.5559629955703553,0.06932283323971077
11300,0.49221025216048886,0.07120568990642741,0.5110469139427223,0.06502804299533378,0.5801440200919693,0.06508041628196873,0.5561852600605861,0.0693631795262078
11350,0.4940258733821761,0.0708178237318732,0.5098408278374835,0.0652201518882958,0.581335780652528,0.06517234873134871,0.5576952933731423,0.06958242807453381
11400,0.4939338133659218,0.07063675913452255,0.5109030899296075,0.06487092417916834,0.5810420064160958,0.06479055471846813,0.5573960510416461,0.06977378855766898
11450,0.49516509205786213,0.07019402163540565,0.5122749062283368,0.06483843663905374,0.5815077869803666,0.06460464952991571,0.5577934019749177,0.06971144845802633
11500,0.4934774292647199,0.06952081295401101,0.51274111734082,0.06477090801792496,0.5808927494078681,0.06423110648509771,0.5584274897996587,0.0695602019005365
11550,0.49359651197292087,0.06934346113885372,0.5140075113256041,0.06484225556124049,0.5820545152094596,0.06421746850986573,0.558804425199959,0.06965120881888423
11600,0.49526221158838774,0.06909650494575229,0.5164096335836124,0.06432313427561666,0.5831497803263621,0.06426193077370887,0.558578296676411,0.06961466105456625
11650,0.496709973204937,0.06857733023594029,0.5169324413969242,0.06428158318911853,0.5830615537734156,0.06427749386745381,0.5585489144613737,0.06922724276915315
11700,0.4976850236663365,0.06837392367153246,0.5180244989473809,0.0644809857427946,0.5837173779584331,0.06360595185573989,0.5580089929200533,0.06924270779082883
11750,0.49973359613786605,0.06824802062803062,0.5207796803463994,0.06411208694296883,0.5848340080298232,0.06404390974063828,0.5581208401970987,0.06903945160223246
11800,0.5022789057332947,0.0682395622535514,0.5204757463451695,0.06374928927774863,0.5843547719895191,0.06399726322710782,0.5570072193552672,0.06868194877666561
11850,0.5038711561424379,0.06802092206808509,0.5214026527703883,0.06394267519351354,0.5847545116928559,0.06389649170796914,0.5566087584680478,0.06830335120484562
11900,0.503772314130873,0.06753947184152721,0.5225254965952659,0.06366625247863282,0.5828558777727548,0.0637086023366606,0.5569698738562657,0.06836923381983251
11950,0.508038002935691,0.0672192937876225,0.5231453945941297,0.06375392180798421,0.5851582183558457,0.06365536949342522,0.5578345015786699,0.06827612060435151
12000,0.5122908068187558,0.06662280635258634,0.5210008216312452,0.06376224265618868,0.5865182358825956,0.06337557242468221,0.5589509985972857,0.06830140997980211
12050,0.5141733331735746,0.0667400391698909,0.5218375635628233,0.06378561807451008,0.5870090837832619,0.06342500447041066,0.560507152007369,0.06844627064829452
12100,0.5148837322548884,0.06677091402626038,0.5235771559389124,0.06343836501280317,0.5881434815662466,0.06356223587664193,0.5615546082387691,0.06834814050031801
12150,0.5181807710798221,0.06620048704688446,0.5257066664837878,0.0630235925413904,0.5893317549955406,0.06359983978627409,0.5639341811890026,0.06823894595478987
12200,0.5173767493293141,0.06601653958611946,0.5279095974866778,0.06243961906175356,0.589439822716043,0.06315146801727688,0.5651115761147821,0.06825518673782084
12250,0.5196764733152723,0.06540671706178093,0.5289113997610443,0.061947404328610206,0.5899389791754707,0.06335889927867529,0.5656643200157744,0.0679559594015984
12300,0.5206178597686046,0.06498420069578112,0.530099405553517,0.06170492102491039,0.590385663156888,0.06339138381124537,0.5656306135580574,0.06770231289619184
12350,0.522473702946674,0.06480078613800999,0.5318746775683106,0.061055877922305095,0.5911483703995186,0.06328645257899343,0.5650414049350652,0.0672585265400382
12400,0.5235111342933937,0.06424750909500027,0.5317573783553029,0.060998530219519904,0.5913897129535068,0.06308598568095274,0.5656672409206739,0.06731062642734653
12450,0.5251080399474805,0.06468487658837058,0.5329038558660294,0.06117797513489732,0.592322956021587,0.06271217386107836,0.5668473840708655,0.06737320469048713
12500,0.5284588048467603,0.0645075078410453,0.5342117976231012,0.06097011946561865,0.5924634968330057,0.06294982610652256,0.5669306036589719,0.06719149203426604
12550,0.5287699993996526,0.06438675730560378,0.5347521158742436,0.06075275909006936,0.5929299744016476,0.06289219792139329,0.5670370041623245,0.06719340103410308
12600,0.5305469262045386,0.06439778237112605,0.5360583013484999,0.06035364384265363,0.594212692024402,0.06291210701846757,0.5672559171052644,0.06722285669674721
12650,0.5311173624803787,0.06381496754527602,0.5379237752605603,0.059644881793256575,0.5960016382022593,0.06267709142861719,0.5659194424951212,0.06707746514593148
12700,0.5326879078297947,0.06360683963498788,0.5397821283382074,0.0593234678553456,0.5945371065092804,0.06251533045124746,0.5673627247349795,0.067060145064928
12750,0.5351614640035737,0.06350232531129307,0.5405621436048145,0.05879282221805549,0.5951810938114915,0.06251424041286933,0.5687074993090225,0.06699668924058992
12800,0.5368099383158434,0.06299950308224234,0.5430445567718053,0.05840974540787776,0.5945105940105311,0.06238028347781353,0.5704541626906205,0.06716091714835361
12850,0.5375416513496506,0.06273876068699612,0.5453597497381267,0.05844601312292165,0.5949926289865312,0.06259350144161001,0.5710307128230779,0.06732491656198786
12900,0.5393986269782972,0.06263301389322015,0.5444732375391113,0.05836729217984787,0.5968652203609095,0.06227858866917454,0.5718206313031284,0.06771429650853622
12950,0.5407316353148505,0.06232875728603927,0.54468899287529,0.05830265104688886,0.598607217584563,0.06245194399248439,0.5712989202746589,0.0671375573100111
13000,0.5417325039717537,0.06189757902331967,0.5450093647341209,0.05830627274871011,0.5994563265968733,0.06268926713792931,0.5730668280192575,0.06693721221488258
13050,0.5426514006483952,0.06141736320969587,0.5473563719564967,0.05821710096565157,0.5983120149441346,0.06275345622823432,0.5752232257909556,0.06652980292221851
13100,0.5438793740012206,0.061280492581187666,0.5488553561159487,0.05821674460537161,0.5981117591138547,0.06292148649555288,0.574249256652656,0.06634979839117817
13150,0.5471205244896705,0.06156004623934658,0.5490942099815256,0.05777499007328039,0.5981350848093322,0.0628114601814355,0.5734069171493898,0.06617964763299347
13200,0.5481070030737989,0.06151695953229813,0.549758105528386,0.057554372353920816,0.5984673074516145,0.06275544018094076,0.572848399269558,0.06594859609332886
13250,0.5484267632653235,0.061489453515197204,0.5511873879365395,0.05725959632576173,0.5998437720361549,0.06266556395700204,0.5731584916515587,0.06576220597864946
13300,0.5479061564142674,0.061370994200759824,0.5527005679726295,0.05743489245876103,0.599859807863215,0.06249844285949162,0.5744491170459102,0.06525564032025066
13350,0.5476757653248105,0.06062714434328473,0.5535964491749518,0.05676154502527607,0.5985391182024414,0.062233089809474604,0.5737952383693127,0.0651803690550272
13400,0.5490167136920816,0.06078722521012192,0.5546452492240954,0.057061983421401695,0.5985323617733738,0.062127080576627865,0.5746184766481561,0.06520808071133712
13450,0.5501590596666923,0.06104444489881917,0.5559842282102953,0.05676777270994154,0.597224345716627,0.06202056529105034,0.5734420770710744,0.06488652994837905
13500,0.5527754283955251,0.060243737908250654,0.556287928218854,0.05607445916446248,0.5970515797218284,0.0618055614902861,0.5741661589863092,0.0653464009202262
13550,0.5557544163412418,0.06027031824492816,0.5584632773845667,0.05593104818805336,0.5969042024904857,0.06130256682507285,0.5737795366818649,0.06486732217826786
13600,0.5581646284307635,0.059839217873424215,0.5605065829294347,0.05573559054823137,0.5978493296077643,0.06117936831968329,0.5723254551034822,0.06445966093949448
13650,0.5603977976651217,0.05956859060025226,0.5619680495312994,0.05554512993420062,0.5979951177850535,0.06121032172054094,0.5711069408170193,0.06406085185248289
13700,0.5613043636562005,0.05938702177366951,0.5628081852529518,0.055395903183718814,0.5965812813100136,0.06109034613323117,0.5723273067016927,0.06390448756988004
13750,0.5621356061677641,0.05890674458971705,0.5631106813671072,0.05537127911719476,0.5953251244527855,0.06111924188790501,0.5754483428577637,0.0638558101352013
13800,0.5610292089991296,0.05837271659871763,0.5628853737159916,0.055534344274651926,0.5932962451613283,0.06108419652174765,0.5760582070682588,0.0639467663372374
13850,0.5599283207083785,0.05753375343019127,0.5628697464822984,0.05535223892513728,0.592201999203254,0.060988177840646585,0.5753556038175875,0.06378791636712713
13900,0.5615046359050524,0.05754260439112254,0.5615221291267701,0.05519111884622825,0.5922452189347908,0.06119376617885448,0.5748506203665018,0.0638808238034247
13950,0.5610198652904758,0.057552356709740925,0.5638308618949611,0.05510409733178971,0.5922285044438262,0.06120350626787969,0.5766108484128891,0.06359705410557161
14000,0.5617135597565501,0.05720739037160002,0.5662387666301525,0.05508063901512885,0.592239662712406,0.061132330323506776,0.57669715922409,0.06363609988191923
14050,0.5615513959469112,0.05692341496430054,0.5677259076779351,0.05493317873959454,0.5929492007675353,0.060790482725966856,0.5770431390518747,0.06364463448925427
14100,0.5636936539759229,0.05662238915484649,0.5678965730157781,0.05491734505881984,0.5912581543204287,0.06086489948990463,0.5759682749375533,0.06338861888475082
14150,0.562389090360487,0.056515362204885934,0.5695156745364487,0.0542760680141054,0.5910257681883945,0.06091427791539775,0.5765834957559075,0.06324902057803415
14200,0.5625463134479645,0.05647383962960598,0.5691636555725769,0.05394053879883294,0.5918087627074624,0.06080620727240332,0.5766459376560769,0.06336643159784239
14250,0.5632349369118727,0.05588232012406041,0.5696656063967062,0.05402309965709946,0.5923436139940269,0.060665363853961415,0.5770970214713975,0.06363513994478788
14300,0.5633104866534602,0.05555515368907369,0.5709834695113077,0.05395595863517053,0.5924598767620399,0.060543329585575865,0.5769387511512375,0.06338428685199723
14350,0.5650269436631539,0.0553688608607131,0.5738146427427125,0.05412438314423385,0.5924363248324827,0.06030477270836336,0.5766418819851559,0.06353829806910397
14400,0.5662134351721665,0.05520517824173553,0.5757431452068835,0.053619605619881744,0.5936982837823518,0.06042292456219982,0.5771591466658936,0.06327013466237308
14450,0.5679644828207215,0.055058443341961735,0.575664837821891,0.053510541137628785,0.5937456910481804,0.060666980744346066,0.5763678824420976,0.0630558634353707
14500,0.5688696591537641,0.055095331692584175,0.5763346483976282,0.05380994943477313,0.5930732760291338,0.06071784293654927,0.5765056874356382,0.0626461453676677
14550,0.5686086962303459,0.05476096689925069,0.575042311713793,0.054003103329166566,0.5921163529606143,0.06059697597744992,0.576979785033467,0.06297886908440464
14600,0.5676708539989966,0.05483133160448343,0.5748600727744075,0.05443407188567683,0.5920505758181591,0.06096758835928376,0.5769712595547289,0.06301062235855158
14650,0.5681692521543737,0.05464563909135954,0.5740719748665338,0.0541249419718182,0.592761655140212,0.061227345053230846,0.5769749293147209,0.06305079497367165
14700,0.5683975838078998,0.05456493991333253,0.574898971932631,0.053827695994054306,0.5926927283599417,0.06125463657369547,0.5785252489662523,0.06297869756308615
14750,0.5690981622665593,0.0537845471008117,0.5756365238580996,0.053854942171188046,0.5924780259520642,0.06133861154288832,0.5798933810363087,0.0632108699527473
14800,0.5695882496862251,0.05369496268590608,0.5753674264066891,0.054191971072711814,0.5924823280033835,0.06129136163447537,0.5794799053160044,0.06317033247294802
14850,0.5706078608507595,0.05332793380390013,0.5746575847693841,0.054402615206955184,0.5931930966944661,0.06125761273869226,0.5779345773821649,0.06320869753653177
14900,0.5723913787314703,0.0527056053680848,0.5756913713739729,0.054370632427230454,0.5918904798735098,0.061445143738843466,0.5806735757338995,0.06326589071735639
14950,0.5742178562775306,0.05275075704543578,0.5784900141734529,0.0542005059433193,0.5927058386136262,0.06127195424869796,0.5802987781379172,0.0629479985053456


==> csv/3-rooms/sin-no-rep-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.0,0.0,0.0,0.0,0.23900018434481418,0.0999787464956278,0.3007929121762777,0.10582622733185036
100,0.013684888557182685,0.01920400641576484,0.0,0.0,0.25950138963838787,0.07965009236185981,0.2924328009340694,0.08613343997023483
150,0.014256880010156157,0.021593274516750225,0.013354388334537276,0.01518290356578117,0.3261775499518296,0.07356003452977418,0.32336651714995557,0.07883572434346553
200,0.033118500275946636,0.022952681439617338,0.03851625909397647,0.020867824118724353,0.3634231883761109,0.07652301896602828,0.357186977426188,0.07421144340089866
250,0.050193066668776855,0.025001295900472526,0.0824309464552701,0.034257474833554194,0.3721726760163718,0.07421115547863773,0.3755179954339159,0.0723112202722887
300,0.0808522196868399,0.03332287958946917,0.11841390733838829,0.04362610857718635,0.40372873753957833,0.07157890633124087,0.3917635387555879,0.07090350565623411
350,0.11208947851997594,0.04022474793875906,0.15542455893161555,0.04957321812026553,0.42962794624469913,0.06836935331750314,0.4149573104313014,0.06707733779899949
400,0.1615797101787597,0.04915865643876946,0.2063530547439531,0.056727700082652974,0.45297632427700973,0.06416349536385316,0.43156539402662375,0.06481113975801964
450,0.2096962240082951,0.05495857713452137,0.24859129613175301,0.06082705336912238,0.473183193030928,0.0608915155024245,0.45278708802303475,0.06311828043870035
500,0.24977340702163434,0.058832476898908095,0.2839360489351633,0.06353339475696147,0.5024738772659508,0.05695661341367797,0.4728102941275232,0.061230785558144825
550,0.28834273538742994,0.061396561995260134,0.32884216678449996,0.06422351270501528,0.5161448323549033,0.055885909121591935,0.4898558840555367,0.05816341012819241
600,0.3196054141928145,0.06366741154889745,0.36494555399376816,0.06435740076653679,0.5373972127345016,0.05021665476997254,0.5026053775892023,0.05714558964334434
650,0.3550541891873915,0.06354121993158476,0.40863635951505567,0.06017342824228433,0.5580144071916049,0.046582508096525865,0.5160865988577024,0.05643658404698698
700,0.38376969479639883,0.06355615576540763,0.4410260589144295,0.0584166260007252,0.5734451149653281,0.04380929103559407,0.5315556031609908,0.05465605949165538
750,0.40606513053533955,0.06310929893191873,0.4694904568821892,0.05680493289950426,0.5910066020682483,0.03986843440886019,0.5416097474306364,0.05436774824110316
800,0.4306978914546806,0.06332475617971882,0.49185465231247905,0.056277881559083594,0.6058991935829876,0.03678258980704131,0.5555781162947219,0.052033849547605385
850,0.45022419469754765,0.06324838171012452,0.512592720365233,0.05411903263355021,0.6189142471792095,0.03398573490222521,0.5693967723021873,0.04818925540588207
900,0.4693472738635594,0.06269139678926805,0.5307138227041952,0.05208427528799388,0.6309719383260654,0.03136913198055205,0.5812657358468668,0.04520333748703173
950,0.4844367480771269,0.06253288327896844,0.5490365229968576,0.05022828064732948,0.6394559949788001,0.03025781775040804,0.5971339129572231,0.04091768074346689
1000,0.5028794621229182,0.061172997920607534,0.5630032892462287,0.049652876013631435,0.6456545535950413,0.02862730548856893,0.6074363994784817,0.03852370884353774
1050,0.518963544199517,0.05984521787636781,0.5752042761538505,0.04968816805750981,0.6525906579548507,0.026877616989452856,0.6145538428064096,0.036355075907967986
1100,0.5347247090636178,0.05730813730347063,0.5854449361032021,0.04894401938126638,0.6606632953782288,0.024647587034106355,0.6244218304931947,0.03398938097664739
1150,0.546451791573473,0.05610338292303875,0.594368532310733,0.04866728880777425,0.6656511657774253,0.023124827456007434,0.6328157337216529,0.03158545454955844
1200,0.5605183768971298,0.05411597704768633,0.6040878753898548,0.048657648800790626,0.6733528295142877,0.022107653910027104,0.6392605880046134,0.0291553880749739
1250,0.5745473763240913,0.05215185321801886,0.6139951663598854,0.04861157948731522,0.679578382267112,0.021429667063569646,0.6445799497449662,0.02777044883593595
1300,0.5912361001957707,0.05120807678131538,0.6263678255385231,0.048970781721662186,0.6852961375192496,0.020274804233759703,0.6516036357911656,0.026432943124841526
1350,0.6101598554676805,0.05162419774167206,0.6438972617452973,0.05000163985565484,0.6909621271475314,0.020697452912577026,0.6604499538622535,0.025842550363599462
1400,0.6287009856414977,0.05146016543316427,0.6618126778691787,0.051278935314719686,0.6989432709365759,0.020670812740287783,0.6688719073651082,0.026237464546632706
1450,0.6449154283085957,0.05127184275736047,0.6786093586848756,0.05156431922726917,0.7092293963039861,0.020139110800107402,0.6810015072368397,0.025598271609966465
1500,0.6638536661555723,0.050750370416089055,0.6946958339244799,0.051954418314026876,0.7193422064861654,0.019485755101745834,0.6928674343875916,0.025075184827341775
1550,0.6787555793843594,0.05069127703823887,0.7121695030798638,0.05076163922551852,0.7304346739277869,0.018640458055459542,0.7026020543950365,0.024540776231160737
1600,0.6930534911861838,0.04983464166573919,0.7254422902923331,0.050228306260398266,0.7398882092729164,0.016006003703866185,0.7111886424982579,0.023481391482676084
1650,0.7080137271628476,0.04877414472780316,0.7395314459454031,0.04774782392110298,0.7491918311269518,0.013852295389285035,0.7210187858436692,0.022332630886731562
1700,0.7196796474150284,0.047671044496371856,0.7470593627034376,0.04630963314035141,0.7535096769526326,0.012531675975458399,0.7266280155797777,0.021095601561779337
1750,0.7285026619570627,0.046302112268383856,0.7536359816626913,0.04544318381037949,0.7609037654709451,0.011196686218214742,0.7335165702637433,0.019199894356930664
1800,0.73740904932397,0.04500273798463564,0.7564889139890653,0.044535065122147686,0.7653424604434669,0.009982203250134875,0.7378555614743185,0.018745509624535858
1850,0.7440708792739964,0.04289494329669335,0.7592362720478707,0.04328747968094259,0.7681204159124065,0.00975990052674941,0.746834771105471,0.015661376833764305
1900,0.7500858659077226,0.04143949425877594,0.7619659536330667,0.042004255438612,0.769433596809239,0.009407570122993278,0.7516818787993982,0.013843969166092046
1950,0.7572930210911402,0.040437651353614365,0.7628749638340842,0.04174882760582817,0.7700393927761575,0.008676792101836727,0.7561506536967154,0.01298993280926289
2000,0.7630321424658313,0.039663165537464885,0.7654391282638481,0.04103840318757135,0.7702309728313327,0.008790038031329684,0.758723595942572,0.013098826415647746
2050,0.7672903672796625,0.03858822568262806,0.7675200241206531,0.039803320730278875,0.7714084513373421,0.008288551021240714,0.7629926451893596,0.011529303767191867
2100,0.7707307952159836,0.03789929017008466,0.7711863026811758,0.03845890728302781,0.7705025474347181,0.00866138037297102,0.7652115543875435,0.010802721122259546
2150,0.7746610226346834,0.03628489138294095,0.7740954296303467,0.037549364769845286,0.7711622906005167,0.008844405139825972,0.7682069816545151,0.009847552374530336
2200,0.7754975318770057,0.03602167876471431,0.7735802877687634,0.0369894819848609,0.7727266203642504,0.008170952920588906,0.7675932923859095,0.0100392174145402
2250,0.7784836209002043,0.03480275438197888,0.7748451879311601,0.03603647715670495,0.7729037122841492,0.007734217855195361,0.7689035730289037,0.009923662587639938
2300,0.7804331197186772,0.03349818082702499,0.7781960153172212,0.0351051516819721,0.773701802994226,0.007506707961027211,0.7710892980990621,0.009868470433108118
2350,0.7821618010907152,0.033024612042159895,0.7795883510944286,0.034579957774404445,0.773266901250854,0.008066020936127464,0.772037410813519,0.009499552473474587
2400,0.7824342694269406,0.03252326410450787,0.7811033158733993,0.03365671427470136,0.7727143854577271,0.008214084917989039,0.7715606122576218,0.010019145173879095
2450,0.7836963404300135,0.03185116752006108,0.7829892503209278,0.033096824971687214,0.7746264015904909,0.008320099564700024,0.7706978499376699,0.009981165769155297
2500,0.7853210857806461,0.03039775056217497,0.7841126346478502,0.03275086692438656,0.7756034137801733,0.008538800341360975,0.7699403170400467,0.009904834425717919
2550,0.7863491247488806,0.03005872233143115,0.7850238506021198,0.03182182616496653,0.7746366512034787,0.008341433480618776,0.7685363140856548,0.010438576752312157
2600,0.7886776294146416,0.02894566110416832,0.7856147231532463,0.031683397907717924,0.7759199190446338,0.008213598068642193,0.7696328172990894,0.010378899833074658
2650,0.7901170091727698,0.027399145432493,0.786277725402905,0.03145576497302367,0.7774192220434009,0.008425796115006602,0.7693477619501177,0.010821167744542682
2700,0.7918907604663348,0.02534794145182871,0.7867428714148041,0.03186377988950943,0.7777734401295898,0.008561481940430797,0.7696002092681512,0.010986466075463672
2750,0.7936107973978413,0.023302602597831585,0.7878877324180129,0.031708513205679856,0.7783078014068061,0.00818663361413774,0.7701209523853566,0.011635773182744903
2800,0.7943309731439069,0.02259934347490283,0.7881538810324566,0.031644641783132386,0.7760135623387363,0.008344769798075,0.77030177229746,0.01109099747441333
2850,0.7961586156711529,0.02191066321314253,0.7878661965109205,0.03157745964914397,0.777191739310373,0.008236576167283785,0.7701726375399712,0.011063151849109724
2900,0.7974629154069919,0.0206404857712759,0.7889895025720998,0.03160803213562193,0.777237728382499,0.008529384375709798,0.772736393333529,0.01092840259056404
2950,0.7985962582348526,0.020154067597843658,0.7901951834698144,0.031559651643756396,0.7771389904179393,0.008157597283706446,0.7725391064535301,0.01095425192713257
3000,0.7990822648385408,0.0194876285661299,0.7897214726257257,0.03155013992951773,0.7744998951971946,0.008831644306828623,0.773940231599843,0.011035079503439113
3050,0.8009143462028822,0.018127878328123032,0.790001870031473,0.0315668154002078,0.774515798159695,0.00914657234670248,0.7725288694776102,0.011140980748714209
3100,0.8013047229450918,0.018180627583381067,0.7902663291115369,0.030992774360624895,0.77631125013156,0.008971968942817946,0.7725139073594209,0.010906103363964557
3150,0.8014967435066654,0.01694655244610457,0.7905963223302688,0.03096882174998476,0.7770191342972145,0.008639817592729061,0.7716158555160071,0.010481357927104184
3200,0.8024575065157462,0.01630774819318147,0.7903814581115042,0.031009102951992364,0.7768003081598905,0.008472665225221929,0.7702302682322667,0.01020512828241333
3250,0.8012004634507837,0.015065426655185586,0.7905575876539866,0.031021368085731207,0.7778088370215198,0.008179808371283818,0.7697237763424559,0.010257490202744222
3300,0.8028537486136855,0.013889393676357706,0.7917713370164584,0.02973649790129881,0.7781529926791024,0.008200591000274794,0.7706535501395383,0.010078318912078449
3350,0.8026584696360463,0.012694695916027393,0.7928792807685529,0.028414995403451257,0.7778235650665876,0.008470519563806941,0.7707463249351925,0.009906530646878532
3400,0.8022514877323116,0.011519212760288207,0.7926757440109937,0.027064328229803477,0.7780458173871402,0.008084669109399392,0.7727811769889965,0.009888530706561312
3450,0.8035759878102527,0.010289556553239172,0.7934167193766144,0.02575005671417171,0.7794351867826651,0.008145661388696686,0.7727380614720539,0.009993682678480748
3500,0.804573636531919,0.008459689939869395,0.7946174199834398,0.02379292951866361,0.7797540627544304,0.00814716761823358,0.7736023554272612,0.009948447085573216
3550,0.8047249036297304,0.007843430834995434,0.7951333695570441,0.02251748597841296,0.7792054158255772,0.008370869164440346,0.7760587824989442,0.00951248597979295
3600,0.805835890424197,0.006600095697044174,0.796495834330575,0.020570449390162955,0.7793154001688483,0.008648424214421887,0.7764738455412651,0.009250889578509464
3650,0.8055966362367605,0.006089701139158019,0.7979422522904861,0.019317028313543864,0.7780202578480601,0.008454680361878814,0.7781670632425882,0.009191526155663569
3700,0.8061121619544639,0.005371640724708585,0.7990376390967743,0.01730899955846418,0.7755726254952225,0.008830781029274173,0.7788575352563945,0.008744222437586192
3750,0.8068246024986655,0.005389940203045454,0.7989237389875767,0.016035420245086113,0.7751348851808413,0.00911144147087198,0.7799308111224089,0.008740838159535387
3800,0.8066215967561143,0.00545918763973613,0.800350904260396,0.014143136441614426,0.7755225383989206,0.00857750267922608,0.7800029722257611,0.008982539576747967
3850,0.8068638136046711,0.005492528933637346,0.8014066363254423,0.012920731608257451,0.7728960683542874,0.008677549541295152,0.7796818279626365,0.009244856535727057
3900,0.8079305970095539,0.005593505565468006,0.8030172056188356,0.011004627483798136,0.7752712143935975,0.008867621604734085,0.7805088386685118,0.009904158141470101
3950,0.8073161093550947,0.005693678275226083,0.8029636631122621,0.010297170824508576,0.7747504958562107,0.008843255351239953,0.7803531626117148,0.00972776641144257
4000,0.8079676954061198,0.00567791350786973,0.8026146576140845,0.008896869060045836,0.7752302752121139,0.008648416713719015,0.7798749549943926,0.010423702386264945
4050,0.8077811665079561,0.005335407092097601,0.8039053468516277,0.007086187094664166,0.7759105944310147,0.008923949088512444,0.7807195447589115,0.010082310972756229
4100,0.8088499692669788,0.004840032645708997,0.8058577875862483,0.006037807290153449,0.7773026681532069,0.009004893815096492,0.77997043203214,0.010563542915885146
4150,0.8082443093367769,0.0045324436675974996,0.804487846488539,0.0051892212773033885,0.7770586855597315,0.009291297731596019,0.7814242368861387,0.010021315101058002
4200,0.808190260532179,0.004185448035606768,0.8044188045733158,0.005014244840378553,0.7786687785712109,0.009016503274223113,0.7815575703238532,0.00968778668626681
4250,0.8087564604058656,0.004265121940580658,0.8047163463672606,0.00474726699347021,0.7785769120050618,0.009417383791165804,0.7805793843672006,0.010261596902725285
4300,0.8094641584088745,0.0045067462600956185,0.8059363189226036,0.004623160898866205,0.7781783042205166,0.009324381552643344,0.7808165530191116,0.010454624125944473
4350,0.8107015333957112,0.004190472300754249,0.8058534086752129,0.005022939438080104,0.7773804180446828,0.009584460128210414,0.7818761657969171,0.010383401113772069
4400,0.8108831817722231,0.0041195587746396525,0.8055792720147632,0.0051746884657835595,0.7760343171054122,0.009685743606824417,0.7831044966145021,0.010287721432864534
4450,0.8112270437945953,0.0038001391484005285,0.8063278311352938,0.005313971451350735,0.7775711703920953,0.010120322837850342,0.7823827795500933,0.00994454280484052
4500,0.8117192119443698,0.0033499348468543693,0.8065937448580596,0.005236557395448522,0.7769011368336993,0.01013352051918399,0.7825223046719769,0.01006330732989482
4550,0.8121350788491907,0.003238709605810132,0.8060811769290678,0.005093097384671696,0.7766580970052719,0.010151412379317949,0.7825039013299511,0.009978155376216583
4600,0.8124245327308651,0.0032246904141441436,0.8064652922577893,0.0051979763259264,0.7761042571417299,0.010503778490767507,0.7842355739054336,0.009950925155701458
4650,0.8127207424130104,0.0033742269865989975,0.8063542570355687,0.0051808914043371904,0.7782116158530734,0.009846142163129248,0.7843753147396203,0.010247155796902318
4700,0.8130029025349511,0.0032084358744893736,0.8056327684052909,0.0055040300436298055,0.7777083980709878,0.009749508347986994,0.7849116123898778,0.009290691737984287
4750,0.8135315859908168,0.0031562959221575738,0.8061639449587901,0.0055269379710247485,0.7793213520924904,0.010054788156116904,0.7852503660538208,0.00931624173887823
4800,0.8144389293188786,0.00299871807132873,0.8063022888052117,0.005271082235461971,0.7816627643435674,0.009521273315400614,0.7862141769570079,0.008986946756407028
4850,0.8143155648734064,0.00306909128977974,0.8070252249245408,0.005002152443273771,0.7830062952488923,0.009668270933026265,0.7867637859761497,0.00860110067769767
4900,0.8137557954239676,0.0030895719140486217,0.8072661751764646,0.005100755233772071,0.7832711003320628,0.009921252193333051,0.7870416030372951,0.008451369278577415
4950,0.8133878137515294,0.0028994663017766703,0.8067634206167427,0.0050380739347738795,0.7833623250295747,0.009859428225338012,0.7866352651775119,0.007743781764105931
5000,0.8136049178026507,0.00287372529223462,0.8069185127816144,0.005039581669405792,0.7829484746293929,0.009904478070804062,0.787886861604714,0.007698990912936495
5050,0.8133049274368079,0.00282297497045712,0.8065145789311856,0.005128780230781445,0.7840947373115104,0.009965118670190396,0.7878336634669327,0.008124024593324964
5100,0.8138061930311187,0.0028389846426294892,0.807256823425684,0.0052226468729943045,0.7844575297108257,0.009956854054487691,0.7869029153232177,0.00808965785047821
5150,0.8147066168957398,0.0027357568705596034,0.8062309316410734,0.005172733875776058,0.7836480537788875,0.010258942616141692,0.7877136807825714,0.00764344247062835
5200,0.8151077763803468,0.0027379530711430056,0.8067495552360553,0.0053500022186808854,0.7832991443255978,0.010137857518734772,0.7860109953943619,0.007686881833266157
5250,0.8154697091406224,0.002653151464147367,0.8076113441497661,0.004815327628629874,0.7830537725101655,0.009957650941048838,0.7865198214587585,0.007739484631178591
5300,0.815413751389272,0.002525915655110687,0.8076585632421133,0.004807394678473914,0.7827782623583659,0.009983428019613204,0.7879128218823672,0.007808046575620931
5350,0.8155788094951714,0.0024654892455651875,0.8079983864310034,0.004823553549553231,0.7814505460693622,0.010480993844510993,0.7902415443752764,0.00779791987658367
5400,0.8150346301353575,0.00249677229233599,0.8083299603667209,0.004880177505061873,0.7820282530624219,0.010325634285259318,0.7910226905332689,0.00768137296878533
5450,0.815200361135254,0.0026599036181225778,0.8083442791254575,0.004612947421662119,0.7842257597713171,0.010053037217086763,0.7929920006060811,0.007415700458332537
5500,0.8148629973413183,0.0027760544324821348,0.8079640348180501,0.004632883411089487,0.7857385555486289,0.009434671686927883,0.7925922211705472,0.0073283097277520425
5550,0.8142606442841118,0.0029318416019631804,0.8091184082698186,0.004425651269247525,0.7850431666904584,0.009321931254223457,0.7908394928332669,0.0073243904241171625
5600,0.8134530948682764,0.0030144190364007053,0.8095807710740703,0.004141235122039148,0.7868918717655337,0.008975628136443625,0.7917693263166047,0.006740759838308706
5650,0.8128122811121178,0.0031716425455912125,0.8106808068669556,0.003939669977790761,0.7875764366111876,0.008439136815377482,0.790112499548622,0.00697978943136072
5700,0.8123197149236445,0.003335710380657328,0.8105173191268061,0.004114620122285135,0.7880952721798887,0.008410833029607415,0.7905379484133315,0.006870463931253591
5750,0.8122930866679887,0.003207178417926801,0.8106837822351061,0.0039663949753511556,0.7879948232474925,0.008534516881629723,0.7897936131318626,0.007017440787908542
5800,0.8116296030306452,0.0033226735678314654,0.8106159717329091,0.0038366671736662604,0.7886493371613925,0.007968627827716642,0.7887163268008784,0.007219868509961768
5850,0.8117188562035532,0.0032854811089957775,0.809926734736241,0.004285977556016973,0.7903447706849893,0.007428527918190785,0.7883248392668913,0.007481662951890945
5900,0.8127953894967872,0.00357846984977715,0.810315295158384,0.004490256266204898,0.7894477162371871,0.0073278851997525506,0.7886800986685546,0.007619389142834875
5950,0.8115541230989153,0.004005664614325714,0.8103514294529242,0.004455271905710545,0.7898461113293034,0.007015653638825364,0.7896294012667749,0.007553805046633704
6000,0.8114805749058401,0.0039848597512778345,0.81030359349554,0.00445237716131763,0.7925914115023189,0.007055441274394699,0.7872256483124922,0.008019306430164748
6050,0.8112598044083651,0.0045414685770121185,0.8100064438166785,0.004491792483433956,0.7933371001212229,0.007068368055107712,0.786125154738944,0.008035575547380606
6100,0.8104826624529642,0.004511562193664092,0.8092024641009635,0.00458824774094071,0.7927473183409229,0.007200652496743173,0.7872630639222623,0.007881120504425389
6150,0.8107967247585992,0.004487704963466726,0.8100162093569999,0.004081723766480002,0.7928716276269391,0.007137531509345867,0.7877737203542992,0.00753811890818843
6200,0.8101220927488706,0.004542796288965094,0.8107522843819948,0.0041263606286797054,0.7949359070163479,0.006915475546669717,0.7872700757022845,0.00787730596419923
6250,0.8100986359031989,0.004572310768262445,0.8107739109797819,0.003806116543532862,0.7963445440390473,0.006675717377406046,0.7878866372780189,0.008280196335095986
6300,0.8109374903878261,0.004589287836602884,0.8105707838014331,0.0038361442855231916,0.7964308521944049,0.006713633716278713,0.7868205465106399,0.008897847165566363
6350,0.8108087988976032,0.004589897398541065,0.810769686920562,0.003796192213919208,0.7970475384978587,0.006700731035812516,0.7884169957075148,0.008419141713858443
6400,0.8096876793732847,0.004665030199761621,0.8101858782173355,0.003840659715114763,0.796974624814535,0.0068289584972621485,0.7893265419215151,0.00845155526630354
6450,0.8093984350922975,0.004794713159484213,0.810415695423194,0.0038150341569082743,0.7972780696688045,0.006642445123097263,0.7893823722687443,0.008295500287069407
6500,0.8087657027996138,0.004915797564210109,0.8099795454856955,0.004009011717889431,0.7975136293828738,0.006510989100947551,0.7883507669920304,0.008530174520258412
6550,0.8090328715493896,0.0049582840276288015,0.8094221453756484,0.004359908826428407,0.7974097319862874,0.006477335051955882,0.7880586351324088,0.008655452213584105
6600,0.8091143105146946,0.004828320915998556,0.8081264210954344,0.004512546039540622,0.7977666975600534,0.006556478614324309,0.7880475106008977,0.008703584611421346
6650,0.8086848871086508,0.004801439760859136,0.80782580413262,0.0045767532230081235,0.7980320381944672,0.006279556015137309,0.7890260078942952,0.00857376105450095
6700,0.8085099246688837,0.004628035376688411,0.8080052033468935,0.004834985964493089,0.7981850139882382,0.006180092292542671,0.7892037166583284,0.00865588774512382
6750,0.8087114800117062,0.004700989361001795,0.808194226577868,0.005226725228329419,0.798347058090149,0.006550342667612005,0.7885722948576963,0.008847745608893171
6800,0.8084672399763418,0.004649568013109556,0.8081546525522324,0.005139752317857227,0.7993019628845722,0.006114323817059284,0.7888105611758088,0.008627376763189292
6850,0.8090647005346304,0.004611942461051698,0.8079915701783252,0.004902227967223259,0.7994092300607377,0.00634265688417939,0.7881050046175168,0.009063251915321853
6900,0.8093572474408236,0.004209533992169057,0.8083750088638353,0.004938319450168335,0.799951356219877,0.006606350280188079,0.7879397249378326,0.008994457282114279
6950,0.809279499791349,0.004340747031646582,0.8077162856205535,0.005000860058440709,0.7992739268841932,0.006543362017944644,0.7874868295935212,0.008584867085847927
7000,0.8108453418143615,0.004334550779886611,0.8073723756582701,0.005055400852555198,0.7993692953195063,0.006478774241631849,0.7862650511654757,0.008296528193898171
7050,0.8099906905564243,0.004558215657763474,0.8080868958477957,0.004472057655297206,0.7991900299073349,0.006589616068467721,0.7865692890971756,0.008268177129356655
7100,0.8101149690743915,0.004354484668327416,0.8078223605548027,0.0045644574565880955,0.7979656647556032,0.006797003505797037,0.7883572160885697,0.007781754046897548
7150,0.8100284044563297,0.004503954916294443,0.8077965738071126,0.004457142263802025,0.797950976518615,0.006837087764379195,0.7913292751103278,0.007645279212839157
7200,0.8096160144940189,0.004419498531138418,0.807787905357565,0.004214264802730993,0.7978524928894211,0.0070311627086642415,0.7910562381990129,0.007926409295773975
7250,0.8099619802233309,0.004190354283334726,0.8078496150622598,0.004222605349918716,0.7979164729388526,0.006834792219849399,0.7918221704535056,0.007436259376436766
7300,0.8097205503309595,0.00426897413750023,0.8084321562571108,0.0043590054134888786,0.797960997220665,0.006551540171399661,0.79281595144661,0.006790566964798721
7350,0.808672219461897,0.004238700518377512,0.8096848880342279,0.004234361871753684,0.7972679890506917,0.0066878120543658595,0.7944624758400765,0.006459459384345324
7400,0.8084976636051354,0.0043520515367417335,0.8084947509330004,0.00435716855408202,0.7975757944163743,0.006703178746276498,0.7945435548542049,0.006441994892193394
7450,0.8085172100942885,0.004992378397031096,0.808050471157652,0.00505332037133928,0.7965731176257141,0.006870573901097893,0.7952666461205485,0.006043674755209672
7500,0.8086630327805784,0.00513409637802524,0.8075382289646876,0.005059389123639317,0.7968698361784591,0.006808291227945027,0.7944910235779977,0.006369841628150503
7550,0.8082175627950838,0.005285638027761385,0.8077691812981649,0.005256352431705561,0.796643605426046,0.0067932500637994135,0.7939743572921291,0.006766943807075923
7600,0.8080143688524405,0.0058355021864597584,0.8085192925456255,0.005112847230553012,0.7955401298403614,0.006795110650916531,0.7928652843740154,0.007253886120632642
7650,0.8079069716975437,0.005899418921116688,0.8083136491063292,0.005255766668926595,0.7936271230590467,0.00711439387108424,0.7934066872566773,0.007233165002425749
7700,0.8081156067096387,0.005995217406894979,0.8079888771369309,0.005539323791859887,0.7931234521601706,0.007067640895203283,0.7942234724798842,0.007029980492017473
7750,0.8089245285002677,0.005882459456940054,0.8077793950607473,0.005701797602990943,0.7920260426003877,0.007435961823342358,0.7961204838603613,0.007175100090113581
7800,0.8097437047303654,0.005832750871701365,0.8070516966450971,0.006033403797473297,0.7918198634578754,0.007608720835816409,0.7976918697964551,0.007275519428766725
7850,0.8104236917025861,0.00561236458080228,0.8071668751766637,0.006134498670464701,0.7901515897424491,0.007574730559945245,0.7985057119525771,0.007303072277796924
7900,0.8105646001149165,0.005657499431264902,0.8074064518247677,0.005729341244176187,0.7901841478217829,0.007644985142317578,0.7980634572121077,0.007446188014013079
7950,0.8112016603966312,0.005573214565847333,0.8074558973725433,0.00555436185560063,0.7893424198997543,0.0073203607747781545,0.7974612977767714,0.007316424979604056
8000,0.8108478484949764,0.00564982501338943,0.8077271631079256,0.005141605638284846,0.789269535179468,0.0075669036454078875,0.7979351109358565,0.007152290166601185
8050,0.8113377686972495,0.005602788765963688,0.8070321609587903,0.005123119506229459,0.7862291418770411,0.008046564652836917,0.7967981782663486,0.007003802360107883
8100,0.8118389398900595,0.005526170955115686,0.8079979261410706,0.004768234420703726,0.7859338939458479,0.007493011422205177,0.79769164018622,0.0069794794029212695
8150,0.8112906390354481,0.006038011390318573,0.8079878885108438,0.004772344135843595,0.7856059616655909,0.007298883721168694,0.7967951012203018,0.006994123326881992
8200,0.8113976695137624,0.006157846520190018,0.807439206225788,0.004783644382557784,0.7865131028611272,0.006550694946150234,0.7965197737871388,0.007242723582506505
8250,0.8105841010232401,0.006179162180228415,0.808025673470772,0.005045250484172226,0.785319911567557,0.006460151174374526,0.7945433975470992,0.0074794691188825825
8300,0.8110700500067591,0.00590547278147406,0.8084785327367624,0.004511398703620155,0.7851311420779769,0.006469829221058373,0.7941781218015214,0.007390904364068679
8350,0.8104223086966177,0.005820645984808273,0.8084518292374611,0.004506718853952494,0.7856022702300746,0.006779299365992838,0.7947044828518212,0.007525267750873015
8400,0.8107494040923968,0.005816553064153239,0.8078291587554169,0.004723481467236396,0.785287979293393,0.006992565048032432,0.7947335058995695,0.00749703648806584
8450,0.8096250316293526,0.005880907268870067,0.8088071588704123,0.004371305959455616,0.7863907611115483,0.006715855731995978,0.794635741401281,0.007031374499027658
8500,0.8086584050506346,0.006082950617587914,0.8099301261323362,0.004378131470542042,0.7863964154282926,0.006746202836267772,0.7934349203713009,0.007288968242569631
8550,0.8087784732685445,0.006231249630606887,0.8100884428598384,0.0044255874322492094,0.7867000473474373,0.007128139118715573,0.7923127326174986,0.0076085140953554824
8600,0.8089551224920332,0.005725702021270908,0.8098805165492621,0.004158117882451729,0.7867630338058754,0.007311701767093149,0.7907393637411286,0.007928006495314168
8650,0.8099004684898224,0.005264796610453984,0.8102672898272562,0.004111398945015662,0.7858252712507943,0.0069998226378298785,0.7909795096492519,0.008502780285583334
8700,0.8106017205457889,0.0047430604121532684,0.8108407706417825,0.0037353956007616248,0.7865200328301942,0.00698222376573403,0.7900657980480352,0.00865969282480652
8750,0.810613912023348,0.004447572424188896,0.8111078242375267,0.0036902691295184467,0.787474699443837,0.006990054987281039,0.7897789521681341,0.008326494301437344
8800,0.8096960691926168,0.004776449248389526,0.8105799674593109,0.0038888320244532615,0.7880926994211892,0.007367014682725689,0.7888890755886101,0.00786283071041949
8850,0.809830710133458,0.004613728716004231,0.8096103775002911,0.0038966134450894537,0.7876650924028112,0.00793763925370806,0.7883473298716445,0.007597459744602386
8900,0.8082601971473828,0.004716438771799577,0.809148138235112,0.003956402643294738,0.789134946405782,0.0070515420815480834,0.7884587624089592,0.007282953924465173
8950,0.8068385859411993,0.00514421942114733,0.8087547641708652,0.003949905481748564,0.7896347525620111,0.007210594478175212,0.7888413716052934,0.007087911176870513
9000,0.8062080658434284,0.005795754515524432,0.8089102957801179,0.0038436536264166367,0.7904005033243865,0.006990456296389756,0.7882330272153106,0.007271049919679629
9050,0.8060407493538861,0.005938734981566959,0.809315515252605,0.003977898174993216,0.7903726776912641,0.007309349152577674,0.7885440596406725,0.0077863192504816145
9100,0.8051716961973021,0.006263784460898204,0.8100955214762631,0.0037367402296023832,0.790836768362817,0.007700315721434246,0.7879250705995036,0.007940782818826157
9150,0.8046093839477625,0.006172565773196761,0.8098596586007968,0.003676251084302663,0.7933805933229523,0.007334399651060307,0.7883829678468759,0.0075485418543988735
9200,0.8042844462358062,0.006181635397767377,0.8099940618647778,0.0039887647292727885,0.7929009553749491,0.007666468300621582,0.7900087044664325,0.0068276844596361855
9250,0.8051277289908694,0.006161228740684212,0.8093444178759072,0.003945121042972626,0.7938076656446823,0.007384925374521756,0.790000599881786,0.0069868720757247475
9300,0.8059166130038075,0.006105525377718793,0.8092927802196295,0.003963614780053301,0.7934993767293281,0.007725225726817757,0.7912375066208819,0.007181062180962109
9350,0.8056326635869752,0.005993610676682421,0.809269977060745,0.00407397817578996,0.7936937279074356,0.007938088964749247,0.7920703271068058,0.007144678536728703
9400,0.8054847903391159,0.005903243719103094,0.8086907746755336,0.004470122395983504,0.7949733866124815,0.008043733611860756,0.7923590523514236,0.0069751924255778645
9450,0.8060112448883914,0.006025025761329332,0.8092289889046752,0.004424890956225345,0.7961329545220566,0.007787419889115743,0.793622005861118,0.0071731469331703865
9500,0.8064867414123817,0.00593884690665963,0.8082941145726814,0.00433570153856599,0.7949670848753182,0.008351776872429781,0.7933422612656266,0.00709027748943506
9550,0.8081135085353262,0.005880574819707728,0.8079094965782688,0.004850737926459878,0.7944343355523015,0.00839815222736228,0.7933839694280499,0.0070085219337103445
9600,0.8080860038764609,0.0058385199989125095,0.8072106026035293,0.00460754973623473,0.7949178268521426,0.008219729552120223,0.7932264885646125,0.007465055002914808
9650,0.8082538763526178,0.0052913192313606625,0.8072434279810414,0.00461447986382672,0.7938090142768918,0.008403830115441943,0.7927618223320387,0.00783192624740937
9700,0.8082966992185119,0.005423536638694228,0.8070145406205339,0.004592999294723866,0.7944720395592193,0.008248478086584082,0.7930374510034851,0.007488229182562362
9750,0.8081782232653164,0.005354183970642755,0.8074512044137684,0.004275449953609247,0.7952526579428274,0.008248799186392576,0.7930322589170313,0.007398401395452653
9800,0.807230073462177,0.00504357241003754,0.8076433325577059,0.004367540367149025,0.7952818537052286,0.008537957613829342,0.7928964876734793,0.007447519727355362
9850,0.8071177706435091,0.005167879819732261,0.8072343269903186,0.004536547655575249,0.794911013235779,0.008657025243911053,0.7929810573221829,0.007470032279251505
9900,0.8073369370634815,0.005206589331313109,0.8084152524603554,0.00435581306938386,0.7958587860216432,0.008053436839408293,0.7947656774047367,0.006817603606189458
9950,0.8076843628780283,0.004912151152871555,0.8088258926319182,0.00399672910715573,0.7952748535707531,0.008126268353458588,0.7932986479665258,0.007094861813824485
10000,0.8087638200612995,0.004433377609556687,0.8091249756242119,0.0040220396476588205,0.7949334674661102,0.008421730152305084,0.7932152088424774,0.007041486588046413
10050,0.8084017707967242,0.004517756733522267,0.8099631884471644,0.0037969174252436458,0.7949442985505267,0.008249188255746942,0.7927733484475629,0.007291149427254957
10100,0.8086821218450418,0.00431908062114444,0.8091326695111907,0.0037867445142563782,0.7956996539672153,0.008803921716858043,0.7941994261697666,0.00729253448205308
10150,0.808623190453895,0.004571934184802896,0.8085521699827827,0.004174858236829934,0.7954234536568336,0.008474466398056177,0.7953653256478199,0.007699629167809004
10200,0.8090394884920289,0.004328689381919049,0.8087811962906046,0.004126613122977695,0.7942640398914869,0.008131200007910264,0.7963937842526647,0.007692232988521383
10250,0.8086849611683016,0.00447060842243023,0.8093899559821396,0.0040935972390527976,0.7941176913656969,0.008313113037522295,0.7957739312444199,0.008088617753608092
10300,0.8079125157224528,0.0043540861667869125,0.8077887283798469,0.004279160803207142,0.7935271002285609,0.008398976758083722,0.7959909354251519,0.008275419467186134
10350,0.8072451951292133,0.00470410145858955,0.8077562716000313,0.004256295286693805,0.794611987667083,0.008107056356509117,0.7955375044514384,0.00820851298244147
10400,0.8072703348674639,0.004923149486862515,0.8075406234359354,0.004105827194485161,0.7959769432596575,0.007418653282541106,0.7937639638456858,0.008147803591295525
10450,0.8065037999693526,0.005278731218643924,0.8083084208473487,0.004076473424003501,0.7955628885299925,0.0073964921483064905,0.7940705459771028,0.007540024857078116
10500,0.8064697883367153,0.005397652843111159,0.8085217465733237,0.004054314892577725,0.7943976702319526,0.0077339480770030585,0.7934814311136097,0.007232364074026859
10550,0.8058927937350191,0.005504936331344935,0.8091043317343928,0.004108837327682698,0.7953016036641418,0.0073013131543315825,0.7937885767621954,0.00694600455253517
10600,0.8055843988841024,0.005493235136178591,0.8097162693681984,0.003980153989071837,0.7952622263076279,0.007358834949415989,0.7927020962161784,0.006377857966859107
10650,0.8053864288170116,0.005602374135285375,0.8089543035193042,0.004182870502688999,0.7941844098257087,0.007443143430816099,0.7942031221424984,0.006475211304846018
10700,0.8054418955614713,0.005581137684988504,0.8074755666947641,0.004455426378575075,0.7937350659497505,0.007308190006267658,0.7955276506621154,0.006277427150330436
10750,0.8048916769896174,0.005667399235675,0.8071334770766545,0.004589204339771921,0.792492854333394,0.007161939073526534,0.7960486743436492,0.006446675107631673
10800,0.8030106983564467,0.0057022418403691,0.8078661025044661,0.004295633535452925,0.7924878047063557,0.007390802366956145,0.7960259689379718,0.006380023893972293
10850,0.8038893994886872,0.005429012452827799,0.8078048140147362,0.004429525221231921,0.7917976115848847,0.007481470140134471,0.7949685977348087,0.006289441517749665
10900,0.8046492836299423,0.00526362153118175,0.8074982594626539,0.004748404498075561,0.7914523517633796,0.007562524256691895,0.7950958456009457,0.006369522143390371
10950,0.8049428196466298,0.005141353917475324,0.8082696761555238,0.004741036262437368,0.7922507740344338,0.00739814483608391,0.7948195683411222,0.006623987957664842
11000,0.805087499842733,0.005306128893918728,0.8086344356733369,0.004809731413636106,0.7933390483400147,0.007704941076762039,0.79455025323311,0.006215946875958066
11050,0.8063290589230752,0.004961515556530813,0.807884559169507,0.004893714316705498,0.7930297217273822,0.008065423547670238,0.7946451881939596,0.006105991723581078
11100,0.8063370893033792,0.004960527047163339,0.8082088812152121,0.0046513869177434095,0.7917181265540778,0.007866982972283469,0.7951867250469905,0.006055436691670584
11150,0.8072191924738294,0.005276736036697981,0.8086600895464713,0.0046878234026087135,0.7922927267811919,0.007849471435927062,0.7949677974166062,0.005892939348352805
11200,0.8059956675616833,0.005652743494788031,0.8089035653369011,0.0047129971944707616,0.7928657519882577,0.007783304162131727,0.7949536294534097,0.006076497417237019
11250,0.8056365079250992,0.005667986893408314,0.8081517092931811,0.0048878924535522405,0.791537162932281,0.00797353091323575,0.7944808093958113,0.006440169134560865
11300,0.8062398374319035,0.005273322591612853,0.807078394673379,0.004962144839157512,0.7923938714023465,0.007522402179812887,0.7931499287853593,0.006794597242483461
11350,0.8063875622534546,0.005320109439703673,0.8075122264541349,0.004967070718796872,0.7922688510644338,0.007907491595392896,0.7912126729454108,0.006776534732000768
11400,0.8075571032137095,0.004714837681707011,0.8085922383947803,0.004876708328564239,0.792151298474139,0.007702729193795252,0.7912092549448745,0.007123744512321459
11450,0.8079281244731793,0.0044488081041026235,0.8081549690874222,0.005225454492270868,0.7914422784060982,0.007498212970154223,0.7893713671525171,0.0075253151252107475
11500,0.8087199442861013,0.004358798305194658,0.807968403831822,0.005214551567681737,0.7908398106912634,0.007720747679415032,0.7894880064472306,0.0076020637542701264
11550,0.8092220409216597,0.0042880190141043675,0.8070684604216783,0.005431664985738202,0.7907792917731109,0.007287991738645029,0.7905039751507684,0.007527287471552064
11600,0.8098685383821835,0.004164889376018591,0.8059948383883792,0.005705567329154364,0.7912192638937006,0.0073106706706671885,0.7914276004453038,0.0073276700219862025
11650,0.8096005850799374,0.0040909610487874625,0.8060406399160914,0.005608218513490278,0.7907134794883142,0.0072544680745343084,0.7905899905089564,0.007703364292415602
11700,0.8093898937686147,0.004390619500654174,0.806490873606653,0.0057481886614678636,0.7901053566491683,0.007268807430944845,0.7894114523656742,0.008142192652844995
11750,0.8107406502839839,0.003973224296708635,0.8078653025166028,0.0054499454578279295,0.7896688230877896,0.007238538991776511,0.789277069400667,0.008483050584128278
11800,0.8107027137141445,0.004244632474198198,0.8093944368946798,0.005180045776759766,0.7875031668954786,0.007686882498377027,0.7905702168995492,0.008287843021007255
11850,0.8107250507294893,0.004281286047197043,0.8084545086672488,0.005259089123685555,0.7879556308649864,0.007694830607376831,0.7897034865324393,0.00832009131322325
11900,0.811369553900569,0.003829846279267318,0.8079820541208056,0.005138244523594213,0.7889366882680499,0.007023303997004842,0.7887575721106822,0.008548176700723867
11950,0.8111756911600714,0.003953591351164269,0.8075280754450449,0.005369359037598057,0.7892328194295425,0.006900405929781931,0.7885881612448395,0.00821876301518345
12000,0.8113629986359332,0.0040364611731728076,0.8068366323134601,0.0057577137121040374,0.7879329978503461,0.0069220316202870955,0.7887082360641527,0.008767739941284585
12050,0.8116296734013696,0.004182991368368562,0.8068943777493592,0.005791247105188035,0.7868081354493051,0.006926415117896849,0.7896200514526445,0.008648942587855785
12100,0.8105585392604466,0.004209939330464579,0.8063014405541084,0.005619816892743719,0.7871666056109627,0.007469065884309161,0.7881562654048025,0.009090333447757443
12150,0.8098810104810716,0.004635268731632186,0.8061861804528689,0.005793030274144965,0.7874880796887321,0.007732503203776158,0.7876595202205816,0.008804973119937201
12200,0.8095299522059072,0.005000852385208182,0.8062358045304775,0.00563974614629725,0.786556366200885,0.00789022336196351,0.7881873598448567,0.00884764882265373
12250,0.8096290060068259,0.005242133722428745,0.8053083878658233,0.005813750556335807,0.7850387186227249,0.007640612842041361,0.7876945234286111,0.008816167099936309
12300,0.8094988763062883,0.005416573261411472,0.8047884771531503,0.005794860450668246,0.7841503789564384,0.007641545360916322,0.7870302297184842,0.009181342460888217
12350,0.8093737435949868,0.005420270296740581,0.8038800739274145,0.005498026527742092,0.7844573527817269,0.007874305584126788,0.7870363446299506,0.009572846930931593
12400,0.8086575366895162,0.005344043262956788,0.8030409591881544,0.0057166849344686375,0.7850178779214424,0.007826593015616745,0.7890504406182162,0.009830172681094757
12450,0.8083973623101564,0.005597351720951507,0.8034137987559066,0.005496006712809477,0.7864276850893325,0.007361774591540632,0.7894541941518973,0.008872294491175497
12500,0.8082065922455289,0.005674139322906236,0.8037730881693012,0.005557698067962094,0.7876227310106213,0.007059249294864417,0.7899762453308565,0.008776875641018088
12550,0.8081826666041363,0.0056119055226804045,0.803582189685206,0.005383630666433963,0.7881276107262035,0.007248541417577673,0.7898728142571282,0.008822819969365103
12600,0.8079581797172222,0.0055780779700488475,0.8035310786255274,0.005459071016709159,0.7888533136914982,0.007190216239815502,0.7889410433464402,0.008372199538631041
12650,0.8072729270728466,0.005673138891987839,0.8042872560372029,0.005570215695685744,0.7888582964691452,0.007477546689817755,0.7892938497475845,0.00799538521530746
12700,0.8074904465261308,0.005539523613137055,0.8042477337406571,0.0054124481201690685,0.7889836348185847,0.0077642987904754,0.790412670287949,0.00836061843697022
12750,0.8065105809369448,0.0058115253577173676,0.8041787298065519,0.005558209880503001,0.7889600177302833,0.008099395461526701,0.7905280284344032,0.008110171587477202
12800,0.805997334969435,0.005831717029284178,0.8033466379776527,0.0058350539074898,0.7898124768450302,0.008332769160307816,0.7893773114169642,0.008179587056856279
12850,0.8056407362683714,0.005795107423080641,0.8034777231081907,0.005635106093425148,0.7905375399107523,0.008654990804163197,0.7879009658425218,0.008004905065355094
12900,0.8047094490421628,0.005357511380427411,0.8029942867330889,0.006220176495104403,0.7912478330077838,0.008813562339022642,0.7895814180900281,0.007290948690904076
12950,0.8051824372729713,0.005140425418813251,0.8034249754585846,0.006189670681269059,0.7917015410912434,0.009046726977611256,0.7884743968302611,0.007519879127089948
13000,0.8053251577595921,0.005141364232988116,0.8043213033280346,0.005905878442830251,0.7919018905474161,0.00892897553032625,0.7889957613819621,0.007631276376433735
13050,0.80452765358208,0.004985409854554619,0.8037215128359106,0.006062610633588732,0.7931070255327132,0.008361914346523315,0.7887382807823805,0.0077128474802357905
13100,0.8042371700128276,0.005150519857628801,0.8047090309926495,0.0057619689900900465,0.7926482766344961,0.00808257918052742,0.7884831204611222,0.007375003461817805
13150,0.8045024109452699,0.005282120077985836,0.8041187107729716,0.005957244641495478,0.7931562831843446,0.008522783283082327,0.786747187669433,0.007794694442502359
13200,0.8047503756521028,0.005094455711603132,0.8041117390097199,0.005879682536019345,0.794723387102588,0.007921920447506425,0.7867635941686076,0.00787619440232306
13250,0.8051446749223092,0.00495785703304609,0.804229547403029,0.005489139018144712,0.7954747146204874,0.007800601678892206,0.7862542318701852,0.007457921336669721
13300,0.8059350092575474,0.004663576770990032,0.8026203020785616,0.005633395931577888,0.795495671725166,0.008115289689388239,0.7857430356984234,0.006924424117628642
13350,0.806499793413846,0.00441965974771274,0.8040302351474681,0.005882834406367454,0.7951440158142663,0.00858158927694863,0.7862019706322505,0.007024043398440902
13400,0.8073719558324758,0.004380739029599739,0.8054549577487995,0.005562229642464966,0.7958388976643106,0.008523164028906226,0.7864388981623387,0.006644081880977684
13450,0.8068379100729679,0.0045431150304530415,0.8052807087848542,0.0056057149442785715,0.7973260735548198,0.007749738800755725,0.7867301276148055,0.006649440110568687
13500,0.8072676748808345,0.0044029547703345285,0.8044142247528667,0.005922643222740155,0.7975044831691861,0.0077402588667176975,0.7862376483119347,0.006656368806832865
13550,0.807252271128369,0.004399498331672191,0.8048181335842532,0.005907487646500196,0.7961865302507607,0.007839229034827224,0.7856998947895606,0.006547791596689083
13600,0.8074153703771506,0.004380650833312639,0.8053315563400365,0.005594568708838722,0.7950369508454128,0.00776018248632885,0.7841345914188876,0.006757539413646051
13650,0.8077428098996537,0.0046473486472541296,0.8048256923940444,0.005924189575923787,0.7949264379446894,0.007967547666904044,0.7842927363385287,0.007218726891258388
13700,0.8076668136003232,0.004916829173917434,0.8045822027333632,0.005871149744647302,0.7958619153275407,0.007882194730584127,0.7852366377717996,0.007416005323146195
13750,0.8072196012049843,0.005323381044944939,0.8044254866738128,0.005794424776320031,0.7946814055202305,0.00823368022465423,0.7840131557646702,0.007264855408480624
13800,0.8068774121170526,0.00530148956203607,0.8044049978014435,0.005730075850301647,0.7960755877659709,0.007906359934208422,0.7846853686626918,0.007227650217004511
13850,0.8071523323047894,0.00526083685603643,0.8043755710120059,0.004941168049172912,0.796014946056782,0.007514637789611019,0.7863651128333072,0.007571091235795064
13900,0.8073074388572821,0.005165904552917675,0.8050626791517537,0.004525252556400451,0.794682276824588,0.007900225631505484,0.7858973048232657,0.008199459976682848
13950,0.8081903174135047,0.004912402352984711,0.8052399846530947,0.0044097272779345205,0.7946027918758272,0.008233829910760949,0.7862404487807845,0.00815863435016291
14000,0.808829174923334,0.004722735214614111,0.8037178446585616,0.004541675318675189,0.7944112450495388,0.008158622530188757,0.786130002249991,0.00802483500420014
14050,0.8089239781380441,0.004545171555504807,0.8034023952268289,0.004808310899688802,0.7947305561176755,0.00843413255950556,0.7868946681076335,0.008456482995847635
14100,0.8086926832409689,0.004652792393064603,0.8037656377842569,0.0048413361184473395,0.7950960797000777,0.00834233937951734,0.7866051185220742,0.00874560706184981
14150,0.8095088500553548,0.004541551804671035,0.8041374601100629,0.004385749487806835,0.7956625013095863,0.008660306673888696,0.7873143256977069,0.008361054228374706
14200,0.8095046906175508,0.004388521220688301,0.8038500307452692,0.004506876038540946,0.7961682737720942,0.007832702443267772,0.787716246862012,0.008755589411545295
14250,0.8092177816303939,0.004405660184978398,0.8041297678222854,0.00449089085823042,0.7958424961907156,0.00763990157391252,0.7879207517244121,0.008917590183142867
14300,0.8094013106088154,0.004313009518519852,0.804911709274199,0.0046179739000528144,0.7958569291316574,0.0073867412943712536,0.7885989194714068,0.009139871395938302
14350,0.809160391514968,0.004473738069672181,0.8063807207393694,0.0044992879934254455,0.7967992097278054,0.006854156449237649,0.7876978233806827,0.009532246509821315
14400,0.8092490911122718,0.004502140716209789,0.8063399753119518,0.004615722680252304,0.7966049892932009,0.007032577502566483,0.7853616239152504,0.0102384477166848
14450,0.8091330551587163,0.004397888026275545,0.8056522786669063,0.0044308364872656615,0.7963230206812628,0.006847930928596432,0.7873502463762106,0.010132672236539398
14500,0.809830224162895,0.004407376157152035,0.8058945295358538,0.004433853815507798,0.7965376887765653,0.007007346146264661,0.7866957830313319,0.010179274208274684
14550,0.8098560462827469,0.004583851920470044,0.8072663155509779,0.0044067640698844,0.794794149586911,0.00762845607806597,0.7859571347062533,0.0094610527899981
14600,0.8106619826857114,0.004303245916357947,0.8068386600632267,0.004362514090475545,0.7944842674637769,0.007972986365650915,0.7862341208005483,0.009541371424149533
14650,0.8097138590624993,0.004538885971023805,0.8055757247467119,0.004493674220126762,0.7937222210748394,0.008010785473410333,0.7870301867679926,0.00932876892265381
14700,0.8088415752338254,0.004316828748575087,0.805565184651364,0.004187213141429013,0.792693511004401,0.008203950808466276,0.7881910439936225,0.008871954049221451
14750,0.8076875377342367,0.004618685084176336,0.8059333046601701,0.004212317804835751,0.7936097514474488,0.008197522280849811,0.7892534083619087,0.008485788459739465
14800,0.8077694297312397,0.004166369288159114,0.806605397425874,0.00401885506901214,0.7931585861634615,0.008602138578284554,0.7905240506466668,0.008245340274459478
14850,0.8083596515543623,0.003332679080639871,0.8078312986903078,0.0036226918798909413,0.7919686355471908,0.008992528184963723,0.7916692171587522,0.007809328140762506
14900,0.8085680134529837,0.003263007997253034,0.8087722536847288,0.003614855648528611,0.7909503410731866,0.009122423495522758,0.7913510494787603,0.007761901460691534
14950,0.8082657024830247,0.0033459291906944993,0.8080316763498839,0.0039055410946196136,0.792451056965865,0.008945091806562855,0.7920165103691815,0.007327234772405692


==> csv/3-rooms/sin-rep-lamb-03333-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.12292867867828465,0.07511771751344332,0.11329748806158016,0.07431027291357949,0.0,0.0,0.0,0.0
100,0.09806949043857204,0.049078591319118306,0.0838756323702753,0.05166747388802258,0.0,0.0,0.0,0.0
150,0.08572284856959272,0.04092253051680207,0.07235622165730411,0.04270049020906941,0.0,0.0,0.005563425076333917,0.011126850152667843
200,0.09424057028133959,0.04604013337931865,0.07065828704091955,0.04132974465800619,0.003149118156016161,0.006298236312032319,0.007228155004914762,0.010242371569900034
250,0.09605460089829478,0.04822643861159702,0.07962905426286264,0.04153222571027545,0.002519294524812929,0.0050385890496258585,0.00578252400393181,0.00819389725592001
300,0.10126200643072548,0.051217671632116255,0.08294143816619147,0.04340841528292786,0.009003713808113892,0.010952848177163767,0.0070712001668107845,0.01078399388763002
350,0.10426084654500388,0.050600632815460324,0.08956840916879187,0.04523944346475389,0.01194308583697553,0.01091298338611299,0.008174458352661474,0.010060609220104044
400,0.10284665312554642,0.050999361624302894,0.10163157118779903,0.04906714744756227,0.010506456770626409,0.009629383701835467,0.009218072618167756,0.00959923426954297
450,0.12159818580041605,0.05409211157661813,0.11643470397948484,0.05159520908325134,0.010737115733401626,0.009750302689410687,0.01103723497551682,0.010217240646310381
500,0.13445430454976223,0.05479077826706129,0.12644650840645874,0.05351204205684291,0.012394497420490251,0.010853391689498022,0.012896522713905657,0.010630625446779262
550,0.15004017206220976,0.05748147019618588,0.14250287664240902,0.054474762478677455,0.012621502292685874,0.010812474608054505,0.01657693047775949,0.012948909512388555
600,0.17273771933770493,0.05950606766391685,0.161360132114114,0.05556244829929766,0.017787444846027328,0.013030938518100289,0.019807631874159203,0.013719312897267246
650,0.19297952147977032,0.06096578258742023,0.18411123856369194,0.05726025589936137,0.01971162736230601,0.013346515254355247,0.01950029356752518,0.013229141700953557
700,0.21457319308144762,0.06267597275935023,0.2101428987241733,0.05963591088309968,0.02258270260517097,0.01354946439370116,0.022150973204503776,0.0137236207867264
750,0.23532493711794372,0.06447049361822726,0.23392687582438496,0.06134828112470463,0.024870626061380872,0.014524651982068986,0.024545126029061816,0.014405807680679363
800,0.25706797461008607,0.06644289806013713,0.25373572346280965,0.06312944201067763,0.02825253888610904,0.015195671263414008,0.03009999453325183,0.01592367559885706
850,0.27311243276307784,0.06794211593548592,0.268657418436904,0.06520411805126028,0.03449212748206252,0.01690410972396455,0.03483311163988633,0.01738965900253211
900,0.2880414245547003,0.06920871671350975,0.2869943188921017,0.06482070936210295,0.03804113519725012,0.017087607122190436,0.039170812794016144,0.017910565855557167
950,0.29915555053519804,0.07035204527135258,0.3073800545160929,0.06493989888674638,0.04417087534972033,0.017887799569430873,0.044705848300966806,0.01886746034963662
1000,0.31220748396848863,0.07046096275639499,0.3226267755534186,0.06418458326665648,0.051934689246332016,0.01811607313425583,0.049952661001389044,0.019236207211319217
1050,0.32440840484483274,0.07043231972048708,0.34119426917528856,0.06458678038027559,0.06256152854261292,0.02040236042248131,0.057173367502411684,0.019971241459736572
1100,0.3385413003026559,0.06979277392585509,0.35816651540588557,0.06426544513887354,0.07018154098394605,0.022662813732053796,0.06478701057925138,0.021088061402851764
1150,0.35284196961468905,0.06874998392587915,0.3763354123015164,0.06435396454883247,0.07605180193035439,0.024353304275328124,0.07391428291605705,0.024008716331005202
1200,0.3671984804855664,0.06840797806683853,0.3919155668331387,0.06460522203817028,0.08261407529260258,0.026282287255761566,0.08052237757567073,0.026550629076714315
1250,0.3789522178639488,0.06841047294334494,0.4035084864452785,0.06516070678200624,0.09294194567820277,0.028140890436791566,0.08687724479576914,0.027207465477365505
1300,0.3946511157145416,0.06804245738330988,0.4152318550968357,0.06566771667279783,0.10296299631924656,0.029900860772239597,0.09058311567787362,0.029087689328992583
1350,0.40729143615712216,0.06856472008057937,0.42747884040223577,0.06570229030350444,0.11418388257828692,0.03270387445500001,0.09917907040724716,0.030462040529187846
1400,0.42075584967634294,0.06866390485659576,0.44206082114773354,0.06595408785073173,0.11914954078180502,0.03391343071736592,0.10280023881110706,0.03213891424563819
1450,0.435479332671492,0.0683328602611877,0.45449406543039983,0.06690617179610857,0.12777183711816345,0.03613787084926348,0.10583927338502702,0.0328485593569661
1500,0.44919333561555386,0.06888928842222641,0.4694433917033096,0.06818858109029181,0.13747981216331173,0.037435168340212904,0.10797145874353509,0.033391231501194336
1550,0.46251956522717835,0.06994279218282991,0.48573420082585633,0.0700940710714341,0.14484293312219518,0.039044113252515764,0.11498786083590176,0.03518681665583825
1600,0.47902145667602497,0.07030806081746514,0.49986269556728047,0.07219830146504282,0.15231486062597288,0.0407419744758661,0.11992740120781444,0.035939089742194244
1650,0.4941579539416995,0.0710278241015391,0.5159276121202616,0.07381823019413922,0.1619687253158233,0.04236469710041879,0.12401355730469113,0.03672984264854833
1700,0.5108667063937136,0.07159181177392955,0.534330733478977,0.07590906385276375,0.17247685091664863,0.04473318054658319,0.13404232586158402,0.03882783725903617
1750,0.5273494265553533,0.07184006392783474,0.5479558176022074,0.07667609118073376,0.181638631236353,0.04638989174324516,0.1416238252427019,0.040818281088791965
1800,0.5408901256935238,0.07156089927345226,0.5625067365960281,0.07715436825731814,0.19142787401103128,0.049040369293488935,0.14743370511728845,0.04226701997365524
1850,0.5574158169382889,0.07149118812113059,0.574970845291842,0.07760651537697208,0.20283150146833612,0.05182460427118947,0.15665765117016087,0.04494792283272559
1900,0.5702573170842833,0.07162380885491897,0.5882291938216998,0.0776139065188285,0.21298382908821825,0.05442999885780093,0.1657259002035926,0.04748324874078715
1950,0.5816065814566922,0.0711683992076172,0.5984190987724438,0.07736747810113687,0.22594702037447367,0.05814934349720411,0.17346018852578113,0.04966711207920904
2000,0.5926996568270753,0.07075717659192625,0.6101011176585899,0.0777120656126861,0.2410351109817983,0.061254758079721874,0.1856544335017916,0.053639042776790595
2050,0.6032712452850427,0.07039984883319612,0.6185010882627073,0.07787347998036137,0.25438645004362703,0.06388733684687034,0.19900153489040506,0.0567033044182943
2100,0.6112651757997394,0.06923130568777446,0.6255589208329579,0.07752653537730972,0.2685847414143876,0.0665755541373634,0.21368634670044948,0.05971461892322119
2150,0.62087903211961,0.06885890794969696,0.6322568176215911,0.07735841455081881,0.28457154310163507,0.0695742776246161,0.2271517875838131,0.06215176266766821
2200,0.6312849484480081,0.06815344751122296,0.6365311958457645,0.07677836553512744,0.2976309543867478,0.07093730527598494,0.24233459135225288,0.0650358433180137
2250,0.6402697371102173,0.06728563836198581,0.6408722169402743,0.07666153995604465,0.31224215479983786,0.07236982978765233,0.25691383230033155,0.06707458915330503
2300,0.64664777276981,0.0668632369792093,0.6456020631290991,0.07553946033480274,0.3244772177661839,0.07430339145587354,0.26999937986507816,0.06976660294128269
2350,0.6553827019589837,0.06595870140965811,0.6478494870101723,0.07497028220026349,0.33720961823052215,0.07580074664085498,0.2845020761233741,0.07229480689723991
2400,0.6636234628353939,0.06534917971732818,0.6523629681287282,0.07399655920570927,0.35266104967460693,0.07690385008651826,0.29752703060798036,0.07418950206465903
2450,0.6680489388897254,0.0643048662083415,0.6543382537228011,0.07267498005731268,0.367688799234216,0.07747281924600506,0.31058197698186196,0.07569653119367199
2500,0.6766963295313115,0.06364020741914375,0.6597289838258275,0.0717674411479148,0.38079013091298153,0.07798452111956265,0.3232773688728355,0.07653080929360422
2550,0.683102168000923,0.06264146311871553,0.6650028966051237,0.06975404082755156,0.39197675751409866,0.07814706458134288,0.33912129849551576,0.07821821990300613
2600,0.6896231422015375,0.06093091209384851,0.6692705957365073,0.06829472154742253,0.4034856399899755,0.07846421850201375,0.35254913377184915,0.07971826491437171
2650,0.6944419456639744,0.05984414191888395,0.675240102574608,0.0668096596741282,0.41072674270772247,0.07889864534090281,0.36269372052117993,0.08060973981515512
2700,0.6982599189882683,0.05894778805188842,0.6796114152969436,0.06502556929281605,0.42257848372844875,0.07936300170361776,0.37760428339529006,0.08105437988667397
2750,0.7024064446437339,0.05744221691310307,0.6836358245789613,0.06351206758970036,0.4358925311613293,0.07899609378884467,0.3894290615893057,0.08175067927380349
2800,0.7045995054033702,0.05698160048084734,0.690046205036562,0.06162853343516397,0.4464716511891308,0.07900707556088829,0.40522124689012495,0.08211986805273905
2850,0.7053352883604844,0.056123306469739453,0.6952885683437598,0.060069895937678496,0.45689541078053886,0.07909099735123742,0.4162663106052031,0.08252036497448159
2900,0.7067272918170042,0.05551884786436964,0.7006272028758203,0.05804039845810742,0.4682548180030854,0.07953119971342593,0.43011562830208455,0.08286630252562954
2950,0.7114890422449524,0.0543855283263032,0.703241805797435,0.056867425314573325,0.477668701903169,0.08025001923386121,0.43953402072157355,0.08293937326653714
3000,0.7152251499504325,0.05294282274356339,0.7073750020018895,0.055193451650698694,0.48807952466069726,0.08020898688808233,0.4525104672919882,0.08300600750103956
3050,0.7189520577410414,0.05176077277714026,0.7102959044304755,0.054106338328552606,0.4986625873510715,0.0806166483421686,0.46540916437656044,0.08273208425612688
3100,0.7217766603114427,0.05091007977795245,0.7148174532087441,0.052685010373233046,0.5089670861093056,0.08103768282682933,0.4789217975065536,0.08231609583282783
3150,0.7257321403362543,0.050399273783931046,0.7206127277172437,0.05149870751794572,0.5164002569292119,0.08115243266556303,0.49137011825851096,0.08175266871372514
3200,0.729555752476309,0.04946255172430247,0.7248460320674329,0.04950827325627262,0.5247121250939203,0.08147540151619999,0.501577983160045,0.08194506638051394
3250,0.734566302541608,0.04832230880033829,0.7287070946702707,0.04826849643080091,0.5314026120731374,0.08098410459074516,0.510857333322079,0.08232143845084243
3300,0.7373076423545593,0.04719563218747683,0.7331072704038369,0.046270550319651355,0.5407494589462584,0.08130301299437442,0.5220462106681328,0.08156046168931813
3350,0.7369198717274611,0.04631046726459074,0.7362055037340716,0.04550375355099403,0.5462807320475537,0.08158407520817411,0.5329165066564134,0.08074533549829108
3400,0.7382223758169129,0.04485849162996448,0.7381809285057785,0.04480451980047846,0.5531071899137256,0.08135014141494938,0.5434397985260457,0.07968576703122204
3450,0.7412218420001129,0.04337140655657487,0.7409739864384902,0.044050546119658696,0.560476661349303,0.08111409583200599,0.5494285533688965,0.07867312748739812
3500,0.7439865984964809,0.04232922543680389,0.7442691161886884,0.043082320177210635,0.5660662043099703,0.08076484793794095,0.5551404690720575,0.07822064366379713
3550,0.7456463504335835,0.041991260304975075,0.7453478647535324,0.041998046926278294,0.5691889815229516,0.08036700547157946,0.5596785564778133,0.07827169087395719
3600,0.7500441731577232,0.04114513969111103,0.7482973173982174,0.040655341669997604,0.5759996395446229,0.08064154768869139,0.5658555058057767,0.07783705009767841
3650,0.752073680588183,0.04030312691581127,0.7522250295427263,0.03971685240873949,0.5825081991337185,0.08001670658755744,0.5766774272621322,0.07610217901768906
3700,0.7529522145998974,0.04019241733665682,0.7551381304183664,0.038588303217510916,0.5881527775088551,0.07969489632141404,0.5835623914709017,0.07477898709678356
3750,0.7543271066980602,0.03966992213261907,0.7562971519093463,0.037880236377126134,0.5928469573711557,0.08002773551923838,0.5912050424586007,0.07349322597618375
3800,0.7571801022439001,0.03878367362948206,0.7584521861663149,0.03653490802952981,0.5991444263592409,0.08015674113201852,0.5954628382395977,0.07265258919461562
3850,0.7587017331647604,0.03819521440017492,0.7589479732754668,0.03603861914317226,0.602885899516126,0.08010527100768121,0.6034888422527994,0.07142568025957718
3900,0.7610835384564106,0.0375223757891224,0.7628792589701899,0.035132037413956096,0.6060313465398487,0.07976513913095942,0.6093518395487425,0.06970221054948494
3950,0.7633457070699631,0.036565640735370955,0.7642699232898348,0.03422300563105636,0.6107084274728205,0.079224918568815,0.6146830734194135,0.06804111736744148
4000,0.7653977966436237,0.036279205352681865,0.7648935233569535,0.03408949965143069,0.6140466743833133,0.07849288883543999,0.6199501743382908,0.06689769837905916
4050,0.7652403808230755,0.03608722526901186,0.7651737771127529,0.033656477483922906,0.615627130872881,0.07767332905163074,0.6295555908365579,0.06509409905894958
4100,0.766239574489892,0.03556564655625508,0.7681753632629337,0.032449663569605665,0.6196897416413947,0.07667724423840491,0.6361656135628244,0.0635828359497715
4150,0.770064197191094,0.034847206893730054,0.7696916767384426,0.03187432146628618,0.6233878474767705,0.0759543291406669,0.6406354273867566,0.062295478742536284
4200,0.7710850571118989,0.034310770886231225,0.7721820849802041,0.03055084846143494,0.6285235639336506,0.07524594736045244,0.6462174685079366,0.06084911190676714
4250,0.7715039255005994,0.03422255530135242,0.773741942041903,0.029954561779092104,0.6336700671545638,0.07466356311808539,0.651982272427424,0.06015468810771923
4300,0.7719619211598318,0.034134202385542656,0.77453743944796,0.028868442681899874,0.638207988627245,0.07413688232122811,0.6572911243001403,0.0590981802872654
4350,0.7728612875191129,0.033479892106705045,0.7753798231763182,0.02861372439019173,0.6424022823788298,0.07324770866939584,0.6592443181426576,0.05886498903012635
4400,0.7736576533498857,0.03317566176982173,0.7770109965398839,0.028377138772535726,0.6459679902544413,0.07142938006995517,0.6640930175402641,0.05749283030928845
4450,0.7756902700174149,0.033202309738112376,0.7786131106817835,0.028114678134592234,0.6517015228720057,0.07037870432056088,0.6659608298385539,0.05691567327843081
4500,0.7759787270709899,0.0331498429634852,0.7801028192794237,0.02691816808304726,0.6560834606585171,0.06957797636478627,0.6679614590093104,0.05676081467527339
4550,0.7752218498041971,0.033056917801580266,0.7821791271432434,0.02551086393741675,0.6606601351053576,0.06892230894702178,0.6702970284666847,0.05610694916427098
4600,0.7766614376952128,0.03296419284703821,0.7842381253100963,0.02436484992039774,0.6639309492389037,0.06783426250216923,0.6743170509735483,0.054947828112802556
4650,0.7769332017377072,0.032861790049825104,0.7872210323424165,0.02420349221459911,0.6670202832736138,0.06666469165860746,0.6787376483788755,0.05415002344249151
4700,0.7780518003163236,0.032734431243156295,0.7880968489376431,0.024061693150537636,0.6696788769691164,0.06586617232599336,0.6823510352810076,0.0532919063793553
4750,0.7782500403418317,0.0327960903373418,0.7900257078889581,0.023830084305099322,0.6728735811718346,0.06485936709374056,0.6883606697373557,0.052349849034742046
4800,0.7795709537011837,0.032636464744830236,0.7904218161373706,0.023903430740768408,0.6749772770539684,0.06439907763429693,0.6908346677054072,0.05199529508707242
4850,0.7805681070597167,0.032408426139490444,0.7924954999692624,0.022862209007170776,0.6763050074643584,0.06331521175572609,0.6935668530263132,0.051408357651842214
4900,0.780926569581785,0.031811282663813965,0.7933767368932191,0.021932364896705407,0.6788361072864153,0.0625908293780357,0.6996645596239216,0.05061069912364343
4950,0.7821160975445746,0.03161470276226099,0.7928948125449387,0.02183465105984587,0.6809378027793065,0.06180650761353556,0.7031239702544341,0.04943935062914206
5000,0.7833586452323054,0.03145589828570685,0.793601975995007,0.021734093599061647,0.6812403564862349,0.061159534485747895,0.7077811844171183,0.04835412728903133
5050,0.7836568627632059,0.031411557133855544,0.7945014332861275,0.022182670101681883,0.6851603158478696,0.06019327961840578,0.7102461172503095,0.04729208251895078
5100,0.7834498670087571,0.03138385242615353,0.7934885028547233,0.020889379837030583,0.6912760876570537,0.05831050489482365,0.7107723911047384,0.04698714692607282
5150,0.7841892820825084,0.030148214276370416,0.7934329215662288,0.02090380515254659,0.6938754521948114,0.05739703428372151,0.7130270478810838,0.04607130172508894
5200,0.7866368005869127,0.02885713920205996,0.7949853879086406,0.020246541368152703,0.6959528248619904,0.056420182476458934,0.7152960643878877,0.04580348804597707
5250,0.7879123071807882,0.028275275939698374,0.793815513205964,0.020175268454947343,0.699913392164031,0.05573957726369786,0.7160092786739634,0.0456310045713006
5300,0.7887366604685967,0.027007031569334237,0.7929370737254735,0.020147064633037573,0.7020178482802899,0.054822551109837886,0.717665577726854,0.04534842895924928
5350,0.7883544536497163,0.026961801828320243,0.7933286263307748,0.020089005009159965,0.7045514919747419,0.05336515294580258,0.7204498284024331,0.045725333951896166
5400,0.7880880062909662,0.02644294114958682,0.7922942343900762,0.020185188853987433,0.7095310511936043,0.05187608029071849,0.721991747925311,0.04521450373631123
5450,0.7891295331242302,0.02519341528270028,0.7908257500527058,0.020139353633540233,0.7114654314860824,0.05095668687800343,0.724921040846658,0.04437162101440228
5500,0.7912356465492071,0.024154585496218,0.7917538967412266,0.01882325889737031,0.7136409628516271,0.04944335126063051,0.7271565215313293,0.043736403756475785
5550,0.7926493865727238,0.024069447235734516,0.7932886943679516,0.017543431121915608,0.7161202261921426,0.04859108543207853,0.7273831481731275,0.04360846165019139
5600,0.794358784173964,0.02278960169320014,0.7937219949148673,0.017417703593169073,0.7164783362046714,0.04787127301059375,0.7291642924321138,0.042872591463508476
5650,0.7969264514199762,0.021448098646586592,0.7934883383514927,0.01740178239088466,0.7186665104192325,0.046599308404417894,0.7313972549698886,0.042497543845999464
5700,0.7969502107385037,0.02083358232439537,0.7938208783559765,0.01611721332335803,0.7215400092484536,0.04632385571529574,0.7335414765276904,0.042100168407950465
5750,0.7982560606521067,0.020137646596270938,0.7928785719229657,0.015350592265590797,0.7231765319936144,0.04453416766197095,0.7358693533216263,0.04172578168748836
5800,0.7978240143347981,0.018989646222248625,0.7929322529056563,0.013542699339468719,0.7246497827839228,0.042711806807395496,0.7384753080675575,0.04080317160952319
5850,0.7977101399133811,0.018393835976992564,0.7925077298466822,0.01298537594586564,0.7283973112770158,0.041187959361030806,0.7404154811763345,0.04057862542567257
5900,0.797984154622485,0.018399381088303628,0.7924632816891554,0.013127865291698832,0.7307861743843148,0.039819456658512,0.7405848164255847,0.04050456179129908
5950,0.7985172438889253,0.017243715374405895,0.7919620323300355,0.012443464158559243,0.7317193264898522,0.03901644200549348,0.7430899412095522,0.03994799837645322
6000,0.8001317312910032,0.016076664060173204,0.7929432991290145,0.01289578012105925,0.7332067409548505,0.03762366087997972,0.7422938667327379,0.04000129174827698
6050,0.8005698796663772,0.015024241609565893,0.7934075753729976,0.012232020875763853,0.7352482996223891,0.03757769904188052,0.7423937684992904,0.03963975563600545
6100,0.8015706316265533,0.013907461817653679,0.7942953428070695,0.011711107676858306,0.7376777925261346,0.03642504716971501,0.7431169923420187,0.0394318300227075
6150,0.8015228370973162,0.013839360495676262,0.7927661574411777,0.01165259918169218,0.7401595941094276,0.03516765006245762,0.7445091029185444,0.03932900741128782
6200,0.8028163126799253,0.013192902373304501,0.7931092085662975,0.011686257745282527,0.7447899842099105,0.03308994198379819,0.7447873635335202,0.039348703840848716
6250,0.8026577781563836,0.011983108168747453,0.7925477440096645,0.011973720406434199,0.7446519589047957,0.03281851060259479,0.7438543401899389,0.039423597915479155
6300,0.8025048946970457,0.010952446856190377,0.7926460761523163,0.011368288509768974,0.7465501132102627,0.030935804998028543,0.7442867766032367,0.038946586470199496
6350,0.8024725908837438,0.009844027412849544,0.7936997379811004,0.01093442390663648,0.7469201298246446,0.030058210373475173,0.7456279376659822,0.03862048760140997
6400,0.8034989327062725,0.008566592692426626,0.7943651794631508,0.010491067694229847,0.7497895762398892,0.029273476505400527,0.7450601114116983,0.038723602699411476
6450,0.8049705344616948,0.007772194757242918,0.7942943686750655,0.010522716478881762,0.7498331679338155,0.0284366624667649,0.745857546008486,0.0382345170327513
6500,0.8062184746627608,0.006899469856475922,0.7968227033325717,0.010085477328944171,0.7507855191767122,0.028257379077818053,0.7445398081809915,0.038328456020781644
6550,0.8063364561743184,0.006954832555824869,0.7971449347708357,0.009418075064349283,0.7522772706794362,0.02743419921521363,0.7453990644343675,0.03822292007343464
6600,0.8073117358401205,0.006658910886611495,0.7962771885926963,0.009476782568675417,0.752736786389979,0.026575679312578284,0.7462908048011424,0.037958881538007264
6650,0.8063430652295076,0.006722569182082902,0.7953552120980011,0.010163312880004686,0.75342240176019,0.025734849683851507,0.7483925553236189,0.03758301148669769
6700,0.8055850357632351,0.0066735866332663955,0.7947348154717188,0.010648767396874839,0.7567254594608694,0.024702934180922103,0.7493680280398073,0.03699033210808298
6750,0.805547812945101,0.006976601686187753,0.7967831609553496,0.010099736711348242,0.7606119200040574,0.023349146920085117,0.7503870634180756,0.036625965374824695
6800,0.8054753395488303,0.006413219203812496,0.7975303885013061,0.009378400958593273,0.7607871817155665,0.023242991542015333,0.7523604251554599,0.03582796843599074
6850,0.8050702473720045,0.0065098353553120405,0.7977111498271199,0.009435057268115938,0.7638212149264376,0.022580532756450597,0.7541455346999717,0.03515115996818421
6900,0.8056689425249713,0.0069302178418786334,0.7991651610667445,0.008406323052261779,0.763356066469744,0.02252261160123331,0.7545693801466942,0.03495681206842827
6950,0.8053183426114475,0.007133142042519932,0.7999720028624133,0.008359590972739445,0.7644153288552523,0.022730776973489044,0.7556305149915081,0.035197150892543445
7000,0.8046239780838103,0.006889470921392202,0.8009328634976591,0.00842083457708177,0.7663221695378962,0.021301859787408253,0.755127561023427,0.035183672702821085
7050,0.8044690503545668,0.006744568239968165,0.8014219666945956,0.007678382022684889,0.7669343178925918,0.020714199507626513,0.7556945790302624,0.03502951575673423
7100,0.803990990935655,0.00718317170474095,0.801952878162295,0.007637495087572386,0.7680848785552756,0.02023049693902011,0.7561812573531087,0.03531497677093079
7150,0.8042261264738688,0.006795469958671918,0.801142171998674,0.008105698842334738,0.7694827852259531,0.019422265732998295,0.756836327098064,0.03502074566793042
7200,0.8048170075967523,0.006686096818458646,0.8019710569306275,0.00841013824729101,0.7680610262255365,0.01979379354174223,0.7563949540853722,0.03528006739874628
7250,0.8051748515422655,0.005791002981832459,0.8030417820671057,0.008426077064005406,0.768116499019457,0.019967218021059604,0.7564263427395457,0.035194187028556576
7300,0.8044914667276898,0.005990641127378459,0.8029527427868851,0.0083380435537577,0.7677581635562498,0.020132374870493925,0.756529598010865,0.03538979993909367
7350,0.8044969240732809,0.006361502503158004,0.8036667697674922,0.008193646224537129,0.7684706725265628,0.02001729452864888,0.7565888544631444,0.035413165670251524
7400,0.8053126271253703,0.006464623434152472,0.8047209839445942,0.007214081256747365,0.7681485149745595,0.019971569979083864,0.7561783234887487,0.03555250925354153
7450,0.8056965271718226,0.006370980208563216,0.8053380453864137,0.006963714408756456,0.7660212454396601,0.0207206056912332,0.7562901624161836,0.035065696114655064
7500,0.8050687838262525,0.006234771905285549,0.8056529457685464,0.006888615489981716,0.7663575385035221,0.020722772759825956,0.7565667632848841,0.034610791738669086
7550,0.8056230083652711,0.005868726255988823,0.8065298379854425,0.006443261031477098,0.7668995786620466,0.02035030432261953,0.7567563957992376,0.03439148245910633
7600,0.8055731573120538,0.005596399092042469,0.8077418300946217,0.006386459477363407,0.7678060656108072,0.019881982818735697,0.7580928009296837,0.0342333515925825
7650,0.8059814874834627,0.005553186939071877,0.8088438530017242,0.005789205355048928,0.768254163728139,0.019934079913616745,0.7580151694140173,0.03426346712364153
7700,0.8060051648463019,0.0056063722778117615,0.8086301665493426,0.006022588740575284,0.7674783822652773,0.020399674971525377,0.7582559299126652,0.034045726512887675
7750,0.807025537373654,0.0054765526933849805,0.8091519238402216,0.005857528756381499,0.7683585507752748,0.019800008125713427,0.7576167038977479,0.03447173432447274
7800,0.8073469442539647,0.005146916649373025,0.8102108381063906,0.004917056265798026,0.7675507847294102,0.019908796035007014,0.7575015475288864,0.03469676794198953
7850,0.8075158816785856,0.004953962318854173,0.8100626764417796,0.005059291854955223,0.7675705488388539,0.019043570308139742,0.7573706237127295,0.034592514944334525
7900,0.8080452861203031,0.004952471642653547,0.8104010620958643,0.005169328157866332,0.7672115076061329,0.018927141662666607,0.7584491812299865,0.03466009662582521
7950,0.8083907137124737,0.004955897630211699,0.8103597220606419,0.005212492756907679,0.766498231139882,0.01939389084788727,0.7566299307443888,0.03423683373950466
8000,0.8087920653117416,0.004904650442868389,0.8106356028109428,0.005047653237730201,0.767512649842911,0.018971990201238964,0.7555931167979666,0.03363223994266935
8050,0.8084786156944986,0.00455051463274339,0.8112116666506987,0.004573991601195309,0.7675994192774138,0.018908972608206107,0.7560149180243136,0.033027427459584174
8100,0.8101719301280892,0.0036291128728162124,0.8115628573727726,0.004609842129445989,0.7685290937358115,0.01818891094289297,0.7575107687984547,0.0328383671925738
8150,0.8098352582543076,0.0037282628513711754,0.8114467563845192,0.004465186945978826,0.7695135991386919,0.017955834809366515,0.7556309203040056,0.03321543433849418
8200,0.810593123627133,0.0034402829392280914,0.8111717310183034,0.004447072097379174,0.7709057888324311,0.018272558071121395,0.7555331784802839,0.03305294487416387
8250,0.8105254560691553,0.003278774154554742,0.8122715265654983,0.0038223175273327113,0.7712209840219856,0.018226847227036668,0.7536297677086242,0.03323807799476656
8300,0.810646770099862,0.003306475195107032,0.8123237501488073,0.003849306468491735,0.7696121815018657,0.018453668016314713,0.7520396854124042,0.033065295060654996
8350,0.8119401632575132,0.0032304305102512387,0.8124051754557015,0.004148278320971385,0.7690948369497147,0.01833054842060323,0.7511066646359288,0.033211737995215686
8400,0.8123838305520604,0.0032069603639337954,0.8125011479505757,0.003872699875556098,0.7686642532525662,0.01906853277490641,0.7505337449473736,0.033271991087760695
8450,0.8124258053269153,0.003036604537830027,0.8111963458934316,0.004325816791342795,0.7688710707543294,0.019000424009315352,0.7501954412998448,0.03352629219310861
8500,0.8122143929381852,0.0032097143107986527,0.8110983292661185,0.004312289478518844,0.7680017966864415,0.019182765612994982,0.7485628630769141,0.033107878016671824
8550,0.8127722381273982,0.00349254846595876,0.8099965098179491,0.004902194507468747,0.7678138708973087,0.019249560614468347,0.748432899328735,0.03314829223413611
8600,0.8125756602122823,0.003571649941662924,0.8101108381895331,0.004892496914216105,0.7672745148190487,0.01933934512261548,0.7486720090236695,0.03313358681931302
8650,0.8120198418901662,0.0036112612412433926,0.8090892448294188,0.005017234259099254,0.7670600006881,0.01949284706593556,0.7488192370364959,0.033088841065337334
8700,0.8126628290955936,0.0034602296953889656,0.8088088273443022,0.005190751900525627,0.768953531807752,0.019213705350561126,0.748868512115093,0.03286485802370393
8750,0.8124583889775484,0.0035550428269864585,0.8088138424226381,0.005092354802853498,0.7695489260087686,0.01851377127248204,0.7491054747486057,0.03312328518778854
8800,0.8122913604047771,0.003510381412382958,0.8084061446058074,0.004900401286836609,0.7708497771500974,0.01788760416624068,0.7487685245601167,0.032831496261816515
8850,0.8128318526832815,0.0034408506461609755,0.8080406258202066,0.005164759479440802,0.7720643043827221,0.018157057797326025,0.7475441409719129,0.03289489383044536
8900,0.8116697522341623,0.003909802526268024,0.806577749880541,0.005205517530601702,0.7731830153580828,0.017881109016260596,0.7474502789517864,0.032436403739294475
8950,0.8118029638690831,0.003823899468868045,0.80635895262921,0.005170341831938934,0.7751744791164294,0.016776050840454595,0.747684772271719,0.03232112836168577
9000,0.8112315385232765,0.0038953942131792637,0.806332149001162,0.004979041522118473,0.7728230286139396,0.01761940704027274,0.7479514556948559,0.03219347889730969
9050,0.8115162142051211,0.003912298254999746,0.8062786203805372,0.0045605156269697055,0.7737604921590631,0.01709483759601251,0.7504973752814734,0.03215618922728217
9100,0.811705781757778,0.003870961691871572,0.8056311637516265,0.00483203404792892,0.7716324295121865,0.017738203573285066,0.7507809802358142,0.031668306097492785
9150,0.811421476181048,0.0036330473204285647,0.8047729487333986,0.005080863517239461,0.7715261256106403,0.01807758042827163,0.7511312063584414,0.031789939502712874
9200,0.811219912130735,0.003799994511212021,0.8054879985045764,0.0052175764204943605,0.7718287942566029,0.01748505202655126,0.7514266013829679,0.03179101533622167
9250,0.8116649381852821,0.0034580087665432033,0.8056639178555497,0.0054958920499084555,0.7729741238285531,0.016700896560553624,0.752485336585244,0.03213900519660121
9300,0.8116484904469438,0.0034044125709052435,0.8055569949025079,0.004994280312205119,0.7713223062826667,0.017180838886181837,0.7545394130269253,0.0319412879128165
9350,0.8117881390168491,0.0034051342550671776,0.8052115560253046,0.005194600036486849,0.7722544914211258,0.017222988273530377,0.7562821094574892,0.03174919446267377
9400,0.8122890392642265,0.0032042195464634608,0.8053227923864088,0.004536626423489172,0.772997001406669,0.01728352907954054,0.758032163735802,0.031547648889630756
9450,0.8121473255531996,0.0034100610202649185,0.8046928989529722,0.004689517678922309,0.7742829424881521,0.016865702936211042,0.7584198655245507,0.03153223660946749
9500,0.8113758939654226,0.0038511912250631156,0.8058497693747338,0.004472593909683889,0.773977334816723,0.01735215568229818,0.7602031075086049,0.03171041894401966
9550,0.8115971089598196,0.0037806402754705787,0.8063301745489457,0.00429206373560331,0.7743835323186508,0.01744880572937037,0.7616407017091064,0.031118181965625123
9600,0.8111690831811607,0.003831280575533657,0.8068382155494297,0.004333123898411669,0.7737901309655676,0.01783073880140573,0.7605809142321108,0.03066268359043204
9650,0.8109720269466392,0.00386912464602918,0.8076729879029716,0.003827193236680954,0.7728611113948877,0.01809364124893304,0.7608742006003493,0.03002143144383392
9700,0.8113029691473066,0.0038231427848375524,0.807450960326316,0.004107249581193139,0.774396583384405,0.017695991480796508,0.7606646836538212,0.029674453030723698
9750,0.8121751787227375,0.0034929211549294,0.8079599292814974,0.00402794170645527,0.7751067728028873,0.01744373852071994,0.7623251481841564,0.0287760128777929
9800,0.8120142334376639,0.0035727692574689498,0.8066852344880663,0.0042327394192723,0.7759134595987018,0.017320278125022157,0.7624614335332826,0.029148188454993132
9850,0.812767635006619,0.0035889293573469557,0.8078486394746978,0.004284341783018606,0.7750876790007567,0.01706959983979639,0.7637763643663908,0.029450626592370847
9900,0.813117853573174,0.003457683950925718,0.8067533660653092,0.00452408187292814,0.7765735478276771,0.016317110854678286,0.7635532225923072,0.03013545287062263
9950,0.813057008867499,0.0037364705773768768,0.8067537311178913,0.004434860067077673,0.7775704925465189,0.015945388503541,0.7633478555514444,0.030279647510017015
10000,0.813099266268054,0.0034964608142489177,0.8073351563259346,0.004468104536054111,0.7760284358113022,0.015726087972573063,0.7642921055098726,0.029256697720198486
10050,0.8132286797703095,0.0035158783986657654,0.8077097399541089,0.004356611550489557,0.7762252197989501,0.015825211077711718,0.764162464971375,0.029326206790391426
10100,0.8133712617833336,0.0033467336986419014,0.8080424768364945,0.004376866539993105,0.7772226756100095,0.01600013287772396,0.7644036195525759,0.029196728005656675
10150,0.8141171435060067,0.003084974108121542,0.8076817965215553,0.00432972712001822,0.7789972936205602,0.015654349058279334,0.7649698133048937,0.028789467638377458
10200,0.8144197587778674,0.0030950105661852654,0.8072019167005591,0.004633442013534153,0.7792544152626675,0.015346190757209449,0.7652372998392406,0.02811239375840318
10250,0.8136492688317021,0.003045324036138654,0.807086711306451,0.004347992042641938,0.778964527314217,0.015110605722601774,0.7660313254063352,0.02830275084053825
10300,0.8140425570413806,0.0028846063039400112,0.8067267062936591,0.004436727163042177,0.779791687911646,0.014835074780826973,0.7648209471995099,0.028749742448205374
10350,0.8133957454772122,0.0031092551552302167,0.807780342234253,0.004503431604184386,0.7796915775264569,0.015088133408708704,0.7643754073248392,0.02903251564239076
10400,0.8134131063151111,0.0031643220160448276,0.8081912739045383,0.004496097934544516,0.7795237502009356,0.014658442516257059,0.7648300389113579,0.028669309672240326
10450,0.8132222012768499,0.003198210467507779,0.808868068265378,0.0043894881265655675,0.7792141688891916,0.01443626389186518,0.7648418948894812,0.02862562219050302
10500,0.8132007458559326,0.003167209134853868,0.809501039390434,0.003993326726863309,0.779793738869299,0.013898147192051232,0.7659548281900908,0.02850923966995621
10550,0.8139915866954506,0.003006169193269638,0.8100234125727362,0.0037186452126767374,0.7788503532938001,0.013948205464123163,0.767585077345905,0.027747625800806062
10600,0.8142242021606054,0.002734010350253462,0.8101501092987357,0.0038653186542426587,0.7773338974419611,0.014518700561315215,0.7685554876409009,0.026996052593349723
10650,0.8138555118389748,0.00314681843127219,0.8088831238587065,0.004044965748574951,0.7791905630922824,0.013996339471914298,0.7687868864879036,0.026710646194406572
10700,0.8130206298828475,0.003454445868953386,0.8099231591847924,0.003919969884169825,0.7804295786815526,0.013678765719433727,0.7685285510283392,0.0256517892918581
10750,0.8133806596948961,0.0034194312226525753,0.8097201422004516,0.003868661543218675,0.7801319273802838,0.013949881836642386,0.770588613266004,0.02547100372917549
10800,0.8133355117638014,0.00329882338531643,0.8099463546416668,0.003671869541259208,0.7809310302719478,0.013361597087890071,0.7714643573216116,0.02539648128650874
10850,0.8131642883320146,0.003286826919514225,0.8103318092968851,0.0034610058445850096,0.7819722599175352,0.01303623577072339,0.7716073906679057,0.025543237422149718
10900,0.8130854340942021,0.0033774271048626907,0.8095737479900046,0.003671809760585126,0.782641290376356,0.012827164614619427,0.7713773834792608,0.02554215507018341
10950,0.8127996880017686,0.003511644583500099,0.8107931309069665,0.003529961388440424,0.7833258745251284,0.012463362944137966,0.7715702690122122,0.025542946588769863
11000,0.8128915694973916,0.0035837943675427796,0.811207236516567,0.0035955317614808076,0.7833095788077665,0.012352660502943954,0.7711424334097248,0.025849915292546266
11050,0.8125896250889145,0.003685574192796162,0.8109466596862768,0.003589865370644714,0.7839091512817304,0.012656460034577818,0.7723808496641628,0.024868915766892045
11100,0.8130876011364438,0.0035146251892860273,0.8112011739055341,0.003560955420441775,0.7844296236877436,0.012374755678598895,0.7726873707487809,0.024117308163331023
11150,0.8126921729972979,0.0035783249904274943,0.8117566038223955,0.0036278608952690135,0.783391357985776,0.012771374792307362,0.7719974557438214,0.023978036074655037
11200,0.8129779609453379,0.0033024136417436636,0.8123567476104729,0.0035020848134835678,0.7831885911094005,0.012886263123123945,0.7706300894870889,0.024375308187606533
11250,0.8128379991181225,0.0035384500829782847,0.8129753370654267,0.0035274589209228044,0.7838653309909257,0.012859174034759719,0.770308784451909,0.024005911835415426
11300,0.8121410112155405,0.0036194480225967053,0.8131527216474125,0.0034513941574679653,0.7829786294816142,0.013288685831429893,0.7707127730828287,0.023054573311027685
11350,0.8126178240532776,0.003494491900977964,0.8134145483512996,0.003408853739756947,0.7826906675903933,0.013601029236574266,0.7718228371761567,0.022276338913357056
11400,0.8115958863159599,0.004093873804015352,0.8129863120184264,0.00348115350618062,0.782474039793079,0.01355581836745217,0.7720165993920527,0.02225551795942669
11450,0.8113433873806218,0.004016759074495267,0.8126632087081457,0.003475932442314022,0.7823670268135458,0.013613034935848327,0.7720223525403626,0.02266293246057766
11500,0.8107766486764315,0.004192569540194459,0.8117113642976524,0.0036967826757534953,0.7816042699613012,0.013838679706182895,0.7724871540829307,0.021677054927346402
11550,0.8104677647799257,0.00413529386381406,0.8114696703357204,0.00397520765486957,0.7840692088590457,0.013951856492467265,0.7725648598246212,0.02119221580261195
11600,0.8102906844275164,0.004153603872575799,0.8119536125812601,0.004012183675285712,0.7837509814885015,0.014557332286498272,0.7718346371770892,0.021474395207973482
11650,0.8096614956400598,0.004318778839607272,0.8121056147347856,0.003879056293715557,0.782797469475055,0.015198817126819359,0.7710133649585194,0.021707841687166027
11700,0.810099643470175,0.004228542174620082,0.8123808239511021,0.003955114885215215,0.7829298271951002,0.01516929607757631,0.7723771395597067,0.021872647177194414
11750,0.8107959897540523,0.0037374928222228235,0.8126533091335737,0.003984990915888961,0.7840390995718356,0.01462893593935402,0.7718614120275498,0.02230761455175148
11800,0.8112428241948939,0.003677283659256243,0.8127451535541284,0.003951194663638721,0.783738880851352,0.014635790424932385,0.7716303014341562,0.021946192468939016
11850,0.8105260853573086,0.00374680460191393,0.8125101778904924,0.004050884482271099,0.7845400065062544,0.014405909164019496,0.7700246472849069,0.02239022756335842
11900,0.8108704849685554,0.0037358418725503425,0.8127597930910946,0.003869061217592488,0.7840234268137052,0.014457527816178456,0.7684345309140173,0.022328150759714407
11950,0.8096900954387476,0.004182383772770164,0.8129238199529467,0.0038539028416134623,0.7827235835174708,0.01477090680914551,0.7680100861592531,0.02253947238740853
12000,0.8091917803277375,0.004450935937807316,0.8137594323795817,0.00385199615045514,0.7829866204041807,0.014772901448413919,0.7678061502756619,0.022994339045762598
12050,0.8090937402745122,0.004414772810398172,0.8143860561145805,0.0036711054620394016,0.7828598091816744,0.014575124105328324,0.7677344944148966,0.022478886540112916
12100,0.8095932611664796,0.0043973893836535514,0.8141201128402905,0.0037167984631662284,0.7812309709955954,0.01533413918877814,0.7675384743984414,0.02256962713931218
12150,0.8094181764355061,0.004561952134544225,0.8140484660147967,0.004267287052949938,0.7829614488600042,0.01524939568474953,0.7677848862689213,0.022544683917874345
12200,0.8079151805745157,0.004776757997342975,0.813354891150619,0.004494241535957885,0.783323914603405,0.015335730963154019,0.7694529140117825,0.022586632891930275
12250,0.807022598522586,0.004833468703248927,0.812844939090136,0.004714882556144478,0.7824544754538171,0.01577421690126699,0.7687149411962468,0.022255807776905428
12300,0.8066201010456573,0.005209826572578657,0.8124459267746197,0.004771347577450037,0.7821341052879296,0.01632553988528989,0.7687968455577086,0.021913997020522717
12350,0.8070617926647857,0.005030459961320693,0.8110411405821103,0.005035793533261377,0.7823666371365059,0.016268619933355065,0.7686842761374415,0.021352739287696862
12400,0.8067162634106421,0.004991409316953586,0.811370996766435,0.0049333172828298424,0.7806519677174054,0.01663976779802603,0.7672108523096202,0.02189712381648088
12450,0.8070648168267252,0.004772924370086854,0.8110613444010738,0.004934339914498596,0.7813771921365884,0.016298621748956563,0.7672357500358966,0.022032061648659576
12500,0.8080548638881138,0.0044279444671981825,0.8106939586919074,0.004859077679107993,0.7812433601695914,0.016745493806070964,0.7680428289271295,0.021135868443975043
12550,0.8079128820442568,0.004438158728622133,0.8109258227941623,0.004787778762599752,0.7820964357286787,0.016601259436615143,0.7677014979160808,0.02082547252186421
12600,0.8083039623696519,0.00426049168765154,0.8106126477856377,0.0043043225005648215,0.7810363373817192,0.017013321189257854,0.7670124367703606,0.020658504194738202
12650,0.8082465905958424,0.004481031878421919,0.8101886497721391,0.004114010914658992,0.7817929066134015,0.017251167763691778,0.7661258283791504,0.020366879414269626
12700,0.8085430434236389,0.004547576333190358,0.8100257293994462,0.004066545283125141,0.780644042667065,0.017927241795947183,0.7675244089132096,0.020379382380324187
12750,0.8081768907042036,0.004513797946262327,0.809626075801163,0.004114532845507649,0.7804889426199746,0.01725801872869072,0.767498763501086,0.020276608939914623
12800,0.8087163686024366,0.004418322870837852,0.8099311194378523,0.003930113411031851,0.7817484088362265,0.01657449274965713,0.7686767668797684,0.020419684939089026
12850,0.8082955927577925,0.004486684804536425,0.810455486915703,0.003912492653671088,0.7811726854277988,0.01624316475792352,0.766495898202079,0.021144899998770995
12900,0.8090638385810606,0.004184180680123266,0.8104781813923778,0.003667687201221872,0.7808395790926314,0.016343671070884868,0.7665628239258884,0.020562401113340827
12950,0.8094262512422568,0.004196503645973538,0.8105507986335493,0.0035037898577687677,0.7818328189725926,0.015934267086792183,0.766952413010077,0.0202384044233813
13000,0.8099986639301825,0.004228113384376394,0.8108019943363213,0.003363402431426516,0.7821996372057272,0.016320778577570274,0.76873421510834,0.019887543283371743
13050,0.8105332542117881,0.004111411452916356,0.8101060846288145,0.00367729305916178,0.7826272033489573,0.01606024397662204,0.7690166433750052,0.020020346505519773
13100,0.8101197000490121,0.004110035156855237,0.8090494739826177,0.003725510341329571,0.7833256015007848,0.015600700377193896,0.7709546000142364,0.019938446615072825
13150,0.810170612687586,0.003953942906829707,0.8093926636614309,0.0035836435717715156,0.7836414654961044,0.015489287524454458,0.7719221426232701,0.019741115434259573
13200,0.8115916811641987,0.0037345857981406425,0.8100168930050978,0.0035214610945893355,0.7829511476260285,0.015655260666835716,0.7730056279368082,0.01930413963950186
13250,0.8122293272276531,0.003605973607213445,0.8103962590524587,0.0036586005514665995,0.783104600468632,0.01578795786630492,0.7740634536354954,0.018499886815316523
13300,0.8128597593225011,0.003688382312545459,0.810495562493292,0.003837871145299026,0.784047959285288,0.01557797232230349,0.7747025092662221,0.017523418437685796
13350,0.8129396270454928,0.0033883905974866455,0.8109062243104141,0.003540455680155983,0.7837919721163454,0.015413125075339163,0.7757195213403978,0.017266976389028937
13400,0.8128663498952189,0.0034878132239925413,0.8111847795525907,0.0035671831339538144,0.7846638374755173,0.015604626889377415,0.7760886715628055,0.017882537382405576
13450,0.8133698563885057,0.003386043751390843,0.8101523076602959,0.0034805484461426814,0.7854647814976932,0.014922036837805824,0.7770318963469464,0.01769705744844386
13500,0.812718396093386,0.0033344488753980165,0.8097155573422006,0.0037599615527549543,0.7850663455754511,0.015317601642273278,0.7777165125008755,0.01740734522610247
13550,0.812771501124897,0.0032844732922882973,0.8103804902905942,0.0037134217795222932,0.7864213543481151,0.01453011385143322,0.7773949875930293,0.017869485820708828
13600,0.8129689900056927,0.0030034596869656267,0.8108722575514656,0.003787867050787252,0.7859998139226502,0.015109001954823634,0.7786538983756044,0.017664298380973307
13650,0.8127217208639922,0.0032938982122795632,0.8109060357207801,0.003932177882722138,0.7858222874927666,0.015182736182472442,0.7812387442974281,0.017569619582887584
13700,0.8126307419088142,0.0036714580830548293,0.8115283466414038,0.0038798559195195007,0.785926313544573,0.014933787049516221,0.7817872311100419,0.016936992921381382
13750,0.8120866879124935,0.0037076095748449418,0.8115212531276182,0.004017845144164923,0.7853062140682333,0.015382692253752434,0.7818392009609637,0.017424538422222878
13800,0.8115939772988012,0.003909675989760108,0.8111633485378469,0.0038403334291410374,0.7853177710217412,0.015261203559056967,0.7812486134841595,0.017603120624745883
13850,0.811233513135698,0.003911907475459765,0.8088548600763714,0.004051522854174618,0.7854890891002796,0.014877125895075897,0.7809364670021977,0.017315534205205128
13900,0.8118724563464305,0.0037723388320487694,0.8084299708549141,0.0040107261716301424,0.7867460071410706,0.014004432746750312,0.7817040652189137,0.017363162671760784
13950,0.8115135169593589,0.003666328164761185,0.8085333665151063,0.003996037225285543,0.7876153248560513,0.013313618737430089,0.7837443875504959,0.01654191600718453
14000,0.8112768478587448,0.0040880497028494885,0.8082413404748126,0.004133469944050142,0.7880354776474984,0.013325367397957115,0.7871612511441266,0.015814903686723617
14050,0.8111928335925639,0.004107038393024921,0.8076455480693031,0.004152973275248341,0.7880396622692478,0.013462409076830384,0.7876710926910527,0.015446242034656867
14100,0.8110550320702911,0.004182895365103519,0.8082349101205836,0.00411667361001832,0.7878799083380837,0.013441810010923443,0.787887023057672,0.015459113090851247
14150,0.8114636482170943,0.004202402197230613,0.8082358480068376,0.00390083233688713,0.7880994776716015,0.013988750373812813,0.7877235175886385,0.015569393124076843
14200,0.8111494298301858,0.004419136924143431,0.808624557159319,0.003872187458486173,0.7889063456641686,0.013681994959654095,0.7886373830181702,0.015622525885411947
14250,0.8107884607369474,0.00450902303884247,0.8081241291591229,0.003851990776585415,0.7893331859808335,0.013257697882890641,0.7902231618624123,0.014926098479950217
14300,0.8111799173958844,0.004232585300180724,0.8074285985886437,0.003774378572236754,0.7891292777992056,0.013180751413566186,0.7916348797443188,0.01403215005518379
14350,0.8107752581070815,0.004335603190457719,0.8077060873958415,0.00357316139569202,0.7890111246082665,0.012741876466866529,0.7922257027144886,0.013243890848533052
14400,0.811133456785613,0.004215736305219977,0.8075858602824298,0.003512028976161513,0.7883318882529936,0.012665085747721586,0.7922542584968962,0.012799166130680644
14450,0.811922348476672,0.004145309706000831,0.8069293490583491,0.0036496613909147604,0.7896832305681497,0.012155749919079696,0.7922459705849059,0.012780408849127978
14500,0.8120828741863226,0.004220019241662268,0.8079302966742388,0.0035170091906604702,0.7893076694120466,0.011565828645797473,0.7912125964606987,0.013555109932778591
14550,0.8126916242008191,0.004168986260723092,0.8080072313524507,0.003514519818787897,0.7896189256512075,0.01132461491678608,0.7915693662768212,0.013173411675353424
14600,0.8122445081369577,0.004461624946423145,0.8083601928901729,0.00355824704452534,0.7884891791332038,0.012161573160533432,0.7920991013076119,0.013241309638803087
14650,0.8124785684073388,0.0044596834365331515,0.8077776943281273,0.0036071103972267963,0.7882116820468406,0.012181001908406775,0.7932560053530002,0.012772546350708182
14700,0.8119100088727025,0.004422778616633708,0.806817318246398,0.003784306278653891,0.7891712258158983,0.01173850133567993,0.7931862787087536,0.012886280896496797
14750,0.8120948886405317,0.0039030589583651638,0.8068681650309553,0.0038178319400068027,0.7897998630337776,0.01215804805055342,0.7939470240819688,0.012611233566634373
14800,0.8113327908168512,0.003953344861576158,0.8062997028070967,0.004081116541144969,0.7902556000002058,0.011921816146112997,0.7949290829157263,0.012138419121276386
14850,0.8116737119693752,0.003823433592993622,0.8064409590248083,0.004087609365712425,0.7910004389713859,0.01198197054819089,0.795190767452248,0.011728229251313178
14900,0.8117748361006751,0.0036535835388217617,0.8076653496035084,0.004122951163772856,0.7904181912731544,0.01218873714526033,0.796244533987198,0.010872341701634924
14950,0.811508998958498,0.003698134384845514,0.8084077304532742,0.00388031408289194,0.7917477495397368,0.01168002156445711,0.7950371278329682,0.010816117089000743


==> csv/3-rooms/sin-rep-lamb-1-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
50,0.12292867867828465,0.07511771751344332,0.11329748806158016,0.07431027291357949,0.08506205315443348,0.06588463970596459,0.028745477644280388,0.04028808206612261
100,0.09806949043857204,0.049078591319118306,0.0838756323702753,0.05166747388802258,0.0503883765685597,0.04125998735612719,0.03432827249400804,0.029484896770190387
150,0.08572284856959272,0.04092253051680207,0.07235622165730411,0.04270049020906941,0.03907885170905061,0.03576731136407538,0.027390375323073916,0.02459947178920712
200,0.09424057028133959,0.04604013337931865,0.07065828704091955,0.04132974465800619,0.0364401567897866,0.03306487152166532,0.030087822725648316,0.02266210914430008
250,0.09605460089829478,0.04822643861159702,0.07962905426286264,0.04153222571027545,0.03775913432961926,0.03472632239253821,0.026640704588857523,0.01857452295363382
300,0.10126200643072548,0.051217671632116255,0.08294143816619147,0.04340841528292786,0.04658251968840062,0.03319256258885615,0.037933063196195854,0.023265595409998247
350,0.10426084654500388,0.050600632815460324,0.08956840916879187,0.04523944346475389,0.05379998055228786,0.03463082546584877,0.03609306129493204,0.02240684936951243
400,0.10284665312554642,0.050999361624302894,0.10163157118779903,0.04906714744756227,0.055762923245916605,0.03527169577989849,0.044192645408059554,0.025060851596863727
450,0.12159818580041605,0.05409211157661813,0.11643470397948484,0.05159520908325134,0.058791644315546704,0.03401940787293647,0.048851152359215125,0.027466808506964153
500,0.13445430454976223,0.05479077826706129,0.12644650840645874,0.05351204205684291,0.07334190257605418,0.03495973828335822,0.047512634172744095,0.02788772574560087
550,0.15004017206220976,0.05748147019618588,0.14250287664240902,0.054474762478677455,0.08640424526554623,0.03981891542686739,0.055001798512304696,0.02919451893169179
600,0.17273771933770493,0.05950606766391685,0.161360132114114,0.05556244829929766,0.0972428938688413,0.04219028243890759,0.06305083034718216,0.03054236314767637
650,0.19297952147977032,0.06096578258742023,0.18411123856369194,0.05726025589936137,0.11060315678541861,0.04385258922622035,0.08037118838181374,0.034902556689077505
700,0.21457319308144762,0.06267597275935023,0.2101428987241733,0.05963591088309968,0.1250608935098381,0.0457248647064318,0.09175049623791526,0.03765156732058394
750,0.23532493711794372,0.06447049361822726,0.23392687582438496,0.06134828112470463,0.14142658521985685,0.04819634357583675,0.1038727396589694,0.04066759488056261
800,0.25706797461008607,0.06644289806013713,0.25373572346280965,0.06312944201067763,0.1599880036981519,0.050352843177237844,0.11597615437128683,0.04352337135500384
850,0.27311243276307784,0.06794211593548592,0.268657418436904,0.06520411805126028,0.17021501836583589,0.05141734815361645,0.12672629800341764,0.04466379004614865
900,0.2880414245547003,0.06920871671350975,0.2869943188921017,0.06482070936210295,0.1812240412492665,0.05271513670463787,0.1431963153057855,0.047459558641640906
950,0.29915555053519804,0.07035204527135258,0.3073800545160929,0.06493989888674638,0.1938472964715976,0.05508102371995878,0.15985778845369622,0.04950112736202491
1000,0.31220748396848863,0.07046096275639499,0.3226267755534186,0.06418458326665648,0.21126680047956137,0.05520932097118947,0.17253471931074904,0.051633962483185504
1050,0.32440840484483274,0.07043231972048708,0.34119426917528856,0.06458678038027559,0.22700567303301203,0.056434402456072764,0.18282486092066183,0.05457625523471394
1100,0.3385413003026559,0.06979277392585509,0.35816651540588557,0.06426544513887354,0.24249838923326666,0.05779905045597331,0.19886501133592727,0.05553276446640784
1150,0.35284196961468905,0.06874998392587915,0.3763354123015164,0.06435396454883247,0.2592060851273245,0.05838840664186171,0.21024137111871247,0.057374038693695194
1200,0.3671984804855664,0.06840797806683853,0.3919155668331387,0.06460522203817028,0.2674269547344299,0.059534511616784656,0.22564189210614127,0.058202126856385115
1250,0.3789522178639488,0.06841047294334494,0.4035084864452785,0.06516070678200624,0.2791154884084719,0.0606527700185384,0.2404741366080874,0.0583886261256084
1300,0.3946511157145416,0.06804245738330988,0.4152318550968357,0.06566771667279783,0.2896224418373884,0.061596612751372806,0.25415350249945295,0.05928086988749144
1350,0.40729143615712216,0.06856472008057937,0.42747884040223577,0.06570229030350444,0.3001901787227913,0.06248775353162807,0.26725918329211795,0.06005882634478759
1400,0.42075584967634294,0.06866390485659576,0.44206082114773354,0.06595408785073173,0.30974215431979674,0.0636264595780173,0.2752678041761678,0.06161588197272469
1450,0.435479332671492,0.0683328602611877,0.45449406543039983,0.06690617179610857,0.3209311301915647,0.06494886210190148,0.2871586814111189,0.06341458276287273
1500,0.44919333561555386,0.06888928842222641,0.4694433917033096,0.06818858109029181,0.3338722996924254,0.06674634368611458,0.29822043447949925,0.06462277001187942
1550,0.46251956522717835,0.06994279218282991,0.48573420082585633,0.0700940710714341,0.3490438393740068,0.068512803338593,0.31354552099720084,0.06635268431808554
1600,0.47902145667602497,0.07030806081746514,0.49986269556728047,0.07219830146504282,0.36280849978699087,0.07085730954867302,0.32894294098139915,0.06853741625209718
1650,0.4941579539416995,0.0710278241015391,0.5159276121202616,0.07381823019413922,0.37759356303388325,0.07274460564945144,0.34256720712264443,0.07128350635267111
1700,0.5108667063937136,0.07159181177392955,0.534330733478977,0.07590906385276375,0.3916928028642436,0.0745848147795058,0.35788601133354075,0.07289960064217389
1750,0.5273494265553533,0.07184006392783474,0.5479558176022074,0.07667609118073376,0.4069848818890206,0.07630021247602047,0.3737394568546587,0.07444062157663943
1800,0.5408901256935238,0.07156089927345226,0.5625067365960281,0.07715436825731814,0.42261104449680054,0.07776763864793355,0.3883455914966863,0.07608661054364609
1850,0.5574158169382889,0.07149118812113059,0.574970845291842,0.07760651537697208,0.43826646217339166,0.07959810769738909,0.40270007438200467,0.0778890097470296
1900,0.5702573170842833,0.07162380885491897,0.5882291938216998,0.0776139065188285,0.4519562980320832,0.08062266668249282,0.416638713127616,0.07921869573318532
1950,0.5816065814566922,0.0711683992076172,0.5984190987724438,0.07736747810113687,0.47074073925312004,0.08176267667656306,0.43023503869444135,0.07960013574479191
2000,0.5926996568270753,0.07075717659192625,0.6101011176585899,0.0777120656126861,0.485797501872247,0.08280032471291432,0.4441866234921742,0.08032887977329524
2050,0.6032712452850427,0.07039984883319612,0.6185010882627073,0.07787347998036137,0.49941492577158164,0.08334748838499031,0.45614228530623413,0.08146803222319902
2100,0.6112651757997394,0.06923130568777446,0.6255589208329579,0.07752653537730972,0.512814314431645,0.08396819951859376,0.4696316758367711,0.0812384668573649
2150,0.62087903211961,0.06885890794969696,0.6322568176215911,0.07735841455081881,0.5225478463125076,0.08345708090628345,0.48333375164388137,0.08080578912382608
2200,0.6312849484480081,0.06815344751122296,0.6365311958457645,0.07677836553512744,0.5333846583596029,0.08327463353283708,0.4957519059254334,0.08062095171287076
2250,0.6402697371102173,0.06728563836198581,0.6408722169402743,0.07666153995604465,0.5431551107278232,0.08301147623146976,0.5102874126441929,0.08054822026918301
2300,0.64664777276981,0.0668632369792093,0.6456020631290991,0.07553946033480274,0.5510385606108946,0.08234793765181156,0.522987522337687,0.07965097642923732
2350,0.6553827019589837,0.06595870140965811,0.6478494870101723,0.07497028220026349,0.5641418816995311,0.08214124993306587,0.5331148196295002,0.07830362550039639
2400,0.6636234628353939,0.06534917971732818,0.6523629681287282,0.07399655920570927,0.5712609379010813,0.08146213761542492,0.5418989414580718,0.07784400548083628
2450,0.6680489388897254,0.0643048662083415,0.6543382537228011,0.07267498005731268,0.5808013122498058,0.08063786115718705,0.5523823090230249,0.07734315295284924
2500,0.6766963295313115,0.06364020741914375,0.6597289838258275,0.0717674411479148,0.5899808992966544,0.0799320300639341,0.5656815910758198,0.07538200401569226
2550,0.683102168000923,0.06264146311871553,0.6650028966051237,0.06975404082755156,0.5968968276251123,0.07903278685896269,0.5754724293498645,0.07474657350671304
2600,0.6896231422015375,0.06093091209384851,0.6692705957365073,0.06829472154742253,0.603761063149389,0.07850777077168393,0.5830032246865549,0.0734268217987415
2650,0.6944419456639744,0.05984414191888395,0.675240102574608,0.0668096596741282,0.6100551829318314,0.0776621951834211,0.591662407877837,0.07238217227929117
2700,0.6982599189882683,0.05894778805188842,0.6796114152969436,0.06502556929281605,0.6175419565851618,0.07712357024443184,0.6036749212326634,0.07140859835594589
2750,0.7024064446437339,0.05744221691310307,0.6836358245789613,0.06351206758970036,0.6221324035459173,0.07697614949217808,0.6129058962470382,0.06961600839827384
2800,0.7045995054033702,0.05698160048084734,0.690046205036562,0.06162853343516397,0.6274077693966035,0.07592470705569214,0.6209931544205113,0.06832167141939104
2850,0.7053352883604844,0.056123306469739453,0.6952885683437598,0.060069895937678496,0.6335990705451282,0.07527978011963339,0.6295269897220565,0.06695316297178627
2900,0.7067272918170042,0.05551884786436964,0.7006272028758203,0.05804039845810742,0.6398118392811714,0.07436655823590674,0.6396032278319633,0.06441850686842336
2950,0.7114890422449524,0.0543855283263032,0.703241805797435,0.056867425314573325,0.644368055634942,0.07352353719383582,0.6439819570206794,0.06365375756580653
3000,0.7152251499504325,0.05294282274356339,0.7073750020018895,0.055193451650698694,0.6494253525063144,0.07312285961363066,0.6532117659978794,0.06274679922065028
3050,0.7189520577410414,0.05176077277714026,0.7102959044304755,0.054106338328552606,0.6533225455158249,0.07218185095916992,0.6616333885864633,0.06163496580726068
3100,0.7217766603114427,0.05091007977795245,0.7148174532087441,0.052685010373233046,0.657701125370411,0.07131477550501777,0.6664451283951643,0.06091622758123119
3150,0.7257321403362543,0.050399273783931046,0.7206127277172437,0.05149870751794572,0.6607155476811551,0.07054915642035697,0.6693503643272015,0.060234183876752806
3200,0.729555752476309,0.04946255172430247,0.7248460320674329,0.04950827325627262,0.6629502144341974,0.07012214700391112,0.6751193282183042,0.059065481203329835
3250,0.734566302541608,0.04832230880033829,0.7287070946702707,0.04826849643080091,0.667540725211693,0.06886427342592309,0.6808611793743096,0.0581856296305787
3300,0.7373076423545593,0.04719563218747683,0.7331072704038369,0.046270550319651355,0.6711307952092816,0.06788942625235762,0.6853789837805526,0.05742004546236692
3350,0.7369198717274611,0.04631046726459074,0.7362055037340716,0.04550375355099403,0.6760146995933813,0.06685785307634982,0.6896160624945715,0.056608660444633696
3400,0.7382223758169129,0.04485849162996448,0.7381809285057785,0.04480451980047846,0.6808324006730434,0.06591005041456509,0.6938739816308069,0.05568868262508952
3450,0.7412218420001129,0.04337140655657487,0.7409739864384902,0.044050546119658696,0.6830395833730191,0.06481716439592405,0.6975390855360493,0.05428399817018392
3500,0.7439865984964809,0.04232922543680389,0.7442691161886884,0.043082320177210635,0.6878287969247125,0.06318988576671986,0.701385060223288,0.05342477312423464
3550,0.7456463504335835,0.041991260304975075,0.7453478647535324,0.041998046926278294,0.6914583507830439,0.06264461922485781,0.7044982152291855,0.052618809305644255
3600,0.7500441731577232,0.04114513969111103,0.7482973173982174,0.040655341669997604,0.693461172567667,0.06119464044464625,0.7073761217469803,0.05160632052999159
3650,0.752073680588183,0.04030312691581127,0.7522250295427263,0.03971685240873949,0.6963843527611605,0.06002697489590945,0.7095891211100451,0.050698150652731186
3700,0.7529522145998974,0.04019241733665682,0.7551381304183664,0.038588303217510916,0.6988289757890062,0.05918989743011929,0.7124966707585512,0.04957547952690873
3750,0.7543271066980602,0.03966992213261907,0.7562971519093463,0.037880236377126134,0.7019536295787658,0.05774395305380993,0.7160607644216016,0.04948720577515687
3800,0.7571801022439001,0.03878367362948206,0.7584521861663149,0.03653490802952981,0.7038933515158545,0.056872802807638824,0.7179584046813633,0.049101361417224404
3850,0.7587017331647604,0.03819521440017492,0.7589479732754668,0.03603861914317226,0.7064065631582234,0.05565339352213603,0.7191990900898462,0.048608274539881875
3900,0.7610835384564106,0.0375223757891224,0.7628792589701899,0.035132037413956096,0.7063221195610587,0.05514108177425409,0.7201749719398768,0.04773971920086026
3950,0.7633457070699631,0.036565640735370955,0.7642699232898348,0.03422300563105636,0.7084919028337372,0.054706394080243796,0.7230359143742333,0.04727096975587585
4000,0.7653977966436237,0.036279205352681865,0.7648935233569535,0.03408949965143069,0.7111944487265563,0.05374718255087814,0.7243598391412881,0.04694301554759922
4050,0.7652403808230755,0.03608722526901186,0.7651737771127529,0.033656477483922906,0.7146837550342475,0.05260544961385519,0.7265858293545345,0.04662695538823256
4100,0.766239574489892,0.03556564655625508,0.7681753632629337,0.032449663569605665,0.7169161439902271,0.051976976947929465,0.7279926073968032,0.04615762641433451
4150,0.770064197191094,0.034847206893730054,0.7696916767384426,0.03187432146628618,0.719736589448828,0.051116076642965046,0.7307555601038787,0.04585412809854499
4200,0.7710850571118989,0.034310770886231225,0.7721820849802041,0.03055084846143494,0.7230319889485753,0.050412255937134665,0.7346777084641234,0.04528430373254211
4250,0.7715039255005994,0.03422255530135242,0.773741942041903,0.029954561779092104,0.7269620531916587,0.04999530801947828,0.7380744258447681,0.04465104779833483
4300,0.7719619211598318,0.034134202385542656,0.77453743944796,0.028868442681899874,0.728114821149803,0.04943730774001341,0.739576556778906,0.04436970051415005
4350,0.7728612875191129,0.033479892106705045,0.7753798231763182,0.02861372439019173,0.7301805826405172,0.048905315533179866,0.7432236958551155,0.04408489645418441
4400,0.7736576533498857,0.03317566176982173,0.7770109965398839,0.028377138772535726,0.7321449811616509,0.04812065739241239,0.7427675823832733,0.044307073945021314
4450,0.7756902700174149,0.033202309738112376,0.7786131106817835,0.028114678134592234,0.7344132254283748,0.047654796170097415,0.7421887926596783,0.04383661652898255
4500,0.7759787270709899,0.0331498429634852,0.7801028192794237,0.02691816808304726,0.7375902657447496,0.046904878201460005,0.743156197965947,0.04434207289237871
4550,0.7752218498041971,0.033056917801580266,0.7821791271432434,0.02551086393741675,0.7397813271077607,0.046905233018658725,0.7458850197810419,0.04429423219254209
4600,0.7766614376952128,0.03296419284703821,0.7842381253100963,0.02436484992039774,0.7417988999891649,0.04658081161363281,0.7455472992152349,0.04411289753906382
4650,0.7769332017377072,0.032861790049825104,0.7872210323424165,0.02420349221459911,0.7439932177332547,0.046553966506124034,0.7461343615563262,0.04341409570545004
4700,0.7780518003163236,0.032734431243156295,0.7880968489376431,0.024061693150537636,0.7455374448482712,0.046118499653188025,0.749309170355944,0.042804179703939245
4750,0.7782500403418317,0.0327960903373418,0.7900257078889581,0.023830084305099322,0.7468699377481248,0.044807797209546106,0.7505790803235247,0.041749168684770986
4800,0.7795709537011837,0.032636464744830236,0.7904218161373706,0.023903430740768408,0.7493503648214022,0.0440873818968016,0.7505917332667101,0.04146561521639443
4850,0.7805681070597167,0.032408426139490444,0.7924954999692624,0.022862209007170776,0.7515120639718744,0.04394957441990755,0.7521934970379839,0.04138085075571186
4900,0.780926569581785,0.031811282663813965,0.7933767368932191,0.021932364896705407,0.7509837739746029,0.04350195023191296,0.7527536620013371,0.04104238082837018
4950,0.7821160975445746,0.03161470276226099,0.7928948125449387,0.02183465105984587,0.7517777966799006,0.04280685612823299,0.7546762422876303,0.04013793825460599
5000,0.7833586452323054,0.03145589828570685,0.793601975995007,0.021734093599061647,0.7551351099665259,0.04225193994050859,0.7562164636057994,0.03921777431573966
5050,0.7836568627632059,0.031411557133855544,0.7945014332861275,0.022182670101681883,0.7560489865386424,0.04147434774368316,0.7573494119103117,0.03823820130938698
5100,0.7834498670087571,0.03138385242615353,0.7934885028547233,0.020889379837030583,0.7579286110614288,0.040319944000687016,0.7579912426948069,0.03775604478359376
5150,0.7841892820825084,0.030148214276370416,0.7934329215662288,0.02090380515254659,0.7595471616660164,0.03954529056895143,0.7599487564653908,0.0367410851551273
5200,0.7866368005869127,0.02885713920205996,0.7949853879086406,0.020246541368152703,0.7605504644402985,0.03874199631695962,0.7604535936139559,0.036823198087779674
5250,0.7879123071807882,0.028275275939698374,0.793815513205964,0.020175268454947343,0.7629187311283755,0.03777569192969475,0.7612388940383592,0.036121385944930834
5300,0.7887366604685967,0.027007031569334237,0.7929370737254735,0.020147064633037573,0.7627392296325735,0.03668582885318784,0.762264419620248,0.03457504818723067
5350,0.7883544536497163,0.026961801828320243,0.7933286263307748,0.020089005009159965,0.763526668400883,0.0363279040268823,0.764684264703368,0.03396703288111974
5400,0.7880880062909662,0.02644294114958682,0.7922942343900762,0.020185188853987433,0.7639055777474337,0.03609132535967061,0.7667218044591008,0.03371762384769745
5450,0.7891295331242302,0.02519341528270028,0.7908257500527058,0.020139353633540233,0.7639973246082664,0.03612945511489104,0.7676211815260535,0.03297736477751364
5500,0.7912356465492071,0.024154585496218,0.7917538967412266,0.01882325889737031,0.7652297356248075,0.03518245079804108,0.7677557709663563,0.032100355326600924
5550,0.7926493865727238,0.024069447235734516,0.7932886943679516,0.017543431121915608,0.7670326863959209,0.03418053643185496,0.7702026629287996,0.03151818462524077
5600,0.794358784173964,0.02278960169320014,0.7937219949148673,0.017417703593169073,0.7677135782173421,0.03334751973056748,0.7710196789223225,0.031291598743720284
5650,0.7969264514199762,0.021448098646586592,0.7934883383514927,0.01740178239088466,0.7679535964072268,0.0327708519500482,0.7717353282728543,0.031283233506728333
5700,0.7969502107385037,0.02083358232439537,0.7938208783559765,0.01611721332335803,0.7685633128345034,0.03216393698444661,0.7710114668844712,0.03136753361199854
5750,0.7982560606521067,0.020137646596270938,0.7928785719229657,0.015350592265590797,0.7680047345101664,0.03183729252671139,0.7726398763593876,0.03023718286689864
5800,0.7978240143347981,0.018989646222248625,0.7929322529056563,0.013542699339468719,0.7685371506267233,0.031917447371469974,0.7737133596835573,0.029679111865938107
5850,0.7977101399133811,0.018393835976992564,0.7925077298466822,0.01298537594586564,0.7697088609690926,0.03108211716149368,0.7744305517521429,0.029037425233972198
5900,0.797984154622485,0.018399381088303628,0.7924632816891554,0.013127865291698832,0.7718550748879772,0.030459232020517216,0.77560149725744,0.0283063996841222
5950,0.7985172438889253,0.017243715374405895,0.7919620323300355,0.012443464158559243,0.7730602494509811,0.029842067221764315,0.7769662811575351,0.02803361484646596
6000,0.8001317312910032,0.016076664060173204,0.7929432991290145,0.01289578012105925,0.7736364269792538,0.029017762045030395,0.7779213246544194,0.02813301380836664
6050,0.8005698796663772,0.015024241609565893,0.7934075753729976,0.012232020875763853,0.773632254860288,0.02819725366356235,0.7777940596670254,0.027534779313809193
6100,0.8015706316265533,0.013907461817653679,0.7942953428070695,0.011711107676858306,0.7739854893977381,0.028062500078231096,0.7777644689795348,0.02728899005241285
6150,0.8015228370973162,0.013839360495676262,0.7927661574411777,0.01165259918169218,0.7749341080191945,0.026595660359555278,0.7782472658704691,0.027488099053909084
6200,0.8028163126799253,0.013192902373304501,0.7931092085662975,0.011686257745282527,0.7762622621305516,0.025257794638494233,0.7791563031735315,0.026743086141328632
6250,0.8026577781563836,0.011983108168747453,0.7925477440096645,0.011973720406434199,0.7753299693774036,0.025268996047254626,0.7797084529827626,0.02611817270294484
6300,0.8025048946970457,0.010952446856190377,0.7926460761523163,0.011368288509768974,0.7768468992752626,0.024810391516078154,0.7801326475401288,0.025966584031598072
6350,0.8024725908837438,0.009844027412849544,0.7936997379811004,0.01093442390663648,0.7767365519136594,0.024847555807419396,0.7805846589390678,0.02609990048066559
6400,0.8034989327062725,0.008566592692426626,0.7943651794631508,0.010491067694229847,0.7780126485587939,0.023878172841202056,0.7824313052875738,0.025119614404952723
6450,0.8049705344616948,0.007772194757242918,0.7942943686750655,0.010522716478881762,0.7778334554626001,0.02269372637495795,0.7828330663682759,0.024473266236186664
6500,0.8062184746627608,0.006899469856475922,0.7968227033325717,0.010085477328944171,0.7802265979431313,0.021838339345960182,0.782019870516775,0.02348649689625087
6550,0.8063364561743184,0.006954832555824869,0.7971449347708357,0.009418075064349283,0.7828644078003292,0.02035396229362797,0.7824488586972567,0.023063105334354995
6600,0.8073117358401205,0.006658910886611495,0.7962771885926963,0.009476782568675417,0.7835093329017175,0.019676715691312806,0.7829179114675255,0.022656426959351193
6650,0.8063430652295076,0.006722569182082902,0.7953552120980011,0.010163312880004686,0.783948561295339,0.019653222299767136,0.7826146943122184,0.022782619945017474
6700,0.8055850357632351,0.0066735866332663955,0.7947348154717188,0.010648767396874839,0.783705701254098,0.018982258420822816,0.7834252178878306,0.02271576224046774
6750,0.805547812945101,0.006976601686187753,0.7967831609553496,0.010099736711348242,0.7856678239506881,0.018494426406788722,0.7832618555036605,0.022781438611862156
6800,0.8054753395488303,0.006413219203812496,0.7975303885013061,0.009378400958593273,0.7872206090365144,0.016800820971595947,0.7833771247319369,0.022375692834916975
6850,0.8050702473720045,0.0065098353553120405,0.7977111498271199,0.009435057268115938,0.7876522875998225,0.016582410498940946,0.783544605659856,0.0224165569379825
6900,0.8056689425249713,0.0069302178418786334,0.7991651610667445,0.008406323052261779,0.788754970657264,0.016455990987617623,0.7848653729117621,0.022066719139441773
6950,0.8053183426114475,0.007133142042519932,0.7999720028624133,0.008359590972739445,0.7892191478650388,0.01644474110409451,0.7847965356828277,0.02207888561340274
7000,0.8046239780838103,0.006889470921392202,0.8009328634976591,0.00842083457708177,0.7897360164666023,0.016794556035839077,0.7852534222797349,0.021905145153561376
7050,0.8044690503545668,0.006744568239968165,0.8014219666945956,0.007678382022684889,0.7903492634173572,0.017181155831705666,0.7855250738242391,0.02061530242068624
7100,0.803990990935655,0.00718317170474095,0.801952878162295,0.007637495087572386,0.7925302384404275,0.016677089245549843,0.7858315998267951,0.020822230289435337
7150,0.8042261264738688,0.006795469958671918,0.801142171998674,0.008105698842334738,0.7934530360899117,0.016754353462117847,0.7878391749401513,0.01953754480137276
7200,0.8048170075967523,0.006686096818458646,0.8019710569306275,0.00841013824729101,0.7951837598320717,0.015534834656005749,0.7886258302040248,0.018770500618466343
7250,0.8051748515422655,0.005791002981832459,0.8030417820671057,0.008426077064005406,0.7971694260182978,0.014198320208653558,0.7899719525941555,0.01843826120533201
7300,0.8044914667276898,0.005990641127378459,0.8029527427868851,0.0083380435537577,0.7976567852694054,0.013882409816043363,0.791794647442014,0.01751138193540145
7350,0.8044969240732809,0.006361502503158004,0.8036667697674922,0.008193646224537129,0.7986814696333175,0.012411246230293483,0.791667408040705,0.01751673301923037
7400,0.8053126271253703,0.006464623434152472,0.8047209839445942,0.007214081256747365,0.7982251447626081,0.012389037496167018,0.793494182043995,0.016529316151270203
7450,0.8056965271718226,0.006370980208563216,0.8053380453864137,0.006963714408756456,0.7970140713866097,0.01314107481030322,0.7943977991291884,0.015647350089398063
7500,0.8050687838262525,0.006234771905285549,0.8056529457685464,0.006888615489981716,0.7992419956683687,0.012495440858338352,0.7941952755226305,0.014950013093930216
7550,0.8056230083652711,0.005868726255988823,0.8065298379854425,0.006443261031477098,0.8000515717652891,0.011924701985689656,0.794373165720581,0.01478416011100641
7600,0.8055731573120538,0.005596399092042469,0.8077418300946217,0.006386459477363407,0.7993239591158009,0.012695728167455195,0.7958407079122858,0.013804602588703507
7650,0.8059814874834627,0.005553186939071877,0.8088438530017242,0.005789205355048928,0.7997558776971458,0.011953873377643894,0.7941502367698449,0.013993783421912181
7700,0.8060051648463019,0.0056063722778117615,0.8086301665493426,0.006022588740575284,0.7987223849963277,0.012097806884568026,0.7948380398113215,0.013086561939576077
7750,0.807025537373654,0.0054765526933849805,0.8091519238402216,0.005857528756381499,0.7978590595626847,0.012505315563640547,0.7943773842607732,0.012898200762858742
7800,0.8073469442539647,0.005146916649373025,0.8102108381063906,0.004917056265798026,0.7991338266873714,0.012142033862291974,0.7958042487326188,0.011872969397637661
7850,0.8075158816785856,0.004953962318854173,0.8100626764417796,0.005059291854955223,0.7992686532060058,0.012000129225038625,0.7971993872589284,0.01088767687254144
7900,0.8080452861203031,0.004952471642653547,0.8104010620958643,0.005169328157866332,0.8007430007556929,0.010897759408062962,0.7974586417305138,0.01111130944029852
7950,0.8083907137124737,0.004955897630211699,0.8103597220606419,0.005212492756907679,0.8004744535912869,0.011434664244199453,0.7971713812372441,0.011491240430379183
8000,0.8087920653117416,0.004904650442868389,0.8106356028109428,0.005047653237730201,0.8003008660949145,0.011645659952783983,0.7964752001241959,0.011700720832401444
8050,0.8084786156944986,0.00455051463274339,0.8112116666506987,0.004573991601195309,0.8003693378189807,0.011543541572355504,0.7975730250095083,0.010271996187298795
8100,0.8101719301280892,0.0036291128728162124,0.8115628573727726,0.004609842129445989,0.8002862381508615,0.011584064355959765,0.7985574135693949,0.00978540698233813
8150,0.8098352582543076,0.0037282628513711754,0.8114467563845192,0.004465186945978826,0.8007421311445895,0.011572094141799319,0.7989491224407708,0.009590856787799992
8200,0.810593123627133,0.0034402829392280914,0.8111717310183034,0.004447072097379174,0.8004193519127931,0.011654080684909817,0.7989548423483299,0.009166419818419149
8250,0.8105254560691553,0.003278774154554742,0.8122715265654983,0.0038223175273327113,0.800903630917805,0.010865789501564695,0.8002396869422509,0.00844325932126224
8300,0.810646770099862,0.003306475195107032,0.8123237501488073,0.003849306468491735,0.8013667978433682,0.010655880828487944,0.7995941476324685,0.008549107035133651
8350,0.8119401632575132,0.0032304305102512387,0.8124051754557015,0.004148278320971385,0.8010984168177532,0.010667852754506683,0.7995723031112572,0.008537574483027815
8400,0.8123838305520604,0.0032069603639337954,0.8125011479505757,0.003872699875556098,0.8022751032408963,0.011256902816428136,0.800087210177535,0.008561888183056617
8450,0.8124258053269153,0.003036604537830027,0.8111963458934316,0.004325816791342795,0.8018399057414557,0.010824265800558659,0.7994429565521868,0.008588217076730473
8500,0.8122143929381852,0.0032097143107986527,0.8110983292661185,0.004312289478518844,0.8037078125241541,0.0091788679874536,0.7988746274041211,0.008671129992904507
8550,0.8127722381273982,0.00349254846595876,0.8099965098179491,0.004902194507468747,0.804273074273399,0.008698433113386486,0.7981283911116998,0.008566979476002037
8600,0.8125756602122823,0.003571649941662924,0.8101108381895331,0.004892496914216105,0.8033006990405857,0.008594297272079157,0.7976026898973985,0.009178464960780477
8650,0.8120198418901662,0.0036112612412433926,0.8090892448294188,0.005017234259099254,0.8022151469417321,0.009066524617094377,0.7977868890831943,0.008608637008079973
8700,0.8126628290955936,0.0034602296953889656,0.8088088273443022,0.005190751900525627,0.8025129959737499,0.008899185860090352,0.7978196495934919,0.008624351709260066
8750,0.8124583889775484,0.0035550428269864585,0.8088138424226381,0.005092354802853498,0.8023492894803738,0.009549924478957332,0.799398192103114,0.008165580640600236
8800,0.8122913604047771,0.003510381412382958,0.8084061446058074,0.004900401286836609,0.8027339538430186,0.009808840136581166,0.7993295917615688,0.007980860035057283
8850,0.8128318526832815,0.0034408506461609755,0.8080406258202066,0.005164759479440802,0.8047129276862534,0.008757730881082934,0.7988621264297342,0.008023705557545583
8900,0.8116697522341623,0.003909802526268024,0.806577749880541,0.005205517530601702,0.806405992630357,0.007944944415912033,0.7997751343169281,0.007594203146673784
8950,0.8118029638690831,0.003823899468868045,0.80635895262921,0.005170341831938934,0.8062905006110995,0.007742326639104198,0.7995970959933678,0.00757740222130534
9000,0.8112315385232765,0.0038953942131792637,0.806332149001162,0.004979041522118473,0.8062446008935932,0.007894897375293766,0.7990968271798273,0.007854391550830647
9050,0.8115162142051211,0.003912298254999746,0.8062786203805372,0.0045605156269697055,0.8062443059204214,0.008000957055338188,0.7989633804972394,0.007653452925413804
9100,0.811705781757778,0.003870961691871572,0.8056311637516265,0.00483203404792892,0.8064238459183848,0.007961503139078448,0.8002551491370119,0.0072239757488810055
9150,0.811421476181048,0.0036330473204285647,0.8047729487333986,0.005080863517239461,0.805834611613172,0.008397654118738905,0.8004580134924058,0.006888545908589597
9200,0.811219912130735,0.003799994511212021,0.8054879985045764,0.0052175764204943605,0.8065838120322495,0.008375615474531415,0.7997129994253857,0.0069361025019658495
9250,0.8116649381852821,0.0034580087665432033,0.8056639178555497,0.0054958920499084555,0.8062119021219458,0.008529614112996981,0.8004963285397382,0.006542575173985956
9300,0.8116484904469438,0.0034044125709052435,0.8055569949025079,0.004994280312205119,0.8068409388316532,0.007870606853806226,0.7999170965551202,0.006679249127370323
9350,0.8117881390168491,0.0034051342550671776,0.8052115560253046,0.005194600036486849,0.8061956744063888,0.00834214719668208,0.8007208912510291,0.006344782610005615
9400,0.8122890392642265,0.0032042195464634608,0.8053227923864088,0.004536626423489172,0.8055923025315671,0.008366468579269048,0.8011215293533849,0.006137395611273995
9450,0.8121473255531996,0.0034100610202649185,0.8046928989529722,0.004689517678922309,0.8053987403130922,0.008928461298134543,0.8015552955182867,0.006155919339989766
9500,0.8113758939654226,0.0038511912250631156,0.8058497693747338,0.004472593909683889,0.8058543224625414,0.00893451104692872,0.8012988993000687,0.006178409812888016
9550,0.8115971089598196,0.0037806402754705787,0.8063301745489457,0.00429206373560331,0.8065588482418111,0.008390504145169743,0.8020723529652575,0.006122425651613434
9600,0.8111690831811607,0.003831280575533657,0.8068382155494297,0.004333123898411669,0.8062522784437377,0.009170014867646032,0.8014637675918279,0.00650040889441485
9650,0.8109720269466392,0.00386912464602918,0.8076729879029716,0.003827193236680954,0.8066038864832289,0.00933091729266306,0.8032348257987411,0.00654471143470739
9700,0.8113029691473066,0.0038231427848375524,0.807450960326316,0.004107249581193139,0.8066786039649141,0.00948499739806895,0.8033623099744248,0.006535571176504153
9750,0.8121751787227375,0.0034929211549294,0.8079599292814974,0.00402794170645527,0.8070323813573684,0.00929169752474363,0.803399544019115,0.006866975222291009
9800,0.8120142334376639,0.0035727692574689498,0.8066852344880663,0.0042327394192723,0.8067422255661344,0.009292349298128447,0.8028146670953036,0.007156788921027072
9850,0.812767635006619,0.0035889293573469557,0.8078486394746978,0.004284341783018606,0.8061346700302309,0.009082853115111613,0.8040816296019719,0.00678659811732924
9900,0.813117853573174,0.003457683950925718,0.8067533660653092,0.00452408187292814,0.8059057276369193,0.009088062774419522,0.8041226146530478,0.006812328356850418
9950,0.813057008867499,0.0037364705773768768,0.8067537311178913,0.004434860067077673,0.8045462164163115,0.009164469153607538,0.8046908899045413,0.007200498142806142
10000,0.813099266268054,0.0034964608142489177,0.8073351563259346,0.004468104536054111,0.8041971295934799,0.009245655238759466,0.8056702410610225,0.006797930803460163
10050,0.8132286797703095,0.0035158783986657654,0.8077097399541089,0.004356611550489557,0.8043685638873521,0.00968153941507014,0.8059606559325836,0.006586818397549596
10100,0.8133712617833336,0.0033467336986419014,0.8080424768364945,0.004376866539993105,0.8038872255650091,0.008867473423978346,0.8060363029863088,0.006893548600724917
10150,0.8141171435060067,0.003084974108121542,0.8076817965215553,0.00432972712001822,0.8037758939256134,0.008809922288053714,0.8063857375787518,0.006612279230980847
10200,0.8144197587778674,0.0030950105661852654,0.8072019167005591,0.004633442013534153,0.8042295320055323,0.008412500327723919,0.8065969439680601,0.006816917916030409
10250,0.8136492688317021,0.003045324036138654,0.807086711306451,0.004347992042641938,0.8045887233875267,0.008301011576476669,0.8065766625162913,0.007005641846106983
10300,0.8140425570413806,0.0028846063039400112,0.8067267062936591,0.004436727163042177,0.8044476212225513,0.008747290144171903,0.8067174352878014,0.0074196592169543255
10350,0.8133957454772122,0.0031092551552302167,0.807780342234253,0.004503431604184386,0.8051449676595526,0.008545364729853984,0.8063590133804108,0.007736564677543166
10400,0.8134131063151111,0.0031643220160448276,0.8081912739045383,0.004496097934544516,0.8045346146024462,0.009055061586517258,0.805701203950482,0.007846053709619917
10450,0.8132222012768499,0.003198210467507779,0.808868068265378,0.0043894881265655675,0.8054250909714519,0.0082647866177984,0.8047319956830905,0.007720893366223895
10500,0.8132007458559326,0.003167209134853868,0.809501039390434,0.003993326726863309,0.8055702081405292,0.008278533337644941,0.8041187696055115,0.007834758761137699
10550,0.8139915866954506,0.003006169193269638,0.8100234125727362,0.0037186452126767374,0.805230784715144,0.007860315303933253,0.8042164728588723,0.008172835158326583
10600,0.8142242021606054,0.002734010350253462,0.8101501092987357,0.0038653186542426587,0.8055279347200462,0.007864280237046533,0.8033214777025428,0.008547555739202501
10650,0.8138555118389748,0.00314681843127219,0.8088831238587065,0.004044965748574951,0.804497213134067,0.008316036835186417,0.8036745993067802,0.008793676290356897
10700,0.8130206298828475,0.003454445868953386,0.8099231591847924,0.003919969884169825,0.8039604545674801,0.008304551918597582,0.8029210384715054,0.008994679197415725
10750,0.8133806596948961,0.0034194312226525753,0.8097201422004516,0.003868661543218675,0.8047126399261475,0.007413102618735679,0.8023609389551326,0.009101016530867985
10800,0.8133355117638014,0.00329882338531643,0.8099463546416668,0.003671869541259208,0.8051140912452094,0.006546718501805833,0.8009959864435995,0.009307903007061762
10850,0.8131642883320146,0.003286826919514225,0.8103318092968851,0.0034610058445850096,0.80663445529235,0.005997811738124401,0.8004754056241772,0.009911094278864944
10900,0.8130854340942021,0.0033774271048626907,0.8095737479900046,0.003671809760585126,0.8066400643020532,0.00579617866028581,0.8007196069640712,0.009787534279490886
10950,0.8127996880017686,0.003511644583500099,0.8107931309069665,0.003529961388440424,0.8083923603991842,0.005473836838653753,0.8006692248444784,0.009817947310617957
11000,0.8128915694973916,0.0035837943675427796,0.811207236516567,0.0035955317614808076,0.8083317361531597,0.006012718033504837,0.799774731639533,0.009629502197686376
11050,0.8125896250889145,0.003685574192796162,0.8109466596862768,0.003589865370644714,0.8082110853374277,0.0060459332754536285,0.7990232016362347,0.009474822384895096
11100,0.8130876011364438,0.0035146251892860273,0.8112011739055341,0.003560955420441775,0.8086464699984558,0.006104453800444806,0.79907840867517,0.00905549724327824
11150,0.8126921729972979,0.0035783249904274943,0.8117566038223955,0.0036278608952690135,0.807599138064895,0.006845484149102915,0.7997490915171643,0.009011762460589556
11200,0.8129779609453379,0.0033024136417436636,0.8123567476104729,0.0035020848134835678,0.8076809917734908,0.006709781486133286,0.798540323206944,0.00944947574121569
11250,0.8128379991181225,0.0035384500829782847,0.8129753370654267,0.0035274589209228044,0.8064495664479496,0.006738959547143193,0.7984842697912969,0.009327559539069507
11300,0.8121410112155405,0.0036194480225967053,0.8131527216474125,0.0034513941574679653,0.8050513458235738,0.006624980658502702,0.799488149793006,0.008994580349485097
11350,0.8126178240532776,0.003494491900977964,0.8134145483512996,0.003408853739756947,0.8054174671821254,0.006633664419642934,0.7996015730441344,0.009183049617217592
11400,0.8115958863159599,0.004093873804015352,0.8129863120184264,0.00348115350618062,0.8058779757577331,0.0062175991632415824,0.800117243360572,0.009056230940993013
11450,0.8113433873806218,0.004016759074495267,0.8126632087081457,0.003475932442314022,0.806178085152219,0.00630620369085154,0.8008391333331274,0.008961436898247284
11500,0.8107766486764315,0.004192569540194459,0.8117113642976524,0.0036967826757534953,0.8065266877049744,0.006364454226148636,0.8011571126965121,0.00901268349036176
11550,0.8104677647799257,0.00413529386381406,0.8114696703357204,0.00397520765486957,0.806292693611244,0.00535208244341055,0.8024744966924798,0.008793334079810047
11600,0.8102906844275164,0.004153603872575799,0.8119536125812601,0.004012183675285712,0.8066150334220168,0.005560616445635028,0.8030951523319998,0.009247707357927052
11650,0.8096614956400598,0.004318778839607272,0.8121056147347856,0.003879056293715557,0.8063790369980051,0.005601038145926362,0.8024128154884095,0.009624703438992844
11700,0.810099643470175,0.004228542174620082,0.8123808239511021,0.003955114885215215,0.8073843859458674,0.004933593854442435,0.8029041788314747,0.008878422745222934
11750,0.8107959897540523,0.0037374928222228235,0.8126533091335737,0.003984990915888961,0.8071574261644949,0.0051351023373835914,0.803742490642574,0.00837765131095713
11800,0.8112428241948939,0.003677283659256243,0.8127451535541284,0.003951194663638721,0.8071358343204507,0.005313017613451414,0.8045798037979084,0.008011166957610241
11850,0.8105260853573086,0.00374680460191393,0.8125101778904924,0.004050884482271099,0.8071573406388136,0.00482041002573685,0.8054649763472862,0.007555482534641035
11900,0.8108704849685554,0.0037358418725503425,0.8127597930910946,0.003869061217592488,0.8076854216887079,0.005096514914685972,0.8064489529821462,0.006807588784724027
11950,0.8096900954387476,0.004182383772770164,0.8129238199529467,0.0038539028416134623,0.8071464846027525,0.005406349016579058,0.8062873497423024,0.00677408700372348
12000,0.8091917803277375,0.004450935937807316,0.8137594323795817,0.00385199615045514,0.8071604841916132,0.005324883535655968,0.8062381625521556,0.006971167169583468
12050,0.8090937402745122,0.004414772810398172,0.8143860561145805,0.0036711054620394016,0.8067292415498136,0.005282999604134457,0.806543778161948,0.006968037675818592
12100,0.8095932611664796,0.0043973893836535514,0.8141201128402905,0.0037167984631662284,0.8070265439801787,0.005191812835220007,0.8068417109279532,0.006688443083034733
12150,0.8094181764355061,0.004561952134544225,0.8140484660147967,0.004267287052949938,0.8071633243403883,0.005252548741138659,0.8080572595142282,0.006429794342084954
12200,0.8079151805745157,0.004776757997342975,0.813354891150619,0.004494241535957885,0.8073558274998242,0.0052272637727739605,0.8077946341280033,0.006632975692155091
12250,0.807022598522586,0.004833468703248927,0.812844939090136,0.004714882556144478,0.8081563997880896,0.005062974141107808,0.8079594904922413,0.006864644241284467
12300,0.8066201010456573,0.005209826572578657,0.8124459267746197,0.004771347577450037,0.80906434109546,0.004882855077764942,0.8084397479947262,0.006688578089947033
12350,0.8070617926647857,0.005030459961320693,0.8110411405821103,0.005035793533261377,0.8098656349011344,0.004808246643608855,0.8071751858939789,0.006897289484852092
12400,0.8067162634106421,0.004991409316953586,0.811370996766435,0.0049333172828298424,0.8097354392737195,0.004825895715280303,0.8068210155249999,0.0073485850211521524
12450,0.8070648168267252,0.004772924370086854,0.8110613444010738,0.004934339914498596,0.810053008994781,0.004305533036227247,0.8065118030805023,0.007170943880380645
12500,0.8080548638881138,0.0044279444671981825,0.8106939586919074,0.004859077679107993,0.8103080257711524,0.003976250798425963,0.8070388133831318,0.007578420140226968
12550,0.8079128820442568,0.004438158728622133,0.8109258227941623,0.004787778762599752,0.8107342338143821,0.003929438058204139,0.8070019500273727,0.007508239322441312
12600,0.8083039623696519,0.00426049168765154,0.8106126477856377,0.0043043225005648215,0.8112796590181773,0.0038739535960381267,0.8056732130516089,0.007487119695434797
12650,0.8082465905958424,0.004481031878421919,0.8101886497721391,0.004114010914658992,0.810533369138528,0.0037771909517814017,0.8053109609538572,0.007375048535636887
12700,0.8085430434236389,0.004547576333190358,0.8100257293994462,0.004066545283125141,0.8110793159386547,0.0035447053680262883,0.8062796400693599,0.0068426752813158746
12750,0.8081768907042036,0.004513797946262327,0.809626075801163,0.004114532845507649,0.8109135163839376,0.003504484835641035,0.8066863368533856,0.006686372383657039
12800,0.8087163686024366,0.004418322870837852,0.8099311194378523,0.003930113411031851,0.8099975479603225,0.0037547881282679416,0.8065716033088924,0.006989221544954143
12850,0.8082955927577925,0.004486684804536425,0.810455486915703,0.003912492653671088,0.8099098486984166,0.0038549840523213535,0.8064362566790113,0.00654351398439481
12900,0.8090638385810606,0.004184180680123266,0.8104781813923778,0.003667687201221872,0.8107969904333142,0.003880527692283592,0.8072485775230621,0.006064240276745442
12950,0.8094262512422568,0.004196503645973538,0.8105507986335493,0.0035037898577687677,0.8102907301203192,0.004101657213851591,0.8078128417299378,0.005958887506898965
13000,0.8099986639301825,0.004228113384376394,0.8108019943363213,0.003363402431426516,0.8108049898487559,0.003910789714874299,0.807529545300711,0.006106694559104111
13050,0.8105332542117881,0.004111411452916356,0.8101060846288145,0.00367729305916178,0.8107093390098737,0.004057973401878779,0.8076008799442659,0.006168701376712267
13100,0.8101197000490121,0.004110035156855237,0.8090494739826177,0.003725510341329571,0.8109818447026966,0.003953515155987239,0.807897407529292,0.005707415231840386
13150,0.810170612687586,0.003953942906829707,0.8093926636614309,0.0035836435717715156,0.8117188039280789,0.0038095641520312583,0.8080442684555347,0.005909948148098073
13200,0.8115916811641987,0.0037345857981406425,0.8100168930050978,0.0035214610945893355,0.8117609623436128,0.0038785767910088816,0.8077023710478362,0.005398793973054766
13250,0.8122293272276531,0.003605973607213445,0.8103962590524587,0.0036586005514665995,0.811692486638482,0.0036203386741035823,0.8076698698444257,0.005390641494411737
13300,0.8128597593225011,0.003688382312545459,0.810495562493292,0.003837871145299026,0.8106963856105911,0.0036505981941667128,0.8077895930008456,0.005315327952384669
13350,0.8129396270454928,0.0033883905974866455,0.8109062243104141,0.003540455680155983,0.8094328370066046,0.003724531746423503,0.808095994027971,0.005284221501537172
13400,0.8128663498952189,0.0034878132239925413,0.8111847795525907,0.0035671831339538144,0.8096176797289228,0.003487050675047005,0.808296339651672,0.005275560300926218
13450,0.8133698563885057,0.003386043751390843,0.8101523076602959,0.0034805484461426814,0.8099097684334035,0.003302041015487526,0.80900565941249,0.005266739315654561
13500,0.812718396093386,0.0033344488753980165,0.8097155573422006,0.0037599615527549543,0.8100103493573549,0.0032946348611521195,0.8095666627548836,0.004987133945152738
13550,0.812771501124897,0.0032844732922882973,0.8103804902905942,0.0037134217795222932,0.8098951446248692,0.0032579725289438727,0.8100311408987068,0.004646186609479527
13600,0.8129689900056927,0.0030034596869656267,0.8108722575514656,0.003787867050787252,0.8093990711686269,0.003213950898665964,0.8101261002804876,0.004905730297027008
13650,0.8127217208639922,0.0032938982122795632,0.8109060357207801,0.003932177882722138,0.8096137788479081,0.003147004330774883,0.8104682069531036,0.004578432525511063
13700,0.8126307419088142,0.0036714580830548293,0.8115283466414038,0.0038798559195195007,0.8097324013484569,0.003368020075039055,0.8112585467114158,0.004304712927095575
13750,0.8120866879124935,0.0037076095748449418,0.8115212531276182,0.004017845144164923,0.8096902156589679,0.0033440615490073246,0.8104632888943172,0.004572133694549976
13800,0.8115939772988012,0.003909675989760108,0.8111633485378469,0.0038403334291410374,0.8105305201285592,0.0030521127972914413,0.8102823034282314,0.004252919132576943
13850,0.811233513135698,0.003911907475459765,0.8088548600763714,0.004051522854174618,0.8118564423820525,0.003239628153897452,0.8094820661599469,0.004259280283078855
13900,0.8118724563464305,0.0037723388320487694,0.8084299708549141,0.0040107261716301424,0.8117350154521011,0.003221833534465363,0.8101463269744691,0.004279027024332006
13950,0.8115135169593589,0.003666328164761185,0.8085333665151063,0.003996037225285543,0.8121088329237033,0.003046036267691759,0.8091798287948333,0.0046282697264070265
14000,0.8112768478587448,0.0040880497028494885,0.8082413404748126,0.004133469944050142,0.811803711239429,0.003188071606947428,0.8091449324243122,0.004514501159098761
14050,0.8111928335925639,0.004107038393024921,0.8076455480693031,0.004152973275248341,0.8112115561876473,0.0032944039022191427,0.8088749404998928,0.00458206604190713
14100,0.8110550320702911,0.004182895365103519,0.8082349101205836,0.00411667361001832,0.8113554600023385,0.003445848486110225,0.8091418944206598,0.004520292209858573
14150,0.8114636482170943,0.004202402197230613,0.8082358480068376,0.00390083233688713,0.8116257305594536,0.0034851799636491285,0.8094476982407255,0.004275816369214275
14200,0.8111494298301858,0.004419136924143431,0.808624557159319,0.003872187458486173,0.8118293280282748,0.003496351246526883,0.8097457648955129,0.003940735925442808
14250,0.8107884607369474,0.00450902303884247,0.8081241291591229,0.003851990776585415,0.8120284902484701,0.0035767290766704654,0.8105637202603825,0.0038544747916557163
14300,0.8111799173958844,0.004232585300180724,0.8074285985886437,0.003774378572236754,0.8122351597051661,0.0035534195651703558,0.8103569041857694,0.0036784518630014855
14350,0.8107752581070815,0.004335603190457719,0.8077060873958415,0.00357316139569202,0.812557563296769,0.0037510747173824617,0.8096886661247751,0.0038539194354272727
14400,0.811133456785613,0.004215736305219977,0.8075858602824298,0.003512028976161513,0.8127636022425642,0.0038995689136267294,0.8100216609097237,0.003854781530459021
14450,0.811922348476672,0.004145309706000831,0.8069293490583491,0.0036496613909147604,0.8127263558333803,0.0036592069594109013,0.810349763665417,0.0035990841621101337
14500,0.8120828741863226,0.004220019241662268,0.8079302966742388,0.0035170091906604702,0.812698482581649,0.0036791782283797977,0.8097513558970282,0.004010745456951358
14550,0.8126916242008191,0.004168986260723092,0.8080072313524507,0.003514519818787897,0.8130710097095851,0.003545721119326494,0.8096178682677604,0.004232573319532931
14600,0.8122445081369577,0.004461624946423145,0.8083601928901729,0.00355824704452534,0.8138009384790962,0.0032817930759935204,0.8100957380490402,0.004520463254384523
14650,0.8124785684073388,0.0044596834365331515,0.8077776943281273,0.0036071103972267963,0.813033409615208,0.0031709497752591916,0.809500012188689,0.0046042313762352845
14700,0.8119100088727025,0.004422778616633708,0.806817318246398,0.003784306278653891,0.8124599065747726,0.0033688847476432728,0.809082294130809,0.004564617769302195
14750,0.8120948886405317,0.0039030589583651638,0.8068681650309553,0.0038178319400068027,0.8129943961983891,0.0031293376601747415,0.809456519576173,0.0045723845295669256
14800,0.8113327908168512,0.003953344861576158,0.8062997028070967,0.004081116541144969,0.8123532988101249,0.003485945814727256,0.809574646866054,0.0047366170006734095
14850,0.8116737119693752,0.003823433592993622,0.8064409590248083,0.004087609365712425,0.8120937040493007,0.0035139328043057184,0.8093397783342208,0.004849839443763476
14900,0.8117748361006751,0.0036535835388217617,0.8076653496035084,0.004122951163772856,0.8119914910304676,0.0034925260712860107,0.8095972557157631,0.004421199831936539
14950,0.811508998958498,0.003698134384845514,0.8084077304532742,0.00388031408289194,0.812030673845705,0.0036991040626832314,0.8092095288514511,0.004550709338975793


==> csv/dynamics/dynamics.csv <==
linear,partial-sin,polynomial,sin,x
-1.0,0.8969961413456944,-1.0,0.0,0.0
-0.98,0.9104382887071649,-0.90398137295,0.06279051952931337,0.01
-0.96,0.9229819433962281,-0.8141024336,0.12533323356430426,0.02
-0.94,0.9346147263401197,-0.73013130715,0.1873813145857246,0.03
-0.92,0.9453251573865169,-0.6518398688,0.2486898871648548,0.04
-0.9,0.9551026666330631,-0.57900374375,0.3090169943749474,0.05
-0.88,0.9639376048585847,-0.5114023072,0.3681245526846779,0.06
-0.86,0.9718212530457084,-0.44881868434999994,0.42577929156507266,0.07
-0.84,0.9787458309854777,-0.39103975040000005,0.4817536741017153,0.08
-0.8200000000000001,0.9847045049554805,-0.3378561305500001,0.5358267949789967,0.09
-0.8,0.9896913944639079,-0.28906219999999994,0.5877852522924731,0.1
-0.78,0.9937015780528894,-0.24445608395000007,0.6374239897486896,0.11
-0.76,0.9967310981553782,-0.2038396576,0.6845471059286886,0.12
-0.74,0.9987769650007915,-0.16701854615,0.7289686274214116,0.13
-0.72,0.9998371595655532,-0.1338021248000001,0.7705132427757893,0.14
-0.7,0.999910635565627,-0.10400351875000013,0.8090169943749473,0.15
-0.6799999999999999,0.9989973204890714,-0.0774396032000001,0.8443279255020151,0.16
-0.6599999999999999,0.9970981156676013,-0.053931003350000006,0.8763066800438637,0.17
-0.64,0.9942148953870816,-0.03330209439999998,0.9048270524660196,0.18
-0.62,0.990350505037834,-0.015381001549999995,0.9297764858882513,0.19
-0.6,0.9855087583065794,4.0000000001150227e-07,0.9510565162951535,0.2
-0.5800000000000001,0.9796944334127904,0.013006485049999794,0.9685831611286311,0.21
-0.56,0.9729132683931655,0.023797878399999695,0.9822872507286886,0.22
-0.54,0.9651719554388788,0.03253145484999975,0.9921147013144778,0.23
-0.52,0.9564781342911963,0.03936033919999993,0.9980267284282716,0.24
-0.5,0.9468403847019731,0.0444339062500001,1.0,0.25
-0.48,0.9362682179664739,0.04789778080000007,0.9980267284282716,0.26
-0.45999999999999996,0.9247720675368737,0.04989383764999955,0.9921147013144779,0.27
-0.43999999999999995,0.9123632787256991,0.05056020159999974,0.9822872507286887,0.28
-0.42000000000000004,0.8990540975093761,0.050031247450000205,0.9685831611286311,0.29
-0.4,0.884857658442928,0.04843759999999975,0.9510565162951536,0.3
-0.38,0.8697879716977561,0.045906134050000436,0.9297764858882515,0.31
-0.36,0.853859909235293,0.04255997439999959,0.9048270524660195,0.32
-0.33999999999999997,0.837089190130171,0.03851849584999956,0.8763066800438635,0.33
-0.31999999999999995,0.8194923650573933,0.03389732319999972,0.844327925502015,0.34
-0.30000000000000004,0.8010867999588162,0.02880833125000004,0.8090169943749475,0.35
-0.28,0.7818906589050608,0.023359644799999746,0.7705132427757893,0.36
-0.26,0.7619228861697694,0.01765563865000086,0.7289686274214114,0.37
-0.24,0.7412031875338936,0.011796937600000224,0.6845471059286888,0.38
-0.21999999999999997,0.7197520108384672,0.005880416450000592,0.6374239897486899,0.39
-0.19999999999999996,0.6975905258050564,-7.999999995789153e-07,0.5877852522924732,0.4
-0.18000000000000005,0.674740603143801,-0.005757336950000358,0.535826794978997,0.41
-0.16000000000000003,0.6512247929696622,-0.011303569600000785,0.4817536741017152,0.42
-0.14,0.6270663025481851,-0.016557623149999756,0.4257792915650729,0.43
-0.12,0.6022889733927251,-0.021441372800000913,0.36812455268467814,0.44
-0.09999999999999998,0.5769172577357554,-0.02588044374999976,0.3090169943749475,0.45
-0.07999999999999996,0.5509761943974653,-0.029804211200000097,0.24868988716485524,0.46
-0.06000000000000005,0.5244913840754661,-0.0331458003500007,0.18738131458572457,0.47
-0.040000000000000036,0.49748896407999743,-0.03584208639999975,0.12533323356430454,0.48
-0.020000000000000018,0.46999558253955226,-0.03783369455000063,0.06279051952931358,0.49
0.0,0.44203837210239494,-0.039064999999999905,1.2246467991473532e-16,0.5
0.020000000000000018,0.4136449231599116,-0.03948412795000067,-0.06279051952931335,0.51
0.040000000000000036,0.3848432566182261,-0.039042953600000097,-0.12533323356430429,0.52
0.06000000000000005,0.35566179624494837,-0.037697102150000106,-0.18738131458572477,0.53
0.08000000000000007,0.32612934061834586,-0.03540594880000114,-0.24868988716485457,0.54
0.10000000000000009,0.2962750347066255,-0.03213261874999773,-0.3090169943749473,0.55
0.1200000000000001,0.2661283411053677,-0.02784398719999981,-0.3681245526846779,0.56
0.1399999999999999,0.23571901096150336,-0.02251067935000073,-0.42577929156507227,0.57
0.15999999999999992,0.20507705461252063,-0.01610707039999948,-0.4817536741017154,0.58
0.17999999999999994,0.17423271196988863,-0.008611285549998016,-0.5358267949789964,0.59
0.19999999999999996,0.1432164226759126,-5.200000000371574e-06,-0.5877852522924727,0.6
0.21999999999999997,0.11205879606348326,0.009725561050001552,-0.6374239897486896,0.61
0.24,0.08079058094836211,0.02059162240000134,-0.6845471059286884,0.62
0.26,0.049442635283809516,0.032599858849999386,-0.7289686274214116,0.63
0.28,0.01804589570751395,0.04575339520000021,-0.7705132427757894,0.64
0.30000000000000004,-0.013368652989137541,0.06005160625000183,-0.8090169943749473,0.65
0.32000000000000006,-0.044770008439306674,0.0754901167999984,-0.8443279255020153,0.66
0.3400000000000001,-0.07612718129629395,0.09206080164999975,-0.8763066800438636,0.67
0.3600000000000001,-0.10740922581628777,0.10975178559999854,-0.9048270524660198,0.68
0.3799999999999999,-0.1385852703980739,0.1285474434499978,-0.9297764858882515,0.69
0.3999999999999999,-0.16962454804957958,0.14842840000000201,-0.9510565162951535,0.7
0.41999999999999993,-0.20049642675118107,0.16937153005000116,-0.9685831611286312,0.71
0.43999999999999995,-0.23117043968580522,0.19134995839999913,-0.9822872507286887,0.72
0.45999999999999996,-0.2616163153060049,0.2143330598500004,-0.9921147013144778,0.73
0.48,-0.29180400720831806,0.23828645920000469,-0.9980267284282716,0.74
0.5,-0.3217037237854414,0.2631720312499999,-1.0,0.75
0.52,-0.3512859576269497,0.288947900800002,-0.9980267284282716,0.76
0.54,-0.3805215146395487,0.31556844265000095,-0.9921147013144779,0.77
0.56,-0.40938154285811684,0.3429842816000024,-0.9822872507286887,0.78
0.5800000000000001,-0.4378375609191167,0.3711422924500001,-0.9685831611286311,0.79
0.6000000000000001,-0.4658614861682587,0.3999856000000026,-0.9510565162951536,0.8
0.6200000000000001,-0.49342566237469143,0.42945357905000314,-0.9297764858882516,0.81
0.6399999999999999,-0.5205028870243625,0.45948185439999634,-0.9048270524660199,0.82
0.6599999999999999,-0.5470664381656165,0.49000230084999785,-0.8763066800438634,0.83
0.6799999999999999,-0.5730901007805317,0.5209430431999991,-0.844327925502015,0.84
0.7,-0.5985481926559829,0.5522284562500026,-0.8090169943749476,0.85
0.72,-0.6234155897288817,0.5837791647999975,-0.7705132427757896,0.86
0.74,-0.6476677508805944,0.6155120436499999,-0.7289686274214121,0.87
0.76,-0.6712807421560637,0.6473402175999983,-0.684547105928689,0.88
0.78,-0.6942312603837305,0.6791730614499993,-0.6374239897486896,0.89
0.8,-0.7164966561729543,0.7109162000000033,-0.5877852522924734,0.9
0.8200000000000001,-0.7380549562662252,0.7424715080499968,-0.5358267949789971,0.91
0.8400000000000001,-0.758884885224116,0.7737371104000026,-0.4817536741017161,0.92
0.8600000000000001,-0.7789658864215736,0.8046073818499977,-0.425779291565073,0.93
0.8799999999999999,-0.7982781423348239,0.8349729471999972,-0.36812455268467786,0.94
0.8999999999999999,-0.8168025940988777,0.8647206812499988,-0.3090169943749476,0.95
0.9199999999999999,-0.8345209603163282,0.893733708800001,-0.24868988716485535,0.96
0.94,-0.8514157550988835,0.9218914046499975,-0.18738131458572468,0.97
0.96,-0.8674703053238255,0.9490693936000003,-0.12533323356430465,0.98
0.98,-0.882668767088372,0.9751395504500007,-0.06279051952931326,0.99
1.0,-0.8969961413456942,0.9999700000000011,-2.4492935982947064e-16,1.0


==> csv/lambda/2-rooms-1c/linear.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.42656189267621814,0.10475663879124072,0.08109298288283523,0.06286755893097604,0.027096079343221714,0.03802393270321443,0.02651269143865897,0.03714122797125837,0.02507457683235166,0.03510862982282347,0.02797056400821949,0.03931621183507473,0.01234580281884576,0.024691605637691516,0.0412816651782223,0.046919255087629494,0.025452560465192044,0.035633657524868884,0.026150609151648768,0.03668426638839049,0.4251208198516436,0.10442781572556818
100,0.38291313094034307,0.0784982961937296,0.08330861693658793,0.042509653532597655,0.11053499554465979,0.04621410203117719,0.14460572176460237,0.05238985160657155,0.10537263002795379,0.04802632154842941,0.09076430382759236,0.04399141871586084,0.07243251881288065,0.0415462368509359,0.06191408296293045,0.03797179742624083,0.07213836301413414,0.042868263223087545,0.04103034083280159,0.03188005762202278,0.3689429801427972,0.07640060739490886
150,0.3971797767899672,0.07359934354501779,0.1814049303240004,0.0526409668560217,0.16450145215161133,0.05279058996131057,0.2182234850088295,0.05979383284058385,0.12515206570156065,0.0463143933742748,0.12784419761066654,0.04438383505150338,0.09719862305000604,0.0419096390413505,0.09508423055440549,0.04406599660459788,0.09851271505624819,0.038771379726043935,0.061987207620498,0.0307631522461108,0.3756083500496783,0.06979309061838417
200,0.40827166977951806,0.06925618476210418,0.21195132391870178,0.05643253697293631,0.21757817193621012,0.060084027544301255,0.24816562871998799,0.06117538533416886,0.15705286091904294,0.04982476148744696,0.1542706544361577,0.044381153104914375,0.12903892954607868,0.044342094363416476,0.10330452192784226,0.04178520107096817,0.11906971831850209,0.037871867128277246,0.08483105677601761,0.03238050797097026,0.3777484656241769,0.07073824532672865
250,0.4097194102178046,0.06664229442451895,0.2344717978779492,0.05558092375725807,0.2477387537914398,0.06259632146236115,0.2740600361596565,0.0590216542649011,0.178831764681184,0.0549248563250923,0.1646578322801784,0.045174881078099784,0.14764382442958904,0.04518838229351505,0.1331405620978421,0.04471262929653581,0.13853930473361437,0.043817497449674184,0.08931683971852873,0.03447177264698908,0.3823021412285037,0.06901771665878696
300,0.43027121578874356,0.06490049408522348,0.2686504371244526,0.05621132342917654,0.27597078560790356,0.0627107942353896,0.30209158032300043,0.061275252261957576,0.20615490247535326,0.06032880700741505,0.1919059551212743,0.04779823439616258,0.1955948175333641,0.05091831490456845,0.15484153617215202,0.043436169280083786,0.16478596595835235,0.04629864299544719,0.11146861880672548,0.03864721701853602,0.39983976258088133,0.0677826852443802
350,0.44147645794751056,0.06687851530422578,0.29395741812999393,0.05896784513077527,0.3054434474017989,0.06146803114323492,0.3265605208176781,0.06054353425422658,0.24126336053917113,0.06232300226937954,0.2231140455385108,0.05195777102116597,0.2118795231016209,0.05537619386248418,0.16716879235188212,0.042623417328572596,0.17692107657778677,0.046976426521324485,0.13733243696396918,0.04257184186036437,0.41433582835467503,0.06866244171369437
400,0.45626904248782446,0.06624309495094284,0.318920439381321,0.059782986471667084,0.32992030877542783,0.0639961453939473,0.34552762530798226,0.060255933901685696,0.2601479033809922,0.06441988811865984,0.24126621675864954,0.05282820145267334,0.23437827738924696,0.055821937263510195,0.18235108146798054,0.04477194890014601,0.18893659342714678,0.04680024800660024,0.1519658803302609,0.04457141924151057,0.4140685749484968,0.0697787310727331
450,0.46784091065458405,0.06741362544740004,0.34153728155001145,0.06114651929079296,0.3527224713996051,0.06382658096252161,0.3694707621274377,0.06078437020642128,0.28051461243297177,0.06503521600740755,0.26491633622588423,0.055125039690908484,0.24824739973804874,0.059623431893094235,0.19711556292749377,0.04562073519831112,0.19455010560654887,0.04815446943586064,0.16201312168351364,0.044278711224541335,0.4216738028128417,0.0723226614021974
500,0.4721781037763031,0.06932325873497425,0.36031686715978795,0.06359752970907706,0.37005263186177423,0.06422327159776921,0.3905153143873882,0.06280906897644178,0.29886769192858126,0.06863065454146942,0.28609516829864484,0.05794801967533871,0.25985752924410427,0.06225475297158375,0.20283485142433214,0.04496785458515233,0.2004785949640979,0.04944770191425236,0.1665480826387703,0.046296828002428445,0.42621667555897835,0.07368079071658404
550,0.4763234290309088,0.07050157124449845,0.3767767900740449,0.0639899115386157,0.3825281931825152,0.06637225795760182,0.4008385859062306,0.06452595499886585,0.3174825615790958,0.06973659256101707,0.3046529668155093,0.05864671160936524,0.27340505232612833,0.0625561996094719,0.22146473737372824,0.04894362094731179,0.202591067698712,0.050027753543616174,0.17166156156445844,0.04807147895172357,0.4350122723779647,0.07404990696812501
600,0.4807654372187839,0.07185029829883936,0.3859827845395706,0.06564511941553909,0.39703699705374035,0.06484882906792258,0.41331244411481727,0.065476623452986,0.33256089102672554,0.0706434732258561,0.31686152395262324,0.060294650347780955,0.2778855231223247,0.06492491879168029,0.23369320157401227,0.050575083912462813,0.20715149411740252,0.050956897773226324,0.18981699573404165,0.0490349814302735,0.43639620791321865,0.07487886483508097
650,0.4917072803073272,0.07235906520821786,0.40274772435784933,0.06700185884959067,0.4126992194639278,0.06403641094496464,0.42463638169546875,0.06612229691466029,0.336213387879974,0.07077354437345537,0.3220233519590444,0.06186209282611427,0.2880990426367938,0.06625017083495056,0.24081787801916252,0.05117068905258525,0.21711071156780298,0.05219571743084571,0.20111521334736732,0.0520809310545436,0.44560766717409456,0.07481401751411905
700,0.49332544024256364,0.0738478732833586,0.41706333677495844,0.06706388917470335,0.424309368863587,0.06449147316904871,0.4400181137116687,0.06630284923867495,0.3473234547195097,0.07291846792319512,0.3257011940875423,0.06384228022449107,0.29015693505501367,0.06632792728954275,0.25587531547027154,0.054054272458866584,0.2321203553406827,0.054681161019255964,0.21323198501982651,0.05328524504319742,0.4491367531578125,0.0758562721866933
750,0.49953412422108395,0.07505275467257208,0.4311435071270456,0.06749372576252102,0.4354831256741023,0.0647249785618163,0.44806945611616805,0.06689597674216924,0.3527226276004666,0.07335263967798017,0.3334762491574238,0.06506095832329821,0.29551096032791174,0.0673095107847151,0.26865598866908486,0.054461477226519284,0.25166946271150686,0.056206163618477634,0.2402733276817747,0.05376678095207452,0.4539359579970313,0.07633917116314061
800,0.5069392239526889,0.07508370761072662,0.438981571611879,0.06814201554102134,0.4458618445515928,0.06470079063811349,0.45533136708348776,0.06772509511800075,0.36527610635428076,0.07409718574245348,0.3474174620980351,0.0660272970546262,0.30883559660010623,0.06794993149640768,0.28405273111189205,0.055403035932702606,0.2782718370464881,0.05553085630282095,0.27184399699506057,0.0540315658411368,0.4586215927209923,0.07643295153811963
850,0.513056610629927,0.07543889008059361,0.4489220397633925,0.06873635235677375,0.45130624917874246,0.06493655693586203,0.4617671538408824,0.06850895851919199,0.3771957115493479,0.07463694639095268,0.3559111520136342,0.06635365415052732,0.3273862477428643,0.06790734329261598,0.30856365078245934,0.055631173165667465,0.3093932623379105,0.05640281342844317,0.3020705208287392,0.053973614562743404,0.46162196588318527,0.07718619091433507
900,0.5190623683432326,0.07600087448034211,0.45661329578874765,0.068273120416069,0.45968974505119453,0.06474456946134886,0.4721773693512836,0.06816080649862077,0.3907512140957536,0.07471333001712066,0.37794974666400966,0.06578283707675069,0.348561025403861,0.06724863427099677,0.3341788631361547,0.056915575410122855,0.3396775934508316,0.056250675255809894,0.3376859382247385,0.05297121304559106,0.46284575721688115,0.07770592233576988
950,0.5240176472554399,0.07521136189592587,0.46401851180916176,0.06817208659452326,0.46872315369497997,0.06541377857973134,0.48388337607880755,0.06659648749213354,0.40740354540260937,0.07327343664885723,0.39611447678828005,0.06518149040186684,0.37300216969866135,0.06562330112270014,0.3643536721499558,0.05619772573377974,0.3671024138305786,0.05604977991335833,0.3742699717634195,0.05183499574179953,0.46672234424133924,0.07695818470790759
1000,0.5275549935131197,0.07501461804123784,0.473846653251202,0.06727066589656723,0.47311795548370134,0.06635213382482463,0.4965027500006267,0.06650804804881558,0.4238106091960618,0.0718717933304438,0.4198951478591521,0.06387333911008726,0.3976888281352957,0.06325773969678,0.3890918279832824,0.05610874232805793,0.39502977164962333,0.05417884843095781,0.40639058279780527,0.04997580490653536,0.4699891493221808,0.07677626543840049
1050,0.5317491132793853,0.07517726813081602,0.4839562670466468,0.06697783207596616,0.4857164731333339,0.06375886521271808,0.5071981462807321,0.0651695866130772,0.4453145537217491,0.06995986980805499,0.44052782655275025,0.062033648341104745,0.4207719387069359,0.06114976410757827,0.4136111990305153,0.05454470941789682,0.41923239292280207,0.05245146381900897,0.4333367744910693,0.049143592875117006,0.4722844888890819,0.07695370040128564
1100,0.5347508595085064,0.07575254085795959,0.4945750975154624,0.06575818116548195,0.49992268126214434,0.06156024355462469,0.5195013702714255,0.06494508109472771,0.46499983261437605,0.06808352606083914,0.46352812230710655,0.05951969619721731,0.44226567849619447,0.05777753461951208,0.43743877639658274,0.05312142562846652,0.4469171035019241,0.04964977374724199,0.4536778064427524,0.04873112278771837,0.47960360052292905,0.07610352946696829
1150,0.540511593918388,0.07583411046434543,0.5053468612615617,0.0652622925998511,0.5122374263134855,0.060582839102298044,0.5343133291636195,0.06184101644314401,0.482259128211619,0.06622999908196456,0.4844066481490609,0.05655481183129557,0.4689633649442949,0.05315736448756234,0.4577144496093418,0.05161731774152366,0.4718703092059598,0.04718739178822986,0.4749912957305551,0.047382093838312336,0.48650145230644215,0.0756894146990863
1200,0.5457989979097085,0.07486537700222766,0.5162622082723047,0.06396734222032809,0.5294412959792032,0.058065719366496064,0.5463847079535087,0.05962955165157767,0.5001589646190214,0.06336188381589666,0.4999400854925593,0.055170380429904034,0.4907394605619572,0.049730085029415304,0.48135773231462864,0.04874765105648721,0.49547066452553074,0.04366965821549254,0.49715097650608103,0.044827958120911754,0.49495764195020236,0.07423135787885991
1250,0.5520537372108919,0.07438538353634026,0.5304046604021767,0.06244909720440208,0.5429055529771943,0.05617625871894116,0.5622423069899734,0.05741281247013684,0.5191228784680835,0.06106158540361248,0.5155697293716988,0.053929474600507024,0.5118661812105583,0.047161257288391184,0.498950396989407,0.047582235552067635,0.5157741258737436,0.041322320541306065,0.5151699574980434,0.04330897896347376,0.5037314124535599,0.07321094281842314
1300,0.5623982157187097,0.07270580466157911,0.544184682801733,0.0604500917316661,0.5589189597361225,0.05392135957868725,0.5769210225609163,0.05497008836608897,0.5350004745859522,0.05891265840893698,0.5319001027710829,0.05196616830135629,0.528818462064569,0.04504532359226882,0.5181847961456019,0.0451246907567238,0.531338936790599,0.0400435233942166,0.5317770936282421,0.04185862625702018,0.5171188408633602,0.07025630282976204
1350,0.5722565148159157,0.07177324137808766,0.5599091923893504,0.058297242941811676,0.5762602789176308,0.05207172606587983,0.5923553407838351,0.05375533134900982,0.5480057616783154,0.05738830552106141,0.5482523807989533,0.050250943184779365,0.5465075923335062,0.04280928282291133,0.5335884660634326,0.04323983035267691,0.5484291136049808,0.03761177286705701,0.546596730015403,0.04121725208785012,0.5300121180876373,0.06861849887544474
1400,0.5846090165858358,0.0709337494680146,0.5781317224017704,0.05571819234700441,0.5925427439909187,0.0504536862662167,0.6095612052208741,0.05035680715579751,0.5654833831551888,0.0545835561258613,0.5617524213330067,0.04955416566529072,0.5637561111638576,0.040821693271731886,0.5512767013845575,0.04214374918060346,0.5632301615581112,0.03763636932343677,0.5623286541375895,0.04162084842606331,0.5437830425695678,0.06617789539963548
1450,0.59753462394685,0.06849206836427157,0.5964374912093175,0.05306630918415731,0.607963189338155,0.04883275233085044,0.6229120853091051,0.049056155445801844,0.5831244439151532,0.05192907788953252,0.5790425674369974,0.04878584900369789,0.5802552136838476,0.04031929194949593,0.5684209520882733,0.041570303720120765,0.583244702775671,0.03729540220789575,0.5816227133540803,0.04125058592780518,0.5594772725094959,0.06364333662048294
1500,0.6102146036157614,0.06628323993931452,0.6129629480522965,0.050648785371074055,0.619628332100919,0.04814680980005412,0.6367495171737966,0.047704360240659806,0.6016699027836462,0.050576706459446626,0.5973034242789764,0.04799414331502313,0.5982664226123294,0.03983118995740578,0.5897711822542644,0.04239742288510995,0.6043033073662084,0.037268473166121266,0.6013297417297807,0.04181991620232581,0.572293039230681,0.06074368618310152
1550,0.6217879218758277,0.06433470422110228,0.6287571193111502,0.0483476658531845,0.6342300993007163,0.046014770498633825,0.6519883592849438,0.04593605146898701,0.6189409094035626,0.04838544959236566,0.6162460803938417,0.047460679026426277,0.6176603841147233,0.039483119964041274,0.6111438689117272,0.04287526970747047,0.6269413118912561,0.03719992979163053,0.6253403082897923,0.042115846563563084,0.5846667130531633,0.058455137830012355
1600,0.6305793015854937,0.06306981346347355,0.6440826282346478,0.04629416140189761,0.650250344732251,0.04443843748101428,0.668760380465033,0.04309199242620205,0.6348767292973146,0.04608363600762948,0.6356110217092513,0.04709977802177627,0.6340689960497669,0.03822313341951157,0.6333715521420972,0.04371727300088834,0.6483860420148548,0.03609106053088507,0.6482053869649269,0.04205980151581426,0.5999857058022382,0.05587095198829071
1650,0.6408231328532047,0.06097560167228527,0.6588397082439102,0.04424812132797529,0.6648846607216499,0.04282208734781901,0.6833701180253476,0.04111121845379478,0.6533238543834323,0.043827780943194734,0.6527533887180756,0.04628082949648169,0.6534763360290863,0.03708959298060174,0.6547707991623629,0.04441196961317765,0.6740317307646712,0.03606922270566228,0.6737934018984261,0.042036991807684145,0.6127472723819248,0.053343960528710786
1700,0.6508690664159253,0.05786779329042484,0.6726136033343476,0.041343332227823174,0.6809975286586887,0.040509708942565545,0.6953852234138685,0.03963895883256818,0.6686981389273514,0.04240559739965791,0.6707129179241135,0.04497288446986683,0.6717931770398127,0.03587872034347953,0.6753678193927576,0.043671580823124986,0.6979171805814793,0.03490917124283493,0.6979904538176104,0.041416504656259207,0.626285369110171,0.051241914362591734
1750,0.6604574766118819,0.05528999481519249,0.6869706674252666,0.038894171941651665,0.6965688898584415,0.03765335466320513,0.7085966417746333,0.037010198766077695,0.6862240847782748,0.04030865862509449,0.688980372689194,0.04225653690351837,0.6936815070141565,0.03374096516483464,0.693063823651503,0.0419373370436654,0.7210350846903667,0.03218490024323288,0.7218479508007145,0.04108056972206286,0.6371907957558257,0.04912314843169703
1800,0.6716398219692447,0.05317738909033131,0.6992658844083625,0.03624348678509569,0.7098881976653647,0.035371389754835954,0.7184094568906069,0.0355083960839038,0.7045906451576011,0.03749486024576059,0.7058566270094722,0.040371432133835844,0.7142120761944984,0.03135981127854864,0.7128576158036627,0.04085660093043965,0.7405669453464917,0.029617154323040015,0.741989340487788,0.039984918300372506,0.650268407105452,0.04615173443249124
1850,0.6821959867238944,0.05047298650445109,0.7120427182105479,0.033516829965409625,0.72127674524769,0.03328559614962528,0.7315070901365505,0.033298767266420885,0.7207541637011344,0.034688144463011,0.7249488321001298,0.038525569332449355,0.7354687671503223,0.02796102147435563,0.7312335061266765,0.039467783352738185,0.7581228899349353,0.027345338379443487,0.7568003825020168,0.0384492413382693,0.6627550466000638,0.0435907834206791
1900,0.6936445651371228,0.047512397412887056,0.7237675579801517,0.03148683614267134,0.7332443840032353,0.031193653027769795,0.7428740684581889,0.03144830157561762,0.7350997822560674,0.03192442007958296,0.7381512372090719,0.03673576470502646,0.7531754149023183,0.024638566442812527,0.7474090140046523,0.03719516085132363,0.7709638455904088,0.024179210316582073,0.767941661782484,0.03719110381952478,0.6784495820253166,0.04051147438460137
1950,0.7056434734096022,0.04408936118922815,0.7372870666714003,0.02797680426350857,0.7459082059320008,0.028585754070915067,0.7540347411652236,0.028388470345799593,0.7503721118863835,0.029120905170235432,0.7509981757973015,0.03474461468088418,0.766494206100963,0.020915845269091553,0.7585134817314425,0.03458171231943098,0.7827039088000034,0.021989980327895797,0.7761229842620062,0.03612570571681968,0.6904882510890639,0.0379245930686098
2000,0.7166448971220768,0.04107213175459624,0.7476288971938225,0.025514692057722544,0.7582099010590777,0.02609491777649847,0.7643208417910015,0.02456696073719027,0.7628419276439307,0.025494802519497848,0.7612832082717402,0.03303299231573473,0.7787301983683953,0.016974350222477085,0.7685028073173191,0.032445604022941506,0.7898855946867986,0.020646072881899367,0.7825656714133364,0.034957664794018954,0.7038238238108327,0.03510993721489984
2050,0.7264404209717584,0.037962551016049596,0.756695534617601,0.02352605119908555,0.7696474456937892,0.02348309483354438,0.773203084779833,0.022318647828602867,0.7721985193626045,0.022070635419604856,0.7701882066573806,0.03090218497099228,0.7892144380876667,0.013286758351873212,0.7760489249969654,0.031050110131877758,0.796281146536455,0.018126707826694604,0.7859776428917121,0.03416221686780189,0.7171691177625541,0.03233449951502635
2100,0.7348436855951468,0.036008380499356375,0.7658165494649977,0.022024880235415115,0.7794821628213313,0.020187528642244754,0.7811146843582614,0.01985290406918113,0.7816225394004568,0.018532591756531318,0.7753258477018795,0.02804632918918868,0.7981723269465378,0.010557783195657441,0.7844967802394972,0.029614916174523682,0.8005923664101507,0.016094725907135995,0.7903999447961213,0.03373924127252596,0.7301907166939371,0.030673551773767606
2150,0.7462605629309443,0.032804891057277324,0.7733719016919968,0.020398595572289017,0.787012683690709,0.01738549483254523,0.7882127598822549,0.017419149159212815,0.7888755365701101,0.01600902489142583,0.7820983870068349,0.024763128627557356,0.8030477818061642,0.008595113642157187,0.7898271018534229,0.028206478956478334,0.8038200460127153,0.01463022591915924,0.7945829714603342,0.033249262537496126,0.744503591452415,0.0273437025944398
2200,0.7554941663088188,0.029891369622725573,0.7810740654974296,0.01741820283547536,0.7930581058862048,0.014658490035364229,0.7941960379565454,0.015152511691510084,0.7951253831389192,0.01337821400203544,0.786251088983532,0.023467366149140783,0.807581074908308,0.00730095721397721,0.7936511008118079,0.026914457531673323,0.806513924523236,0.012477086214629583,0.7980915673371602,0.03251339304371957,0.7551243883638378,0.024267412173307624
2250,0.7632981184759311,0.028301999997999164,0.7870074242452774,0.015096052676746503,0.797986157144427,0.011840395741295136,0.7983096594492051,0.012784123411213565,0.7999000321686438,0.010692392944374107,0.7908993652620652,0.020693297214315193,0.8091128167445699,0.006251687079111678,0.7965323590875584,0.025622255770308994,0.8075241067928133,0.01048277086274857,0.7992694327694981,0.03187837564922089,0.7663783442925077,0.02060208709478186
2300,0.771510763180922,0.025560520378234967,0.7921624744110677,0.013031093355004322,0.803116114736477,0.008859564432865086,0.8030278706772837,0.010416724486542055,0.8033843719213869,0.009083048929837717,0.7941910230312574,0.01803430265690584,0.8098081809627289,0.006024820423181069,0.7995529427876319,0.023590461269541542,0.8091961815547596,0.009021682383808257,0.7996818644482357,0.0319354511013183,0.776603998500802,0.017936311477534456
2350,0.7776514521503713,0.02321979097868408,0.7965753293208744,0.011606916093201183,0.8055883257494812,0.006894685371331207,0.8035088342889827,0.009307410138909534,0.8074026008530035,0.007489702161992149,0.7975250432178247,0.015488086434354198,0.8114978983336885,0.005736372464347058,0.8010753066235905,0.023374265286403472,0.8112388472585842,0.00731908960274082,0.8007986572079048,0.03130905048717761,0.785242415469241,0.015910657462536816
2400,0.7849527049202498,0.020789220380624987,0.8022318366852739,0.00949968374067765,0.8091017243591812,0.005741920257184331,0.80703463346699,0.007364935431966606,0.8109163191820022,0.00620269948431913,0.7997505317836209,0.013543641551045012,0.8124500763591347,0.005626126978592609,0.8026516375106622,0.021933769389210538,0.8121497712701538,0.006261874973855639,0.8032028633886884,0.030290364642684305,0.7923483260513003,0.013442144222891944
2450,0.7904931783313346,0.01852788252081604,0.8033044908751124,0.00943600738832708,0.8093121001900304,0.00539672263509812,0.8075774917099178,0.006700711465747141,0.812028675479989,0.005696654599112517,0.8026657040155382,0.011534772492775664,0.813232342749158,0.005126404417010119,0.8041939795437364,0.020496350487789833,0.8133146241608326,0.005391268448636787,0.8033853509686862,0.03034565048356953,0.798463991339203,0.011329289140038083
2500,0.7961958248786171,0.01634061835422314,0.8043079426175137,0.008906401600410167,0.8099108250696537,0.00528550579402839,0.80848012733612,0.005903498152864754,0.8138821912516573,0.00547316789254106,0.8047416334980049,0.009692059726384709,0.8137479504412204,0.004819426781848569,0.8046208450215111,0.020504932913893457,0.8142868842069432,0.004861691876314133,0.8040278173407084,0.02910884863091881,0.8026639648616662,0.009509432166828686
2550,0.7988279190418912,0.014324577247959696,0.8054877028010914,0.008507462871823974,0.8112798919780065,0.004620383592209005,0.8094880294588365,0.00572620868109651,0.8148576187953427,0.005323117265798639,0.8083766441240424,0.007196194121858534,0.8145404969864228,0.004295028449743259,0.8058248039709277,0.01855982527069314,0.8156920254087828,0.0040906173223875155,0.8044945511862536,0.02908932125131808,0.804869723109549,0.008402324439157869
2600,0.8011605711921588,0.012760659813052546,0.8057320193820696,0.008500510867826052,0.8126376455414891,0.004144049112027465,0.8100429426613736,0.005413505557846314,0.8155535160894639,0.005153564421543322,0.809753409429278,0.006032131999764924,0.8155664055359069,0.004298393260548431,0.8081571219051722,0.017167544111229012,0.8158367852962481,0.004086711207906815,0.8047999916132749,0.02859003418715934,0.8063246748643188,0.006917040972320154
2650,0.8047955789560308,0.010522670785554123,0.8066311454083991,0.008282375120573731,0.81322131334718,0.004128554791163724,0.8111339259818038,0.004990888807731978,0.8152424323658053,0.004928790971044687,0.8107608910302911,0.005459361069748067,0.8162766427400772,0.003835698826964211,0.8091791428135382,0.015260921236609498,0.8150146548638834,0.004492986583541572,0.8052334751302362,0.02733954369643501,0.8074606554870184,0.006577286330709394
2700,0.8071030649944524,0.009430762230823597,0.8061130708693919,0.008177983179289125,0.8127589046779895,0.004238039169678267,0.8122603121830388,0.0049716959782805025,0.8155688749380837,0.005036205319926242,0.8125458017919786,0.004747839099655199,0.8162475148328353,0.003709612393806752,0.8113840994120933,0.0132223563187916,0.8151937895295097,0.00454146923763777,0.8061141382473167,0.025435772732082085,0.8091281367261247,0.0055642846342703525
2750,0.8086644598473443,0.007953521239065564,0.806341605489797,0.007836301179403475,0.8132151561475279,0.0041706520914404676,0.8120838912866517,0.005225421314651801,0.8149117588142433,0.005296766693581123,0.8136570018844944,0.004236661634361339,0.8170146196312763,0.0035040884756094366,0.812753640375371,0.012034764456163508,0.8152708764356208,0.004599137581943887,0.8076850964409655,0.02405691074675384,0.8088348135106992,0.005455715165641295
2800,0.8090328162319448,0.007903285565468626,0.8070096669978707,0.007990312727812535,0.8133463725514894,0.003995134543126773,0.8122551261835491,0.005043674245657571,0.8155997279050287,0.00490521263724275,0.8142881920644989,0.0038292243964358767,0.8173884768255009,0.003437037884161959,0.8142599032504428,0.010035889458384031,0.8150700038131917,0.004588887352330629,0.808188879343266,0.022050075807475252,0.8096040205459767,0.005083793855752894
2850,0.8101452545647413,0.00727492587509525,0.8068479751191378,0.008086266664997453,0.8136440988936751,0.003930696403364264,0.8120040771360997,0.005143663898641133,0.8159056869073649,0.004803216316618182,0.814215571540622,0.0038006490519711324,0.8171629263898028,0.003410097796915023,0.8150829535375101,0.008754401090031344,0.8151514704712239,0.004559714914243989,0.8092283480132678,0.020746671741861795,0.8093672037846298,0.005141459194517604
2900,0.8110308212021893,0.007001427354474623,0.8079281867036839,0.00783640120517257,0.814168690734182,0.003863211490223138,0.8128459152501296,0.004844472831690111,0.8150458232941595,0.0047378008965095805,0.8150302194111363,0.0040808614158070015,0.8181504057060144,0.003260782238586781,0.8161791625379148,0.007477736373951835,0.8160617194604822,0.004665491618994296,0.8089575730233354,0.019486976464604098,0.8085317932034007,0.00525448613218998
2950,0.811956671444808,0.006426855629040726,0.8091354427322563,0.00740821130179003,0.8145259378714641,0.0038643778249645884,0.8133158174117664,0.004750448836099521,0.8155299038300003,0.004558113765676413,0.8155635380773699,0.0038992890817028635,0.8183418958245567,0.003304897060230618,0.8168004460426687,0.006234873449712971,0.817094145552716,0.004501900442814473,0.8096095919232711,0.01755197936896358,0.8090336494887803,0.0049971358096108425


==> csv/lambda/2-rooms-1c/polynomial.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.14649779886233852,0.07899581956766044,0.12131917759597265,0.07427963911420689,0.03938813146794653,0.04476922146861004,0.0,0.0,0.012982052567368042,0.025964105134736067,0.01272370972127742,0.025447419442554832,0.013651091900207739,0.02730218380041548,0.0,0.0,0.0,0.0,0.0,0.0,0.14649779886233852,0.07899581956766044
100,0.19798491247122635,0.06861896691336197,0.21488510196616667,0.06786119080322693,0.12534991922694977,0.05208061849531937,0.055994039090999016,0.03677062559582955,0.06266762143407215,0.03842557710820569,0.013256345719329486,0.018570613985629182,0.01318740081074258,0.018470398157310636,0.012917142304531204,0.018080470693547398,0.013695240045915125,0.019233501053829188,0.013653849766192536,0.01911542876520753,0.19798491247122635,0.06861896691336197
150,0.27036475348818273,0.06553875188419929,0.2769013426602949,0.06257805612217193,0.1916992030840837,0.059211292922234635,0.13187068677641137,0.043260622070695795,0.1293032882592656,0.04150220601750125,0.05361686466771087,0.0298713719874152,0.040650676990611326,0.024872582981378892,0.03199748855172399,0.022740719274422977,0.036617479894206995,0.02403047705742143,0.05221431055003625,0.028229131568159024,0.2695411406529487,0.06486431364700028
200,0.3200971179337403,0.06378827564488124,0.3131389552289048,0.06295813151480294,0.23346526751051067,0.06081065738427009,0.16618442959976476,0.04306303930710257,0.1454738299691152,0.04562408670829895,0.13163407736244787,0.03582408228948152,0.06422211308959247,0.033771686509921545,0.08492069768720939,0.02937327821880236,0.06795565126348321,0.027921262813530957,0.07782530333081386,0.03614832215127185,0.31102288300764735,0.06258806185869535
250,0.3611930095234328,0.06425208590351066,0.3571975623318559,0.06406702955198254,0.2543877416303834,0.06113398140761002,0.2027294326182569,0.044459678636297566,0.1975710951242514,0.049306601340747144,0.16350662202824306,0.0351049882087772,0.08727289610333346,0.03657410245145396,0.10429517479388287,0.029400748380952392,0.08473278328781018,0.03292802762949878,0.10064551053473546,0.03871516020532486,0.35372584641176785,0.06297760014342631
300,0.39826178046198263,0.06578015187022375,0.3897532706883557,0.0632248573099698,0.3011930300536178,0.06434966094339192,0.2256214359551656,0.04692681021138786,0.25160412734591053,0.05158146548365874,0.1720247203141965,0.03648479900435277,0.10438106887034876,0.040158129435526796,0.12438542571718327,0.03519922797077432,0.10877883044488282,0.0363263887716184,0.12954563139194128,0.042882086459195605,0.38992647975196837,0.06500105633314372
350,0.4189544079753398,0.0679911717912117,0.42354413338519903,0.06292442608446072,0.3317571696517851,0.06517555002154503,0.2630949206458551,0.048239442732293365,0.27675046780557233,0.05262417169074254,0.17894016994179984,0.03810738972766583,0.13986559803247042,0.04298003501407401,0.1523359153712793,0.03626839998282462,0.13214016390108216,0.03977604314353829,0.14699225972349617,0.04285238515034718,0.4163001981043017,0.06511312802781936
400,0.4380076343939012,0.06667753847473491,0.45135159125120744,0.06200974989258312,0.360003391869477,0.06615125981488418,0.29211598631954255,0.05109171948228513,0.29173285219612133,0.05483238894657688,0.2038943580518569,0.039121106896589986,0.15552605818132897,0.04676322572682677,0.16307781668433674,0.03604104161342173,0.14203528032449964,0.04136611336208747,0.1640510250089842,0.043563640444253766,0.4411744808656628,0.06406345328565154
450,0.4521913651242937,0.06714782067315345,0.4689461888148726,0.0640128026191029,0.38472035715128877,0.06566760920242377,0.32048861894693553,0.052816636710615796,0.31628419412147907,0.05529207792454126,0.22071871966845066,0.04117996585954311,0.16810869607130272,0.05009369904562841,0.17906159708724034,0.03895335445543045,0.15297251728304076,0.04424982886797346,0.17451689830779024,0.04491777807926195,0.45870658164069794,0.06487602758380645
500,0.4718659731652627,0.0676497700296103,0.48934451871945756,0.06300534819574054,0.3994406214402975,0.06848498909771314,0.3410942004943163,0.054024319214157596,0.3345871086260621,0.05487197661761756,0.2430161521429397,0.0446005540275429,0.1877762465192784,0.052182856533822486,0.18895185765702355,0.04261239627369046,0.1643325911153909,0.04561076960512635,0.19284554503562334,0.04559862818552627,0.4694580883872298,0.06617361285618865
550,0.4795367761341736,0.06923586840661808,0.504192160614625,0.06351353383898474,0.41419065344324885,0.06928615447839662,0.3549404005937674,0.05640766891991092,0.34285651235203113,0.055962458024911566,0.2564555834414594,0.04579872782040528,0.20301935125755832,0.05342164870133741,0.1974871577902865,0.04572342309638591,0.17616631765382518,0.047752894572908516,0.20496139994828952,0.048415932124486125,0.48456138027320605,0.06564010453819595
600,0.4900067802694539,0.06946682286605459,0.5173247821324941,0.061931866286297925,0.42872245986437546,0.06870364642875562,0.3639664859705847,0.05833485064466381,0.3462872959437786,0.0575256830619482,0.26053436212873066,0.046784860568003246,0.20755373936020732,0.05360413125353962,0.20713464591420114,0.04766115524363976,0.1805691483154196,0.048468990202214325,0.20549037575604845,0.048701643065604205,0.49417532229020067,0.06604304876739665
650,0.5012888874275613,0.0695555446297327,0.5317752952722059,0.06177032727473458,0.4424559729080032,0.06879651172620259,0.3711521579828694,0.05838553495131529,0.35387851723937674,0.05828890264581056,0.26871432542635715,0.04717388065497892,0.21465240211660622,0.05459948823772263,0.21584284608945908,0.048659019060513994,0.1806534755858092,0.04775869434411216,0.21298989625813433,0.04933378888852771,0.49902137487749515,0.06730764060775393
700,0.5080440239910402,0.07043180534288797,0.5425545112478006,0.0606671593992315,0.4526616762447368,0.06797782270617214,0.37948086017275,0.05969210491387317,0.36175850065014264,0.05916710998012682,0.27987123216679727,0.04735088700961902,0.21851609159578025,0.055463637268422405,0.21955782010207803,0.04976267962146073,0.192575154444159,0.05029226625075438,0.22873046565718494,0.05229520635746651,0.5042636697365901,0.0686142956196692
750,0.5158047909778685,0.07040366860692543,0.5533669786186277,0.0605731762531532,0.4644460686945782,0.06807659907198928,0.3846430545371789,0.06080333141253992,0.3698478952150975,0.059207097634536625,0.29049849561909324,0.04795499104937766,0.22866092716773795,0.05613481216297658,0.23423988684057914,0.05121235989031042,0.20455212212638507,0.05148463429230761,0.24987928017436173,0.05361319079003072,0.5091115322986246,0.06997454855152868
800,0.5220697636012955,0.07081372757888589,0.5618762701720817,0.06042531014410053,0.4731256119490786,0.06787116951853651,0.39334347018030086,0.06119060633696945,0.38382633661727417,0.05960705954710638,0.3092645553634569,0.04767643493544273,0.2465803960879937,0.05777604188488148,0.25525278714986205,0.05276471968071938,0.2266448817276059,0.05316742578542869,0.26740864363053785,0.05354828437288161,0.5178193613784619,0.06941167822473829
850,0.5282072283449089,0.07049149040498948,0.5669705302308254,0.061338418414242014,0.48172077697727816,0.06791596128798777,0.40403575383880025,0.06184081261399048,0.40099941479909623,0.060195102675444916,0.329433766786054,0.04822043720630763,0.27158146504681335,0.05869091961330102,0.27535410801989085,0.0538834698048878,0.253220779488526,0.05511284381615211,0.29667054577947705,0.05465113918512727,0.5272761676736716,0.06891981798371385
900,0.5333661948979057,0.07085612155896993,0.5724440751210852,0.06090596209487431,0.487980297427396,0.06810537078849636,0.4212198011207373,0.06168785610631712,0.4263579600369781,0.057524501250210656,0.36271534188244137,0.04719663269714629,0.29676701489707186,0.05909584210082949,0.3010549320619385,0.05504332102581235,0.27935396575521454,0.05556545226549963,0.3268007113334918,0.05380341136167498,0.5311497684915829,0.06889627496922401
950,0.536818302215258,0.07160844850387921,0.5809597435959167,0.06065931506401095,0.49861447684134286,0.06754009560189925,0.439804676906542,0.061613527200461066,0.4551173013799596,0.05399438357432941,0.39350074294159293,0.04589673899682129,0.3309498370009033,0.058054835581512164,0.3313515460404405,0.05391525234847449,0.31182225062924496,0.053404016390883984,0.3586657292398469,0.05318438710898126,0.534565149615243,0.06851947104705473
1000,0.5408585234621591,0.0717318907680868,0.5897106547035138,0.05976971238105286,0.5137359927350125,0.06442075920390551,0.4576787560383709,0.06098886395372113,0.4787007437727761,0.05154130094361617,0.4245254950667669,0.043465945735025296,0.3606175428174462,0.055999386739722,0.35910656999169,0.053591752890546934,0.3428383638073761,0.05120531800490207,0.3900683859043091,0.05200714905292695,0.5395214777163452,0.06841668662096309
1050,0.5454390801606362,0.07133649924222647,0.5964177489703036,0.05944965604447032,0.5301717287201331,0.06215275642985721,0.4765179584875145,0.059812656905391504,0.500515243852527,0.049450030507718866,0.45106771145422075,0.04152681374780546,0.39444517265731976,0.05271161286872148,0.3908175370600599,0.050082649037343524,0.37339023682380307,0.048462075547933664,0.4197328017422322,0.04871827917550803,0.5435618591827719,0.06879635733982968
1100,0.5499914328947925,0.07082852599564339,0.6043800037483736,0.05850024267247418,0.5459814577312448,0.05877474840609619,0.49631704145864936,0.05791564368302109,0.5221910990266809,0.045718838456280546,0.47642540864060107,0.03949985507778642,0.42545356061624573,0.04840544155003204,0.4175614802143525,0.04702313621902748,0.4030095797687331,0.04488347597989694,0.44441381316827566,0.04566233992058623,0.5476493211643905,0.0686797581862213
1150,0.5543792294977372,0.07020586404423539,0.6119172818868206,0.05750082260674102,0.5618694075423446,0.05538950359671278,0.5123129106503007,0.05670425217934505,0.5419740893138343,0.04298678443553219,0.4995662221157374,0.03790448393365806,0.4526479186882762,0.04571350093467039,0.44568840025223655,0.04429900339207497,0.4311973412033821,0.042453736621511765,0.47035199434114994,0.0429493320239466,0.5539884367258786,0.0680782184053792
1200,0.5603852757625983,0.07006223814032185,0.6202873686710164,0.05696342662008338,0.5737766684702049,0.052519815137534384,0.5273003151534945,0.05515982569607578,0.5540893815940955,0.04097254972094059,0.5191265960205262,0.03598828166897707,0.47354595563303953,0.04331632490497909,0.46785077247510515,0.0425821435436632,0.4571236175711265,0.03960175098659635,0.4930802881850358,0.0398026199720145,0.5576227710868209,0.06790134314527267
1250,0.568695067162085,0.06941490082542999,0.6291172344085766,0.056684592077359486,0.5856575727775151,0.050044602809441716,0.5421046963664078,0.05409846886533209,0.5700887408233659,0.038299291153754814,0.5366873600021602,0.034333925988656706,0.4964426403444893,0.03990476804337938,0.49047564671523325,0.03999306216906823,0.4817707742305666,0.03599872865470338,0.5125321552078834,0.03720116051262614,0.5652080127593948,0.06699698072178717
1300,0.5767228360673243,0.06966234905216191,0.6425679007522337,0.05422242169793945,0.5997211528028337,0.04850349786071481,0.5538841300670766,0.05355154759341617,0.5852245261914678,0.0359086419191389,0.552014734467129,0.03320447822237512,0.515663803178326,0.03715946482291998,0.5089124337641294,0.03826127134337711,0.5012583678253254,0.03392358286471873,0.5298196368705681,0.03584053262455613,0.5741920886853161,0.06685823337386475
1350,0.5862431906943074,0.0686638423987968,0.6524290943584705,0.0537889015128645,0.6152642239345117,0.04660636230183896,0.5672710878478419,0.05288745440570448,0.5979140370048057,0.034195895458568076,0.5654289941511806,0.03251549945910838,0.5318831230340579,0.035507082831406876,0.5259890619730644,0.03674539025354694,0.5195776943076599,0.031412641770965456,0.5476818470441767,0.033307977947325165,0.5839326305755651,0.06683412038836418
1400,0.5951053942424508,0.06784184545341314,0.662874242348079,0.05233038942450723,0.6315310760475713,0.04484019647739569,0.5833105780899464,0.05283320547778175,0.6124690172639076,0.03334466375078396,0.5798339574776942,0.03218827597742805,0.5478515115729418,0.03412339686480047,0.5440089543233689,0.034689529855538775,0.5374673679726285,0.030167757447953743,0.5619946667639174,0.03187435972227275,0.5922667067434155,0.06602058493077645
1450,0.6035726212298288,0.06640154053982396,0.6749898654823887,0.05080577571039004,0.6448629288301057,0.04308894450512075,0.6009233965306446,0.05308284199412045,0.6283589946900634,0.0336570878280941,0.5962127903956159,0.03278458203025738,0.5651463499766254,0.03386284820011799,0.5606520667353836,0.03348603106775582,0.5541444757137621,0.029418233530437835,0.5792350722200452,0.030694545547052074,0.6006786271202437,0.06485887441366449
1500,0.6117753673200343,0.06480670719899016,0.6851152758123721,0.04846871815279024,0.6569183523245311,0.04158750655618938,0.6176688487096166,0.0533612858801258,0.6458875441362427,0.03345284760054177,0.6125984253944229,0.03380261187514061,0.5833294993533387,0.033871300117221406,0.5808029830674201,0.032696504854225414,0.5725192585847699,0.029127491910960722,0.5988740505524263,0.030842517934634644,0.6111082428697536,0.06378378134531602
1550,0.6230065945724409,0.06380526322265048,0.6954107834090736,0.04542481159094138,0.6705983667175189,0.03968103554583373,0.6333308704012309,0.05272635303380054,0.6635404285182881,0.032416929238096026,0.6327284052217373,0.03505420091421449,0.6026898367299416,0.03411181926030106,0.6028178252054578,0.03383521366236192,0.5938160024560875,0.02936751765263712,0.6242031515634462,0.03179432108912921,0.6187250378282017,0.06334457027343171
1600,0.6306177488475315,0.06296504201679597,0.7093074922449767,0.04281929571195186,0.6854523648693538,0.03797793881842043,0.6494026100462947,0.05198039379527003,0.6821553609656401,0.03164059537799839,0.6489905426198805,0.035384428765675865,0.6261237026058691,0.034059512725901415,0.6273144741031902,0.03372246842971786,0.6189531933905745,0.029564626448609476,0.6474314696116972,0.03167047524889207,0.6267577607986508,0.0620513770885424
1650,0.6395258943254764,0.061510223390492245,0.7194693895760522,0.04092342789048929,0.6959020314336029,0.036388683961641355,0.6627176468195443,0.05099021137519848,0.7001242123457239,0.029521761098510096,0.6742475268496321,0.03500785029599984,0.6474143324135428,0.033042179626376754,0.6497132975289378,0.03324447961732114,0.6449510516474697,0.029169343633554983,0.6713004947644707,0.03078672960282668,0.6347524284176688,0.061455304776018675
1700,0.64677085199808,0.059369261845109655,0.7277022454736062,0.0390859765403126,0.7078691051411887,0.034490985955643774,0.6821303168445628,0.049092423793966396,0.7183599769413389,0.027881291148447077,0.6958652957135893,0.03351523220986429,0.6727850320426836,0.03179316214830091,0.6751548616397562,0.03246650947220355,0.6719565472468518,0.028238958664077718,0.696969765958073,0.029721136789278527,0.644892500826641,0.059938925706239404
1750,0.6545547110539703,0.05763165353779126,0.7360054681760887,0.037474649300535796,0.71912032299084,0.031937275605095884,0.6998959919930866,0.04760224291748664,0.7367826692506304,0.02620737449319625,0.7192133311362479,0.03203543233382564,0.6986637259888601,0.03074428250817482,0.700025418807003,0.031122909023385065,0.697979075526393,0.026612114238015214,0.7195723649044775,0.027619378635051827,0.6525287612296218,0.05882519859999288
1800,0.6645936710608256,0.055954212970535676,0.7417808751204089,0.03576870161396536,0.7310184161186318,0.029329271214354934,0.716419550547137,0.04496005580903719,0.7550108026695029,0.023920066369869646,0.742059984199846,0.03127138776625081,0.7197402198155649,0.028590607444388138,0.7230078657188704,0.029361069021742122,0.7219246189720091,0.023976351535426852,0.7415829338884637,0.025102330913574434,0.664239567533174,0.05757909032054155
1850,0.6732697249529435,0.05391132388733583,0.7482025495246448,0.033671323339982025,0.740798295090097,0.0265483972229827,0.7260583352621172,0.04409716307092451,0.7684057215152066,0.021367123982168532,0.7573526396638088,0.030094792446682776,0.7415591968979807,0.025447973035736912,0.7433999457407278,0.027065861578672214,0.7471434217427907,0.021155824114325754,0.7624002548748998,0.022564812997099514,0.6730660808308656,0.056012252223218165
1900,0.6823568370658764,0.052730951191413036,0.7540691027146669,0.03153198527756744,0.7527161694118564,0.02416033317261595,0.7383218195025593,0.042945594486197815,0.7789232906485337,0.019299957582293015,0.7720577501746306,0.028505131187955557,0.7599514765991713,0.021714675528011162,0.7605472232463178,0.024329171802934674,0.7676274711265861,0.018699655147554933,0.7768784083149999,0.019986419549149523,0.6806002051942919,0.054823429920874654
1950,0.6906971462686269,0.05056622839712393,0.7600998643542269,0.029998441354957165,0.7623634868401146,0.022145258670783284,0.748831620964728,0.04154994439256393,0.7872473944361235,0.01705809736202236,0.7820518120311959,0.026024912384913664,0.7744785105202058,0.01848651991942557,0.7760952985713574,0.021065178311629174,0.7822859373366876,0.015478893011883836,0.7854736271842973,0.01783783170200687,0.6893353422887404,0.05320195717319066
2000,0.6991921950726097,0.048522216333233524,0.7658646635563273,0.027758462488127085,0.7714108772112546,0.01936154994843936,0.7562454938082958,0.040819142780021835,0.7933558124436453,0.014947120293475322,0.7882707098973276,0.024378108660049407,0.7863600751368134,0.014976577820507467,0.7853894640165333,0.018750238945187805,0.792026992335729,0.012777799670477905,0.7929460079371896,0.015595741637379743,0.6977665581258714,0.05224018645153832
2050,0.7080669584919503,0.04606901902369303,0.772876370920858,0.024746103225412295,0.7807394144311468,0.015862065380897506,0.7641476143249082,0.03850307237097216,0.7999510387877219,0.011634727433927324,0.794279930597884,0.02227601181837178,0.7956435784791306,0.01153871204058929,0.7926044179180833,0.01620038320493602,0.800523219881224,0.010227235968167766,0.7996104525679827,0.012408160311021614,0.7040727794115902,0.05142981245169844
2100,0.7153494756947927,0.04431721725677227,0.7793888614043728,0.02295881603872673,0.786604089126079,0.013052859105794137,0.7703198475789751,0.036844842895437796,0.8036046746487794,0.010443652031482308,0.7979661941336574,0.02048063978498229,0.8023786712532985,0.008540191444339661,0.798123079626804,0.0137825032604957,0.8072627448994085,0.007738933815494758,0.8033710031938956,0.010496574336321316,0.7101768504399942,0.05055583090729699
2150,0.7250903085732802,0.041553183360152235,0.7840323752612275,0.020550216134016867,0.7926317566440966,0.010685179893224884,0.7765434026613629,0.034335666037449884,0.8062358916331318,0.009363990863655167,0.7999276593166585,0.019173492565267108,0.8058934722800255,0.006517762857948003,0.8020220053913691,0.011586163354696775,0.8107816746520042,0.006172771869107161,0.8077786323088618,0.008992210341691235,0.7189468483335465,0.048755477581493366
2200,0.7332209916677469,0.03933560452652499,0.7882267528471332,0.017998526064865315,0.7976587961354548,0.008696423277647518,0.7805649103307013,0.031926949000433046,0.808199660927598,0.008270962596415613,0.8011853769656931,0.017744537964422893,0.8078508727989717,0.005604671323212253,0.8062256122605354,0.009409730144029698,0.8125526020347769,0.005412880528892383,0.8092222685406534,0.007914847849408706,0.7259775512813677,0.047222523828484075
2250,0.7441441924165021,0.03669286276343735,0.7918470586321645,0.015277886660516824,0.7998295366779119,0.00781739781649064,0.785758465443665,0.03003030130945707,0.8101146785242241,0.007491758734773916,0.8033122271883597,0.016426926727635374,0.80970503640554,0.0051193418889647615,0.8092306934773568,0.007555167450284201,0.8131769854707602,0.005121210129685007,0.8108984293866338,0.007401997117968793,0.7327721451357633,0.045645687233249174
2300,0.7510228171029125,0.03512747835825585,0.7961094272350309,0.01304003071012737,0.8034357773448036,0.006516395228262712,0.7891506711612045,0.027483646374208876,0.8113019931316934,0.006863663596905051,0.8045537971286336,0.015222126503508389,0.811080719835452,0.005145070663810934,0.810821117957262,0.0067065712460623855,0.814800289183827,0.004388887096668466,0.8130745788949508,0.00599997288472523,0.7404539557385178,0.0438861251587631
2350,0.7587495308008879,0.03284223955550327,0.8000583961595953,0.011216261990660163,0.8061152350103538,0.00599348013626606,0.791729903252255,0.02556411185224859,0.8127545530349244,0.00575386478521924,0.8045576691892853,0.014553423146419966,0.8120290265855503,0.005072880182843877,0.8128039292427066,0.005581360749520413,0.8161304286805088,0.004188681860034657,0.8143437344574219,0.005488114605890374,0.7472761010935612,0.042155872065819826
2400,0.7656505498358197,0.03055732999598505,0.8029763680959076,0.009794039575957925,0.8078983961731281,0.005509373763382679,0.7947905301059437,0.022734393746283346,0.8131825153657902,0.005805876273121913,0.8052209649253236,0.013385331540353203,0.8127798445992985,0.005101743085744163,0.8132926234371621,0.005342814576246984,0.8161679854319337,0.004070652130251908,0.8149273575634155,0.004821437482331927,0.7553046312639979,0.039978405488332126
2450,0.7719979817139456,0.028293999731810748,0.806225954554949,0.007948459500780746,0.807888165120897,0.005474266866106679,0.7985885547051061,0.01987820733920769,0.8147932341089781,0.00556726811108451,0.8057060733322513,0.011815479252158263,0.8131507985966894,0.005088069135600202,0.8149466184937009,0.004771176825633031,0.8161324562113508,0.004212486821536566,0.8158271485711767,0.004662213693250195,0.7610663484882118,0.03849135551913193
2500,0.7794558719556552,0.02523475279172283,0.8081719491716912,0.006835464866594758,0.8087310051211951,0.005480969323840461,0.8010552093662652,0.017791678432202897,0.8153817707356914,0.005169650787010813,0.8067269412755281,0.010992760314613282,0.8131242046870542,0.005172369260435755,0.8155178319176889,0.004832384610342786,0.8166943297123187,0.004017451462810416,0.817844498120703,0.004137221152448631,0.7660495156871818,0.03701909588032668
2550,0.7839377420298012,0.022706683828748755,0.8096219718045603,0.006078053146568614,0.8099466486867096,0.005639809975609267,0.8040087716224158,0.01539847247351662,0.8158028784558929,0.005040770634807326,0.8077719007179379,0.009447666664812065,0.812864055032523,0.005352088410477549,0.8158503616464787,0.004721293018572859,0.817700683400544,0.003726852145404928,0.8174053461240659,0.0042619870403628945,0.7713978391095118,0.03400041315472398
2600,0.787196193863337,0.020055076503588468,0.8109105057766658,0.005249596313309358,0.8102679352362481,0.005735446336656357,0.8063153882561782,0.013697333401768062,0.8161411680286618,0.004821960311675965,0.809229228158409,0.008534537122927593,0.8138930505488718,0.0050828545366571965,0.816423671450446,0.00445299299311816,0.8178135878089366,0.00391677814180704,0.8175505456090439,0.004537662966622435,0.7772056969104448,0.03184614018543576
2650,0.7912345703800845,0.01797251854154908,0.8116292538477741,0.004731313771322643,0.8107481611387208,0.005856771524181438,0.8077991616480475,0.012230492069689852,0.8155909764461733,0.004772957459066213,0.8112789196350688,0.007231152119527619,0.8144604140961892,0.004856074927624723,0.8162499388877675,0.004442290652827006,0.8174904085451411,0.004066250557278424,0.8179465612860797,0.004414530517793736,0.7794623959844803,0.031166272506468078
2700,0.7967921514957882,0.015274986320557956,0.8116453913249395,0.0046703355982820995,0.8108412704094556,0.005856215406695601,0.8086414393012088,0.011501829259789114,0.8153520803424772,0.0046673183797999555,0.8129244282105206,0.006344024051031611,0.8150733443840591,0.004643620042110389,0.8169194693160098,0.004341155604381981,0.8177072142780715,0.0037788756495289143,0.8183784328970386,0.004464619123249322,0.7840291137851119,0.029167857072451276
2750,0.7996064302542812,0.013637155598796078,0.8118363682168173,0.004699661447942609,0.8106301715823272,0.006358610816610294,0.8086105679053704,0.010347798025515345,0.8152865743386921,0.004831858505766117,0.8140337541163812,0.005748421851597479,0.8157834430160393,0.004230872296110862,0.8164942875630332,0.0047819068552258735,0.8175770393572358,0.003945916839012431,0.8182727572539964,0.004502295298390567,0.7873742236898486,0.027454779697793447
2800,0.8035738104591875,0.01123058215160081,0.8121805431486504,0.004759225750812716,0.8109609818402137,0.006126479495901247,0.8105875091722825,0.009047683257515784,0.815880632282467,0.004726530626108557,0.8143653691903228,0.005608048084266431,0.8163152010389019,0.004177147555571573,0.8162483123317793,0.004911903831206379,0.8182990293924821,0.003855047092723698,0.8188277160339312,0.004376729034618335,0.7903976388631285,0.02549483495090636
2850,0.8062672507625435,0.009560600624994762,0.813533129175719,0.00445607196091588,0.8116693942246986,0.0060052228497906885,0.811449673707488,0.00792852408656993,0.8155051372782758,0.005009751703238531,0.8142500025829723,0.005712863364831618,0.8160713546296517,0.004334710134256154,0.8162231389263401,0.00463742515150391,0.8176487341931619,0.003997996619664182,0.8195137951762207,0.0038040818103581213,0.7928662598607216,0.023974159351940787
2900,0.8083759443132439,0.007619110670413873,0.8137326982757529,0.004439849043134743,0.8127016107642607,0.00581182935819987,0.8125963244422825,0.006955201195655005,0.8154525101574548,0.0051132688327927,0.813176282008462,0.006441829269435176,0.8159511970544315,0.004286290730524516,0.8169099243156042,0.004640353296909351,0.817091068357816,0.004122537183313218,0.8191508145552119,0.004240716527323559,0.7971848173452541,0.021627059070964908
2950,0.8100197970402473,0.0069292045657070095,0.8145374956922805,0.0041950424256883235,0.8136315062491977,0.006162697539654282,0.8144885904749224,0.005783860832771795,0.8165846008311501,0.0048464895547428105,0.8128509333804992,0.006444056201064508,0.8163617251516677,0.004122881933547624,0.8167212908136289,0.00451666491188733,0.8167914189004678,0.004545603403808101,0.8193397054280421,0.004139822495295481,0.8004542167868978,0.019933164033877848


==> csv/lambda/2-rooms-1c/sin.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.0,0.0,0.06545127431554898,0.0562443002943898,0.052602495008532875,0.05098560577591878,0.026764276311690614,0.03747006346555981,0.10498907504075287,0.0687989550029663,0.1634942281553412,0.08337155634544953,0.3131659084612146,0.10158019901584411,0.3454523697888336,0.10345507233981803,0.40576264759719904,0.1075795854756343,0.36934938557970654,0.11046808146338144,0.16766559872013745,0.08570744544332255
100,0.013455158464179755,0.01884542205622962,0.09703093010931972,0.05320044932571184,0.07495216526409376,0.05133410227009557,0.05550674893879291,0.04550184568570742,0.21116589181124476,0.06750482257860108,0.25040993899085895,0.07230589995999892,0.3779376322964359,0.07723916162611201,0.46416035674782535,0.08144747769382073,0.4668562281768912,0.08358945550731556,0.45086666832840244,0.0763285563339298,0.2320532022720755,0.06830364161605132
150,0.07143306849456209,0.032303541054477275,0.1352929290278806,0.05657744524134963,0.09851382185071612,0.05555983077685595,0.09681290590235929,0.04352212795717937,0.22018891252874406,0.06211224825809173,0.2759063290205563,0.06510809885614732,0.4286727463719884,0.0654237976986557,0.49213542731172844,0.06792843622730914,0.5277990911127771,0.07089466195379665,0.5431581515350148,0.06363541657712657,0.25963408081528355,0.06415730601943653
200,0.09017124109901273,0.03268804639155233,0.15614124499940027,0.05715688501555447,0.10318996652601754,0.047509183555847566,0.11996280736236377,0.042598679476593626,0.25140690022509277,0.06096932440484203,0.32170707553824973,0.059778944201641704,0.44897980930301834,0.05858914273100987,0.5199649399386993,0.06239977916053135,0.5613670400880253,0.06719348525062033,0.5948376879681461,0.051474881069708225,0.28524909811535226,0.06785466592038383
250,0.11647030475142524,0.037741036839968684,0.1912684589088095,0.05892371719689003,0.13824658516425034,0.049648571140908336,0.16488796700787994,0.04622746968088501,0.29590672797387774,0.061362788619478796,0.3687117474010504,0.05851754325558953,0.5036555994945536,0.05529316457762115,0.551639034325826,0.05314314958487814,0.5854005713535839,0.06491601092612038,0.6301990018280537,0.04513725957458394,0.34779294954573103,0.07139473388887438
300,0.15553868084871617,0.041329167409694924,0.23346573654705305,0.06333794858056778,0.20276590737577396,0.049488466853812,0.21087126688502664,0.049344974781508524,0.3640321062497722,0.05837370096001731,0.4216058304552628,0.054063364130742565,0.5505920940374446,0.048015672819491165,0.5817832104175463,0.05181561584139348,0.6033376693051458,0.06576929751944495,0.6542136177356142,0.04050648876447017,0.3906086952957511,0.07034325067266478
350,0.20570970677234918,0.04692488070012229,0.27424057568586346,0.06436692654721185,0.2308177186943361,0.050112991965012725,0.24793207791183675,0.0541339922150715,0.40730023230992507,0.057589628105750475,0.4592499396135992,0.05368362407019101,0.5841683805559538,0.044886687958832334,0.6051355810431217,0.05111290551649626,0.6214326227339163,0.06425427472887829,0.6742408963828713,0.03752004840086737,0.43179537134917423,0.06939731225041139
400,0.2463493598618906,0.047317773020251655,0.3042217403118188,0.06677763797976348,0.2642511818510231,0.05403837846745999,0.28542742316854186,0.05929387651933949,0.4503096578852069,0.05370192847484097,0.4954278918182004,0.0535042209922176,0.6153973085995944,0.040817329872022814,0.6249924232713245,0.051077178318466115,0.640748619740046,0.06142035239324541,0.6878991846078093,0.035895528673211566,0.4683575046637343,0.0686139973078704
450,0.27781786511114215,0.048923806698895234,0.336903394527982,0.06745903475337259,0.3236632484532691,0.05447068727723479,0.3324360124205332,0.060753803880373054,0.4916199539598011,0.05089690174989597,0.5352307416650313,0.05107473770752018,0.6415731798473859,0.03782145147469936,0.6412642562631491,0.050272413524689336,0.6550229709323618,0.06125223616993536,0.7030455684565179,0.03411243996929293,0.49610569958632256,0.06719091945850642
500,0.3116693996390867,0.052929129222859916,0.37853317624776656,0.06609826623749322,0.3724600758756118,0.05506025439640761,0.3707474061334109,0.06305954242095395,0.5283081461578594,0.04817413031053995,0.5674016773303187,0.04885108998000569,0.664060316633853,0.03532383590055172,0.6544513597297584,0.048298300265414554,0.6670478498737238,0.059546840458664846,0.712835212377152,0.03356613197451125,0.5188845983032783,0.06798195222754697
550,0.35556234594012426,0.05301106999794466,0.4225896719125358,0.06308988733181474,0.4253207204336961,0.05266880026011143,0.4133182978919293,0.06350134433002537,0.5590158541056561,0.04594877207682845,0.5908109886005302,0.04711727099298598,0.6793846540957658,0.03404336587724159,0.6684120664310371,0.04568156861070329,0.6748360288720331,0.06004654721475414,0.7201090867592655,0.03298370419271532,0.5407711783098494,0.06760984481078165
600,0.39785764634573767,0.05322902085425447,0.45754699563828866,0.06188451341409999,0.4692820215836907,0.04941696542612953,0.4464360899209383,0.0623157311934547,0.5867158240681567,0.043297179920942605,0.6112004463521676,0.04569461188053227,0.6913501674018454,0.033124881518390006,0.6796595941366994,0.044221852640748946,0.6818529779208997,0.05987704383117199,0.7291513940300882,0.030367114008749422,0.5592994292502386,0.0674233011882243
650,0.43139532918805906,0.05379654196666614,0.4939939767435569,0.05811842724153217,0.5064790081968603,0.04585008935824352,0.4752788655604101,0.06138849614463458,0.6098417706896319,0.04007814030809853,0.6304303679899553,0.04275117336903169,0.7001201252127316,0.03245592849245975,0.6881741643590931,0.043747013853916494,0.6874735444367682,0.05952775584654494,0.7359739066612778,0.028337723349412064,0.5784327407280752,0.06594201678621832
700,0.4629881616643056,0.05265476299101745,0.5209314551716137,0.05655113955711062,0.5342605107173845,0.04296591057427169,0.5013289723373646,0.060163702926847216,0.6298246085075799,0.03727351594285017,0.646704092752981,0.040343926964754966,0.7088734154953862,0.03179974596158016,0.6962155556820983,0.043123221925097835,0.6947114840658871,0.0570900317844354,0.7418740537950614,0.028414370757390298,0.594109134320556,0.06528669143096062
750,0.4962490876879863,0.05025546408544684,0.5423744144309652,0.05512861609710209,0.557156498459481,0.0408004811486399,0.5274722000513753,0.05790801676005538,0.6463015993822426,0.03530150860819769,0.6594972463246879,0.039819694324600564,0.7149737961443252,0.031803041172305355,0.7036035427033308,0.04250284550636723,0.700533587252206,0.056147207782869135,0.7452595054743202,0.02826560688350596,0.6067950139391752,0.06407516839411571
800,0.5198341285357639,0.04864831711406804,0.5609494181289691,0.05390842218709293,0.5779756466447342,0.038567716291634635,0.5434715522243387,0.05817088862394972,0.6560443095698978,0.03338790987721719,0.6726041678701818,0.03709999530230696,0.7234305236089746,0.02814293508037774,0.7077207530655891,0.04235357925508335,0.7035534722726555,0.056284803692650896,0.7498157159506063,0.02678706596959466,0.6194218221729217,0.06277828742026424
850,0.5430471160286272,0.045993139097901946,0.5770742378608724,0.051900397640552605,0.5955638619893773,0.0367667384641817,0.5604998361094092,0.05766015159609506,0.6666648713558238,0.032800223843877006,0.6833521762314458,0.03372226691706093,0.730077054345343,0.026846739100626488,0.7138943459480309,0.040993959415496634,0.70727484553402,0.05557574100785902,0.7536623306124113,0.02399461952176131,0.6315816198905437,0.05963051416713055
900,0.5625622951139517,0.0439404419643033,0.5941928238019991,0.04945366059490657,0.6119805211215436,0.03546999885383942,0.5754288573460338,0.05589747872112646,0.6777287786320756,0.030136105153854204,0.6926587223469898,0.032510544257909085,0.736665968334896,0.02429648845324066,0.7184743035173803,0.04086905912120636,0.7105420558966387,0.05498566724680842,0.7582695258662022,0.020817344436654315,0.640580852449037,0.05752826995318146
950,0.5811743813605067,0.04066724063375375,0.6090559691419887,0.04763118753490498,0.6249098147891227,0.03433162793205868,0.590765873602258,0.052971735700219166,0.688959724632807,0.026179987018666275,0.7017881380130911,0.028731627982514243,0.7424747981281484,0.021048068779721298,0.7223351659194315,0.04093267376042006,0.7151054070366074,0.05294854659774381,0.7622984568147622,0.019209800407699595,0.650452111559495,0.0558812707685114
1000,0.5975479669960164,0.037605545416034294,0.6196797156488849,0.046179006224059814,0.6372564610588489,0.033230264432356396,0.6048712194259892,0.05087308389432651,0.6970360220701459,0.02384652578323475,0.7093745957273153,0.02604085496712388,0.7464762836685527,0.02138833699744834,0.727070754664508,0.038818261065938546,0.7193356238298477,0.05144644859938858,0.7655724345783568,0.016983812809347538,0.6591026843476459,0.053968921421590335
1050,0.6105179973601003,0.03631776929645676,0.6325831972802682,0.04341955931733864,0.6478605238731765,0.0326102518800099,0.6166668882823378,0.04864855396088946,0.7057423852248771,0.02134160377703817,0.7154529323190881,0.023710518743737478,0.7500850250713731,0.02176106996347362,0.7323699693573915,0.036784421683045444,0.7238977640654918,0.05009165106504705,0.7687289410165553,0.01574992060016437,0.6684511331137492,0.0519425545097623
1100,0.6233212168366028,0.03449263457657535,0.6431540915034567,0.041063231966346384,0.6575936388827833,0.032257848857967016,0.62772155795354,0.04666137342765064,0.7117019816630387,0.019719664636080204,0.7209852236589596,0.022148052657723863,0.7542972872007715,0.020019906605336136,0.7355193967271139,0.03632860318003799,0.7274110988874192,0.04930004638115614,0.7714894037422891,0.014270610636046515,0.6764898694389536,0.049790301791311546
1150,0.6350213358113944,0.03332401603620397,0.6518287353665692,0.03947906303418559,0.665014486537446,0.03194466025869549,0.6368716331503473,0.045932186963100446,0.7184258667171863,0.01810827001243131,0.7274123126093888,0.020522889829035197,0.7592468878025092,0.019592855241787614,0.7402035058799784,0.03684900052670467,0.7321471919025193,0.04953521940882335,0.7774439388937374,0.013972359220489568,0.6859793558173137,0.048069342983174376
1200,0.644577743450521,0.032402001050065535,0.661604437477785,0.03847503748953751,0.673244943711553,0.03184320076856084,0.6448648759072442,0.043907681483484166,0.7241945052038787,0.01782086848524006,0.7346632921514051,0.019472289962258752,0.767134038563707,0.01924447917863253,0.7459433360473882,0.03748400044617421,0.7401464064441443,0.046997784802286155,0.7859825558498944,0.013302904470961724,0.6955223447251652,0.04621102641212442
1250,0.6535081692429187,0.03215789182033065,0.6720132235542994,0.03742546574998999,0.6839451043608439,0.032602046043054674,0.6559041362477344,0.04438913636769947,0.7345554697440027,0.018434011654622252,0.7465620274336211,0.018856219282033352,0.7801703160379493,0.01844230857915985,0.756281323501365,0.03704733510398874,0.7499002000579967,0.04555178564703687,0.7926711482096254,0.012536329519579465,0.7071968189280825,0.04579980872584407
1300,0.6675435046910424,0.0322192731878566,0.6886400008784561,0.03790101951599399,0.6983219791123922,0.03373101922787693,0.6736643130635458,0.04362317342652342,0.753123806097587,0.019100986871498676,0.7621042735893976,0.018929714648684794,0.7908300343928926,0.016744513219394835,0.765733170895305,0.0353564848519931,0.7558636792185486,0.04499613071837915,0.7973100504609667,0.011621332429836937,0.7199376657483941,0.045951901989771386
1350,0.6833380818278582,0.03335758218946204,0.7071555927469187,0.03719549249599023,0.7179760584078002,0.03364951222722543,0.697789104421965,0.04383195809480213,0.7679570701019933,0.01943337249302031,0.7758689249605147,0.017855913592477613,0.7992365087966785,0.015684450678739595,0.7726482964165028,0.03400985855483183,0.7610284556472822,0.043677764377720474,0.8016315796881791,0.010856767318482499,0.7326004271252904,0.04411395495210831
1400,0.7061243102148933,0.034443130491667,0.7231889103754809,0.03731319984054412,0.7395909103730465,0.033865747717354226,0.7189050712091672,0.04255430081338707,0.7800307412197465,0.017973826247444917,0.7884481413969671,0.01644229096629828,0.8027981436835934,0.014694543471917215,0.7771385932128265,0.03280476956424659,0.7650686903665843,0.041593404574051605,0.8048261439124086,0.01005607888208296,0.7470838102669,0.04102933702942039
1450,0.7263002628986118,0.034703127030408766,0.7399968360767477,0.036445206380866735,0.760252908242301,0.033331514240994245,0.7345185914168367,0.04144220268130372,0.7892752095870214,0.01652030383023389,0.794209534018789,0.015592785381163985,0.8049085800288249,0.01412437140008292,0.7830917129882663,0.030480770853680457,0.7684767413103528,0.039623605737777706,0.8069549752029826,0.009592614221412698,0.7564254932581441,0.03866253245217375
1500,0.7451461338567874,0.03432929943896372,0.75348332323797,0.03544690675519572,0.7759044624167893,0.030592513377327758,0.7444741058671899,0.039665273866476815,0.7947351946254035,0.015601418165096541,0.8001702518040831,0.013318947731382782,0.806215150578305,0.01354438633453902,0.7868978790438341,0.028176079829710692,0.7729214144659845,0.036568878542832944,0.8081282942363529,0.010026989375573054,0.7626614127961657,0.036226598650927325
1550,0.7591988076581687,0.03275887742160259,0.7656925870032993,0.034399555245097524,0.7874362442000564,0.029170618576570637,0.7554038124888595,0.03811007979123138,0.7994101994603695,0.014076199691761777,0.8036030215737084,0.011923107432985632,0.8069799236010863,0.012756194424344166,0.7906736473208101,0.02657196375348324,0.7772181476292893,0.033742714062198496,0.8100662020952727,0.008122690385327197,0.7691427121044988,0.03437718138721455
1600,0.769225926178291,0.03193148538869532,0.7738613433969289,0.031851421709946426,0.7919220599043899,0.028402226807718735,0.763796039033367,0.03495127365003318,0.8032957142986641,0.012169788989532193,0.8079326789200383,0.009342597176360504,0.8083646390292804,0.012394772931489665,0.793470241908237,0.025232192425420595,0.7807054325036211,0.031417343870792334,0.810635837051322,0.0067901522167696585,0.7755542257152025,0.032206970237743805
1650,0.7780637161712183,0.030802793671524276,0.7791342907073222,0.03101618581731285,0.7945875273404343,0.026909302625399253,0.7704898656820256,0.033049588849240225,0.8060434321815448,0.010471648139481088,0.8111098493362939,0.008344813126526001,0.810284092713513,0.011193473132821102,0.7951067587260175,0.024582613047200084,0.7827141299381697,0.030166198601924824,0.8125612057211181,0.0049488765086771695,0.781544099372875,0.029848283857850873
1700,0.7851123229219271,0.029317242340594712,0.7833077135805895,0.02908975371480957,0.7984278972169337,0.025473484987016678,0.7770665500170937,0.029937249508798988,0.8088188827546532,0.0079527736678132,0.812080599189595,0.007135750244368036,0.8109791348382754,0.00947494354540589,0.796910189770513,0.02324463775227101,0.7864546231438527,0.028865082950640567,0.8135134094900675,0.0034901736798584764,0.7863342940109687,0.02771646744075671
1750,0.7898331986932041,0.02869195221099251,0.7870894383382125,0.02769168765834523,0.8007667087204239,0.024273659880677766,0.7830344614568558,0.027821995690248187,0.8105216892074975,0.006482722881520793,0.812943628282011,0.006369191270097618,0.8126773516379496,0.008352904807260317,0.7983522498711421,0.022103648956565185,0.7898247838126794,0.026799986745017147,0.8137980353762971,0.0035244233486597747,0.7888048069427696,0.025928669476383122
1800,0.7933015169632976,0.027764636726019143,0.7901950258493778,0.027337436607253345,0.8041393078340243,0.022611273221605735,0.7869691573547537,0.02548466782161369,0.8136685484258804,0.005368776106113248,0.813828488513478,0.005496893303690423,0.8147418779490937,0.006646725978978612,0.8004227079071231,0.020710200196356696,0.7922822238773555,0.02513431755523433,0.8153392406659158,0.0028021209558707445,0.7927447241997326,0.024376994662758875
1850,0.7959818578329257,0.026873207588929283,0.7943887341565283,0.026417415284802032,0.8041174515381014,0.02157498403125234,0.7907303260118296,0.023971651169935552,0.8159436135204825,0.004689825086563135,0.8150236936706667,0.004931040529424865,0.8159086424408828,0.00548826390398679,0.8024433277855078,0.018982998696297392,0.7957550174660255,0.0230101943932362,0.8148558447484853,0.0031582965707442705,0.7969105336318881,0.02235770966805135
1900,0.7982797779107287,0.026386676476083788,0.7957600934357473,0.02625767997479852,0.8057809600388004,0.020216573410244076,0.7955648470503103,0.021244123991356858,0.8161139577264516,0.004614805792111393,0.8160749294891708,0.004161820184447296,0.8170563995683202,0.004617291319864663,0.8044257659920337,0.017541494547774743,0.7985545000598119,0.020476780644848723,0.8164985915775398,0.0031193620887752078,0.8013471463030654,0.019791392344183242
1950,0.7993374972994041,0.025153858831294208,0.797215527522968,0.025199675363291332,0.806996156241184,0.019891026443443503,0.7994573722211621,0.01933020950121709,0.8165011164438879,0.004569956030514914,0.8168484641798746,0.0037629879019920143,0.816981744112135,0.00435747725408954,0.806682802272865,0.01476695367513291,0.8017888231498764,0.01733015500781314,0.8171243432738007,0.0030568801419421547,0.8032133836677637,0.017417501165904847
2000,0.8003871944009423,0.02460489465715249,0.798699353260686,0.025165802447984914,0.8076853238714464,0.01891309901019347,0.8025261963527748,0.01696985555219364,0.8174152778008308,0.004141292196859445,0.8181797435214415,0.003651028877361221,0.8171673605838979,0.004286780970577288,0.8078938099502929,0.01344771214357757,0.804693555208971,0.015333183579638669,0.8169089972217362,0.003279224641231253,0.8062040745773001,0.015150535885727663
2050,0.7993021023045108,0.024792315288128027,0.8003036123382001,0.025178656263867095,0.8090996561280411,0.01776352951871753,0.8037212678533828,0.01520527672862633,0.8177613799013959,0.0039828256934588665,0.8186794131285912,0.0035661834173460125,0.8173553013673874,0.004247307505612855,0.8106123322074106,0.01088644553414955,0.8075751027875223,0.012937123679683141,0.8175457196121052,0.0032900842271236844,0.8075941361263772,0.013165525597406923
2100,0.8004225825720411,0.024946222052859335,0.8020299812403625,0.024679746328613163,0.8098174796998028,0.015820751779345367,0.8069520904660514,0.012587571325250164,0.8187118554486077,0.003871506506981456,0.8194734960776764,0.003460210906209564,0.8181630361105894,0.003882248311183082,0.8122864644218569,0.008858685613842046,0.8087378886194094,0.011261808358276247,0.817837522039421,0.0031324875786577517,0.8097884124049862,0.011046790493730712
2150,0.8010850113051582,0.02410266793596391,0.8031804513231939,0.023813087253475872,0.8103980496915536,0.0158478789322192,0.8090663104910295,0.010366813572653122,0.8192999307288866,0.003684201291493821,0.8193061987500063,0.003581203712041565,0.818256787618973,0.003928847203070309,0.8138465533314954,0.007189767402096422,0.8109200756974446,0.008579813756578063,0.8180607585426231,0.0031098725377192615,0.8112213633641364,0.009053831479008812
2200,0.8014091174088527,0.023763278380254212,0.80429910653109,0.022657146789685556,0.8104003328949143,0.014569148778165099,0.8121538297923724,0.008271677814418867,0.8195394059306419,0.003684540151997582,0.8195164874043452,0.0034165064838902522,0.8189401683169177,0.003934127319686461,0.8151554062759112,0.006018768472816526,0.8125882361141444,0.006907066838241019,0.8173896193246715,0.0035360857350849,0.8141754213327466,0.006620075701824357
2250,0.8024790006900007,0.023172566284901653,0.805388710940749,0.022593073270824427,0.8114661018373482,0.013425212864990337,0.8138212783658222,0.006906931936803299,0.8207251669349123,0.0034796830208020913,0.8192142217945588,0.0036797734750819975,0.8188299066912538,0.0039160318230886055,0.8163002781569813,0.005090448075269714,0.8151794481463586,0.004438711602066181,0.8175954396671062,0.003428729099144744,0.8160183153199043,0.005674408613835823
2300,0.8026999462767569,0.02352442491999371,0.8061849497089854,0.021293879216903917,0.813086809583654,0.011507860379114401,0.815041501682098,0.005300423747767203,0.821027614452762,0.004184979800541965,0.8195405279718172,0.0037367560335916424,0.8194197553808931,0.0038868034453730244,0.8179849072846207,0.0038592049974986256,0.8156686354001284,0.003954083137699707,0.8175264497268436,0.0038935720201356263,0.817203295320514,0.0047146827401143235
2350,0.8046073346572333,0.021620020041156904,0.8061201808211788,0.02128033152397546,0.8144749506577486,0.010259234931873485,0.8165365152485786,0.004266005497881855,0.8214740218390078,0.003326724624830954,0.8194972239346724,0.003573410495531817,0.8196623412801529,0.0038883546482958702,0.8187177184440785,0.003230479462390839,0.8166575384682306,0.0036808875025483526,0.817585793000613,0.003860500499144457,0.8175326191682798,0.004408145597704587
2400,0.806041265191675,0.02032965129921021,0.8077496766492893,0.019320876631067928,0.8149107750496738,0.008458925722536039,0.8177423196717085,0.0032138544903692564,0.8223662392776656,0.002617912871908408,0.8198154477142975,0.003288093637740783,0.8202834582748929,0.003213665179739515,0.8188672587951014,0.0030829238707588257,0.8181473465177527,0.002724835798744151,0.817512891879782,0.0037787416620488784,0.8181919773869727,0.004295340650777652
2450,0.8077229280019625,0.018992063088982162,0.8084453187432521,0.01870297303218741,0.8152224079667627,0.007274803317795553,0.8184654929209012,0.0031585535931528577,0.8227674916433653,0.002540106797954758,0.8200229165984801,0.003275053704646411,0.821414014669254,0.002667785479711891,0.8191441292434304,0.003330632967674051,0.8185127424630133,0.0029685374521820373,0.8172449191751339,0.0038005662956727996,0.8182223608304793,0.00431080887826989
2500,0.8089454930891335,0.017048050988439704,0.8091077636254496,0.018087099259891624,0.8162621920965855,0.005653778543057811,0.8188033067309743,0.0031639677116687757,0.8232384069737018,0.002468470016209559,0.8196373977125081,0.0033966164560761893,0.8212266685425856,0.002660495476799435,0.8198729058689388,0.003116287767337358,0.818036778054607,0.003085411003369332,0.8165390209558829,0.003925997917704583,0.8190788914567755,0.004297405218320789
2550,0.8089815804499902,0.015781552241588385,0.8105962781601262,0.016180396298050525,0.8168913699267192,0.004782848924259039,0.819859361453798,0.0027758266187419447,0.8230927114909565,0.002632280118451945,0.819425666372339,0.003469659253332018,0.820755245335062,0.0027183967583961155,0.8199276635974599,0.003058450540790262,0.8183464880418546,0.003031598007546586,0.816814100702472,0.003985766973457652,0.8188120688039708,0.004177791837067784
2600,0.8098834748852245,0.014356269025663086,0.8103990276641437,0.016627540065724634,0.8172012691134438,0.004157411637957975,0.8197851090702477,0.0028385179746918433,0.822839819533839,0.0030995038298159967,0.8194539237745992,0.0034591050457900515,0.8213892991799878,0.0024591831240750287,0.8201356356057247,0.002977914983532415,0.8187092727177366,0.0031373973746357097,0.8178772359655571,0.0038956403845603815,0.819394446251533,0.003968726281904979
2650,0.8111964855499771,0.013081384385515775,0.8095659638650775,0.016596495699476705,0.8182573317935666,0.0040891602759833825,0.8202639129674171,0.0028232987491007655,0.8217496424371705,0.0034628886085736423,0.8199565927863578,0.003326704207425083,0.8218359675565376,0.002471409267865923,0.8205915840675382,0.0029650917649640626,0.8186479307844414,0.0032548697409214493,0.8172265997335572,0.004099906203664731,0.8192969993356829,0.0039964121068334834
2700,0.8126944293830123,0.011354554018556498,0.8092329514262794,0.01668706378996754,0.8191647981784681,0.0038616886162936162,0.8220094004862228,0.0022943225762603603,0.8210239470997734,0.0035291027007691854,0.8202060644283581,0.003373199776352783,0.8221461197727524,0.002599977544667716,0.8202024620855051,0.002986624766238063,0.8185775405060187,0.00363446147503285,0.8175202725077534,0.004120008375533051,0.8193224434666746,0.003992352834228393
2750,0.8134610051796719,0.010028441963361197,0.8098502212243361,0.015480992112862423,0.8185723318967619,0.004304757854410778,0.8220526363973196,0.0023335861402470582,0.820767600140486,0.003671735905327292,0.8215420157774606,0.0029092586397993438,0.8218761278510991,0.002595153594650392,0.820410824750513,0.0028272005276813784,0.8182701649252467,0.003760914713909251,0.8178389460974899,0.004093537083282595,0.8188155144343352,0.004065881548412402
2800,0.8140421278628768,0.008738691917710498,0.8111513071212352,0.014215732305369662,0.8184171766740392,0.004386667345110255,0.8224068875423154,0.0022606466287512315,0.8209656417098604,0.0031799306820940007,0.821514192903701,0.002898566194779145,0.822093239492169,0.002590073761571604,0.8207943673056601,0.002798972553845071,0.8189516212128514,0.003439488469379037,0.8182658196932678,0.003773039850688121,0.8194780603236047,0.003922512833514827
2850,0.8147288047894052,0.007372159755290364,0.8125485897735122,0.012868157558817416,0.8188614519879976,0.004372390201228125,0.8226497349399827,0.0023151625596114626,0.8203410901640571,0.003409848586988359,0.8215061121663548,0.0028591549164230044,0.8222527859713176,0.0024922238445889097,0.8206924672620124,0.002797579532491987,0.8188518567460767,0.003656933030163707,0.8188503826772282,0.003732294527048654,0.8189109059133108,0.00368635946417585
2900,0.8141552960784714,0.007055316587322276,0.8123432165926112,0.012873627351887932,0.8182703770937912,0.004499288208095379,0.823111364227943,0.0021218792722160445,0.8202635033605996,0.0034419177420877034,0.821984568882034,0.002758149618647623,0.82200649272914,0.002513898777001507,0.8209293459849377,0.002850291479303748,0.8178682531102867,0.0038963557607148256,0.8185586471380099,0.003582665409710808,0.8194230560250989,0.003691200927376989
2950,0.8150188134506337,0.005959204557003294,0.8124479716274392,0.013044816688838744,0.817960192446747,0.004380881809756678,0.8228893404505213,0.002247051853465438,0.820775888298662,0.0033260228673852696,0.8218951330873149,0.0027677137131920065,0.8220918153673452,0.002517650671766559,0.8207147854724062,0.0028375951246416556,0.8179860528349755,0.0036846474725404825,0.8188137495542992,0.003275048826029485,0.8193432180070461,0.003883817640711692


==> csv/lambda/2-rooms-3c/linear.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.3098109178856644,0.10067284572458399,0.09653808580941028,0.06861747891824646,0.04246416285843802,0.04815690586031899,0.028025502564481553,0.03926924328527628,0.02784332691100672,0.03915602860491,0.014354610651965498,0.02870922130393102,0.040142346373894196,0.0454013954724245,0.05333802912087931,0.05177358187563601,0.027539914510696567,0.0386933860383603,0.01509438574407265,0.030188771488145315,0.3098109178856644,0.10067284572458399
100,0.3349202660433627,0.08789711241061124,0.06951374005675247,0.04444075784265198,0.1202546792905223,0.05201694497256063,0.12163894591098194,0.048760576689640164,0.0962104989543553,0.04785604732424686,0.08594047147483062,0.043808149073823015,0.10936643650612003,0.0498824913916373,0.07417340939833988,0.040033679392566954,0.07306131884637085,0.04332175181402301,0.061025535200611845,0.03737275292973795,0.32959838883995546,0.08676913193335946
150,0.3431936697151204,0.07684282988570118,0.12879468236282682,0.04926582680272593,0.18061857930418287,0.059777152669226744,0.1504660758008044,0.04927630053968823,0.12698375186188418,0.048694785638534896,0.1053500996281269,0.041186196159851994,0.12202964815292987,0.04419142721760008,0.10203493147736575,0.040451877046297095,0.08255477432122707,0.038484891066829306,0.08143535852075931,0.03725853201017471,0.332178575725953,0.08072856143557901
200,0.36468589375987576,0.07353022818630583,0.17423188247324023,0.049169525973890495,0.22105834131899177,0.0677169717659549,0.17769153070437166,0.05309377165060986,0.15641751932087022,0.05056872538463238,0.15715798635304778,0.03933537102395072,0.1532634043814695,0.048321274209760005,0.13226959836861588,0.04506913430680987,0.10188990638689623,0.039742263421129236,0.08950182891589085,0.03398984298266074,0.3508714538699724,0.07644098971939961
250,0.3781680667087832,0.0743584346979947,0.2013384849160047,0.05081904782208066,0.2528504388668672,0.06897241476976869,0.21787741078750664,0.05653792550778638,0.18401208939225136,0.0568943541615781,0.18688001263403975,0.04563696192174687,0.1858639410360462,0.052448682518189564,0.16027605267467582,0.05086788341102562,0.12276072047654259,0.04109627964788297,0.10170532175466289,0.03580843653332661,0.3694178258098124,0.07538344615903814
300,0.38651486816093905,0.07621089831376925,0.221163714974469,0.055815589154163806,0.27435477772846,0.07125835996200161,0.24869716509284687,0.05794400511846778,0.21340473624629358,0.05795758795155397,0.20988227540381568,0.04779302760921749,0.21657201932445747,0.054244014947664634,0.185617346844605,0.05397597069896107,0.14797900603707878,0.04323919504079175,0.11764593738672872,0.03736128223620817,0.3821088635399758,0.07691030093918011
350,0.38374326226490085,0.07660900006647842,0.234726319764591,0.05933467761933734,0.30462803268294986,0.07268524890844734,0.2656174645145017,0.059233982554400176,0.24845582829169743,0.06019623458599622,0.2360645145364634,0.050832759013088896,0.24645216456593963,0.05723029505968073,0.19781876022934142,0.056266843213960145,0.15487696107067894,0.04533106737888975,0.1523396193134146,0.04148021364033048,0.38936224893755395,0.07580743381104603
400,0.39829281331090416,0.07608555727096136,0.24701021690914915,0.06007274027545293,0.32134878382088256,0.07261926325064094,0.2918362251256951,0.05962671196930878,0.25742572113957907,0.06269138069723926,0.2552165790578375,0.052670399811560194,0.2675402501969517,0.05852201623904967,0.212675075738266,0.05952948308558343,0.17097387351070123,0.04744476372212126,0.1721633862285477,0.04305570536625199,0.40868251966063646,0.07578336628718062
450,0.4025022622780018,0.07701232459569128,0.26464154337918894,0.061072923273095846,0.3441308892335091,0.07404366672474343,0.31767034799354726,0.06206773925657605,0.28037788719646956,0.0649427910728517,0.27567450711245406,0.05516058820530553,0.28772383371281846,0.05870982812825694,0.22678910100790373,0.060916257322301125,0.18548520115562042,0.049988550734744404,0.18446111859778047,0.04257215980058154,0.4117410798333106,0.07639557658455239
500,0.406312693305972,0.0770944395655867,0.27653075924937853,0.06322006786209254,0.3563273844395187,0.07600842930570642,0.3405487849725795,0.06360511433598698,0.2996390832896067,0.06564843546118018,0.2959757342255577,0.05778443206692662,0.3031214680893443,0.060526982570046975,0.24075389299330519,0.06176932698491494,0.2059947437950357,0.0515846056028963,0.20636775499128973,0.04370083080871456,0.4212898422046262,0.07684300331840178
550,0.40878622840544543,0.07780363979998667,0.28803082099437527,0.06550353467241875,0.3743586052488088,0.07663183650543966,0.35894773431995325,0.06477044358430926,0.3146008283044977,0.06669800054446114,0.3191193325301533,0.059471101528097293,0.32352967685919376,0.05998607144171709,0.25471925672985896,0.062265305077301214,0.20796419264195962,0.053598060994454945,0.21586849794701723,0.04508978629500246,0.4227862177901578,0.07776796321933699
600,0.4129898603807724,0.07948385606540757,0.2979473934508709,0.06733902487644036,0.38528751861426275,0.07740187649747256,0.3656064553881897,0.06632853871649835,0.32402705343762994,0.06920016356485696,0.3325651954435694,0.059317680836019085,0.3299401251374917,0.0605276400943126,0.2685909187550413,0.06265193455860826,0.21091027431285794,0.05473185179602847,0.22522532854987548,0.047280499596332085,0.4256118299292598,0.07953648342812117
650,0.4138736864388865,0.08026257679131973,0.3059617287833858,0.06941009222243785,0.3993145168347788,0.07816661403601684,0.3760983830422209,0.06734683589207703,0.3349686749905776,0.07075688709418207,0.34444342267537686,0.06033516515983932,0.3384821522735085,0.0624388934851912,0.2762957673597274,0.06259296946964889,0.21873632554588515,0.05521495606108156,0.23576822196289707,0.04876396765509703,0.4315260877467739,0.08041602900479762
700,0.41760045013999275,0.08051388733328321,0.3149502625568358,0.07031293582705252,0.411181566906901,0.07868014214785707,0.38881892184968847,0.06911939413639018,0.34371820923914925,0.07188858899233032,0.35149505653013896,0.06161918778787807,0.34749619901146667,0.06343934350393192,0.2820982075614218,0.06374022304563348,0.22949763776554594,0.056211374745048504,0.25394412102442404,0.050388211500379414,0.43755747555773683,0.08072726642014642
750,0.42476645465172963,0.08076391068499351,0.3236922324589998,0.07206706973674841,0.42101385460355545,0.07945080356013087,0.39606373098500147,0.07093246939638681,0.3509531306315879,0.07296050146165191,0.35815293211266025,0.06229859941885983,0.3565727586878928,0.06420592659589917,0.2917099091030017,0.06502550389747669,0.25235104306787,0.0567167019610358,0.28084997865653805,0.052743951051822786,0.4441269312690892,0.0805780608670734
800,0.429427992254951,0.08111757725545546,0.328326301425886,0.07361491381657839,0.42594366432319414,0.08072849422112253,0.4058905568473326,0.07180156535411746,0.3581503707025869,0.07445761671566263,0.36390650945801006,0.06281756173291712,0.3684271634251261,0.06431304315462534,0.3115362845669745,0.06378066528066956,0.28183210419925137,0.05792662771313527,0.3089802962357004,0.05466214487532078,0.44946447160526454,0.08065435073025551
850,0.43579481905794276,0.08100816356658158,0.33665607728571856,0.07440164335699094,0.4342397894470553,0.08040909960452355,0.41425386071935,0.07248863632078849,0.3674738911797637,0.07433815423876938,0.3798554729356176,0.06287194673564955,0.3834448345725384,0.06464517445288394,0.33014450799779943,0.06362600291977223,0.3140668610116608,0.05702815305685568,0.33865369231583065,0.055535935302393126,0.45442275317677544,0.08081077525268164
900,0.4411739539889751,0.08143668835112879,0.3450919036756567,0.07612308761895334,0.44191161848322486,0.08118782406467706,0.42324900020077266,0.07327694950134787,0.381279277471586,0.07369510897402211,0.3981520530873125,0.06347625928376371,0.40535015942941355,0.06304856877136245,0.36179479839762835,0.06094816425303272,0.3441674944279931,0.05664886745370804,0.372698216594042,0.05475096455308468,0.457586194441353,0.08138948376525883
950,0.4508584298962909,0.08090615232553303,0.35536365972457773,0.07652911245910958,0.44763325324282605,0.08121463666427149,0.43158681096315216,0.07329407522885198,0.395512390246802,0.0727264947782792,0.41837834175800453,0.0626224624078739,0.4256725648534087,0.062200986620927746,0.3949775725008452,0.058499169739329636,0.3760015712399457,0.05454458629924781,0.3996974783538447,0.05483788450557612,0.46356746716047437,0.08165639473967731
1000,0.454844105040018,0.0805832987229592,0.36137597053779963,0.07767299810219788,0.4559888817423961,0.08042950563969434,0.44166737625401453,0.07373172749033181,0.4115712987182706,0.07145029121120354,0.43893400371342645,0.06156352666479414,0.4473457407638483,0.060393286439684314,0.4206920231638203,0.05512089085510203,0.4070966695815764,0.05318260920500254,0.42974516204252194,0.05226878346151397,0.4689589332238612,0.08131857253083358
1050,0.46347422698460927,0.07955747527997606,0.36583118289934097,0.07836734679710552,0.46662586997250327,0.07963856321110696,0.4489838225933406,0.07373326935171157,0.42939817591006063,0.06997805199825734,0.4600358727869605,0.059385386402597294,0.4704789575156924,0.05736672406316917,0.4471730237655606,0.05262398162754013,0.4319225267822197,0.05123478035053727,0.4546209181687091,0.04969830363722368,0.47261590552197796,0.08119803002719467
1100,0.4698292057136826,0.07883956686060524,0.37298540497448074,0.07887407263416354,0.47939693838701464,0.07851465891656711,0.46061709145907903,0.0732077987187708,0.44661464665603867,0.06857974616656588,0.47753776392012554,0.05855414802363068,0.48996459512077434,0.05503282195629892,0.47243079544109084,0.04948766791547599,0.4572198780204472,0.04879098268954138,0.47910228811245514,0.04718700149355139,0.47602178337656703,0.08071146530669969
1150,0.4762079793055832,0.0787272999371329,0.38375642208394567,0.0784152152392841,0.49197100362126156,0.07715772419319057,0.47701480001444674,0.0717916952542314,0.4650756943904107,0.06577068589394262,0.49307008466094304,0.05732771071024197,0.5102724285982672,0.05279257699873939,0.49467543636118916,0.047207957507733295,0.48226014328677996,0.044784176337307455,0.5017506319599074,0.04441633629610431,0.48157454539029665,0.08074821056908578
1200,0.48399848909556775,0.07814434244369933,0.39821457964347495,0.07697273672635528,0.5097208199601196,0.07424447179999591,0.4875350978448797,0.0708716891646802,0.4825842740029172,0.0643630543028479,0.5129816299717684,0.05410783926206021,0.5283470697596763,0.050818158720709806,0.5161019239670526,0.04490957047160678,0.5028827536063116,0.04197466631750954,0.5177067814764542,0.04304724024975538,0.4877035299884611,0.08051186577154928
1250,0.4919494928754461,0.07763165483949593,0.41085309449593166,0.07524232359956207,0.5235408455795983,0.07164149314363033,0.502582059125761,0.06948886845396399,0.49981716028959,0.061999261050426115,0.527106974087472,0.05303404115801408,0.5422822234785432,0.04944866718074173,0.5318302251083663,0.04381621049918843,0.5235575467332214,0.03896856491598865,0.5342919190541897,0.04101020414058949,0.49562229507880845,0.08071096425648494
1300,0.5057713272437958,0.07677557493241524,0.4318189984543329,0.07201545812907566,0.5393180578495181,0.07014052187137292,0.5179311472373791,0.06863097868696848,0.5149934236614225,0.06031594188518686,0.5426360602228685,0.05146913640299025,0.5566503164743148,0.04721566757759012,0.5469472016407826,0.04315215798797019,0.5416814249775084,0.036967745572698746,0.5502284377205566,0.03784985152440831,0.5073254921626446,0.08024397765945612
1350,0.5172107238515105,0.07580384379604865,0.45061932005787114,0.0709123231532521,0.5527921689833571,0.0685627636652663,0.5330427068592664,0.0670095350505165,0.5327311839289274,0.058790338998248565,0.5555815268127311,0.050094667144008606,0.573344394331037,0.045339031389741435,0.5632864521559406,0.04210028774086837,0.5590425779013133,0.035104285577268475,0.5674561507506166,0.034870879443213404,0.5164608020955949,0.07968245233126188
1400,0.5302820551959229,0.07394185967001107,0.46927095119229917,0.06947497975761374,0.5680616537475474,0.0675646526186674,0.5513780803426567,0.06646568834819491,0.5524391533363672,0.057906935843662105,0.5723234845127986,0.048296539717236193,0.5899052389403947,0.0438888568934943,0.5774058666484304,0.041493913823151596,0.5765799848160829,0.034000042847459465,0.5848585821754864,0.033506466042183984,0.5278227864154629,0.07752402840351898
1450,0.5425601418851616,0.07183867879241586,0.48911733189318013,0.06626297290581777,0.5785691063857447,0.06757267845992601,0.5692710650033646,0.06474517274973011,0.5670555015991171,0.05729927633322617,0.589133163758059,0.047740887212326465,0.6066810262397373,0.04234286720709578,0.5936746126187097,0.041416974561332934,0.590942255234753,0.03450974096957284,0.6048495667967266,0.03399903017924069,0.5400420585886156,0.07488491449244328
1500,0.555319096600094,0.0700567192143804,0.5054142607895376,0.06379652664232813,0.5943489804967361,0.06564874362698714,0.5845731238541986,0.06425557040852971,0.5841062961439447,0.05648695941798117,0.6079314324689615,0.04725956273196486,0.6247661010073583,0.0410154666767708,0.6106375363687251,0.04155152675528357,0.6087100927954677,0.03377781553453668,0.625470473339821,0.03418351403233249,0.5539627663346242,0.07255931208080701
1550,0.56793183466064,0.06795113319132765,0.5250517867563054,0.06190977943172238,0.6098454763862915,0.06407714056710867,0.5996451965131773,0.06318783898233409,0.5996568593395796,0.05429124543657011,0.6261232113171514,0.046432292650541204,0.6427855661565993,0.03987815637321485,0.6272543053557699,0.041854790680512365,0.6280714923558821,0.033930561441344015,0.6489944741817746,0.034717746634206306,0.5663795834091171,0.07030875876571555
1600,0.5796711887267141,0.0658354200213368,0.5424595379959187,0.06033374295055949,0.6215705716359842,0.0632437738970817,0.6126003332370454,0.06167939310128416,0.615287980208771,0.05331335208109266,0.6431367366099491,0.04655949883889089,0.6611245948190486,0.03852502355836105,0.6497010786922865,0.0418816869526811,0.6486042354213203,0.03335040335774825,0.675107173274523,0.03369083862116619,0.5800912647638978,0.06751349578224954
1650,0.5902945148166752,0.06386520454233169,0.5603160386880686,0.05846394216158894,0.634209359516974,0.062333041431506704,0.6272412020329414,0.05986630097715717,0.6318930674648787,0.05114641921872627,0.6608673735620613,0.04551731439741855,0.6769217705209252,0.03751546338408301,0.6686316290386124,0.04167164629641287,0.6716557798249785,0.032661642918083204,0.6968928395020018,0.03232133581837008,0.5916812934784932,0.06577297667420608
1700,0.6024101320336094,0.061234988434463976,0.5753593106860398,0.05639645684161122,0.6474115549961752,0.06049930594819398,0.6396429464862893,0.057806213914435814,0.6481835188842073,0.049630985512847274,0.6780526907170003,0.04401575270045044,0.6953994633116237,0.035963609497386584,0.6921978527112015,0.041007979267550065,0.6954359760097053,0.0306982880859772,0.7194496950891138,0.03021426659228407,0.6043555389931524,0.06283329646048602
1750,0.6138532884368745,0.05979740732575472,0.5924467009182783,0.05449600425292093,0.6617459101815578,0.05785129618750119,0.6558777448918943,0.055459950805834365,0.6634816510469628,0.04776957971552592,0.694618999447053,0.04211912642924417,0.7132106167664936,0.03369862680873511,0.7132650567794018,0.040156499722407174,0.7187850717747969,0.028581648441188556,0.7395897805005665,0.027544397223576364,0.6148835059379231,0.061521162480903765
1800,0.6231084828152965,0.057957185056716085,0.6063031230291941,0.05272927453700603,0.6732979066489047,0.05625703461842611,0.6688147717744412,0.05380685047853018,0.6816152420611863,0.04491389455408887,0.7066117075893898,0.04052870387018735,0.7284342657915538,0.031613204413958075,0.7317443101038745,0.03987585321621266,0.7416784227536762,0.025647644691627655,0.7578667015091877,0.02480138444811413,0.626906735678128,0.05961492971013774
1850,0.6399327630423831,0.05518283345448707,0.6221640874905696,0.05026525785268757,0.688765691637777,0.05375821722924016,0.6830965550919115,0.052381221289395236,0.6962381538000115,0.042220555299869865,0.7224406668816399,0.03868199136542369,0.7445892252107033,0.028375996865919767,0.7470649437322929,0.039142952845475656,0.7593995388172899,0.02298715698028088,0.7721154619383052,0.02089146824518521,0.6392286344719869,0.05701147075996113
1900,0.6524912778459085,0.05287184815569192,0.6413563626376403,0.04690594056074881,0.699430993272331,0.05127322817922096,0.6933049723350367,0.05114883195402879,0.7111301258721846,0.03997772822956387,0.7351762329599713,0.03681909460251454,0.7571335660300178,0.025550670176220685,0.763806700390473,0.038065898727886294,0.7730858955063727,0.019682552689299946,0.7846954799806934,0.018152294909095333,0.6514990479892521,0.05448626462206807
1950,0.6683511902230254,0.050369607046675736,0.6590621567009262,0.0441227585069126,0.713015533571211,0.048832489498300095,0.706160283597526,0.04793746248169926,0.7277627521054044,0.036775644064696154,0.7476694324144246,0.0339438979257358,0.7715319115726094,0.022177261162550487,0.7726338935828122,0.03748941179202223,0.7836562106335783,0.01657967655799245,0.7936022342886231,0.015462968825419492,0.6659529026762199,0.0522720066989869
2000,0.6813083562685955,0.04784283881102224,0.6765889359758903,0.041568233391478554,0.7278938957899268,0.046239624542928175,0.7177549766742843,0.04521826682832671,0.741908647695527,0.03351063501620954,0.7588508280250081,0.03159411064140073,0.7804776944999264,0.019847867592976368,0.7797088984006273,0.03699727668363682,0.7921978943508711,0.013955606486124648,0.8003841923923564,0.013006519452094488,0.6789837756841541,0.04958433859980697
2050,0.6953562439083218,0.04569136193880514,0.6943958531147179,0.03865294038494556,0.7382296362518815,0.04402801090404381,0.7303384102576997,0.042391499396594604,0.7540958975053437,0.03074394246235181,0.766959276917042,0.029861851740956333,0.7891501085972137,0.016272235056674193,0.7825880082243295,0.03690549528456895,0.7978841187412843,0.011544068909199845,0.804638138402405,0.011194826018434753,0.6935706813743536,0.047048732963292435
2100,0.7086381413747902,0.04366832567991285,0.7117484900861946,0.03567929604103714,0.7463590520531278,0.041814691825690205,0.7414850112699828,0.04039624422155396,0.7639079336851557,0.02745265871826908,0.7736496626786983,0.02748675486860898,0.7967416516027831,0.013396855466561894,0.7854212774670402,0.036344159487766606,0.8035511404139483,0.009578714532093668,0.8080618277780048,0.00865838901688286,0.7047523311697905,0.045224168935279835
2150,0.7226726767454561,0.04148491311775535,0.7271736785747958,0.032640022564583364,0.7557350745489742,0.03876868401245067,0.750890781617862,0.03738127616589379,0.7756994154805181,0.024143884915649345,0.7799861167038125,0.025144891235972876,0.8009764582317956,0.01090395042675953,0.7871944066070712,0.036041062919860506,0.807613704029428,0.0074988292309022715,0.8101247542150078,0.007103390372226306,0.7157049005720917,0.04276603118162288
2200,0.7352698330861189,0.03916977579546024,0.7442351566252107,0.029089804221170197,0.7629894412889884,0.03624978307588796,0.7594129787818402,0.034946631034373385,0.7822929689428494,0.020999028062181863,0.7837310625722215,0.023872033997980345,0.8047856545190278,0.00893294841524677,0.788118863980303,0.03550837463173919,0.8093364905184753,0.006890210387852562,0.8139655917596869,0.005053889082177021,0.7290365176045119,0.03978123450446396
2250,0.7444341560640002,0.0369010128840151,0.7569779790553371,0.025704795745942432,0.7677817150229213,0.033937686711833656,0.766961756133682,0.03262536778227099,0.7879736224167886,0.019041922165843512,0.7874908402816513,0.02274280086132977,0.8068752542886767,0.008075194538033117,0.7892615527155639,0.03449402405910375,0.8106404123277297,0.006108221713548463,0.815459699976906,0.004397676301320194,0.7398413830597602,0.0378629483642453
2300,0.7532413673379775,0.035940458928755005,0.768845759980309,0.022885972209657397,0.7739832561376189,0.031569874047720235,0.773795280328445,0.02984782947231598,0.7921873678217562,0.016168606225684307,0.7904473205392349,0.021926750659686908,0.8080680897875875,0.00695832865814361,0.7905190536910482,0.03413081947341972,0.811058897690462,0.0058208747711815285,0.8167106837584756,0.0041549603180272765,0.7494062916020775,0.036626669209441874
2350,0.7617034775873164,0.034324433760751026,0.7788537646244578,0.01960420430242796,0.7771599763441905,0.02995685885657835,0.7793566215606738,0.027620271166734135,0.7970403283879541,0.013196340091288459,0.7920510015931929,0.021052846577099996,0.8083913674998509,0.006868927634605069,0.7922561083872469,0.033248598032064376,0.8117263068245063,0.005723705318523969,0.8169535937560394,0.003977238577887977,0.7600992803360895,0.03483721220453352
2400,0.7698831027864518,0.03345295846309678,0.7866651118279971,0.01650062057234551,0.7824847349749916,0.026573944328155352,0.7841082473163057,0.025104903656870556,0.7995243858689374,0.011505858552963244,0.7932665776297498,0.019543286121702873,0.8112378417022924,0.005223028901555703,0.7933402554905672,0.03290688778040906,0.8118452989637016,0.005564159639832954,0.8171851321142478,0.003676331572259758,0.7681834760712866,0.03418126484957397
2450,0.7749791464747949,0.03251207530104803,0.7906988239800004,0.014344698891858888,0.7874750140185731,0.023144879696158333,0.7874031301778409,0.024309443774873787,0.8024592212095689,0.009386002015691248,0.7946534283153593,0.018396264667495374,0.812273222920895,0.00490120957068433,0.7930502757326611,0.032417962848369175,0.8117132920339359,0.005305608015695072,0.8175837968930075,0.003672082435296141,0.7740823398664172,0.03285172926710011
2500,0.7793929132007065,0.03173953820823135,0.795344291379598,0.011744474160066494,0.7909092642847915,0.020781161944647103,0.7913050668091767,0.02185627750763531,0.8049039760635194,0.007826878362334198,0.7947586516529134,0.018797509343982947,0.8122960233680706,0.004865128271465645,0.7942842910706251,0.03102204331464002,0.8135902227730365,0.005056110056812497,0.8176763309628626,0.0036578195304662387,0.7799105199736874,0.03206896186833928
2550,0.7819667735467425,0.03186012538621505,0.7997764460661371,0.009486493570456622,0.7952516475055752,0.017211837345477165,0.794105188671774,0.020124086422576314,0.8073214509975025,0.006899765761498206,0.7976252424744513,0.01704294846370534,0.8118772941218074,0.005090112988191085,0.794475537747684,0.03069710191892166,0.8145045611869878,0.00491939706285153,0.8178078276012273,0.0035880397778675103,0.7818637122614692,0.032118452229684374
2600,0.7863871386681421,0.030934614764464807,0.8031524253764899,0.008543011973912388,0.7993350024688667,0.014158868697865564,0.7970886376136316,0.01784619575662216,0.8088841781305746,0.005959677279465167,0.7986636985100144,0.015210903722710743,0.8124319485451984,0.00486603726463911,0.7960720787151687,0.02931927829722954,0.8151288999972266,0.005307110628934214,0.818060271995358,0.003513234594464133,0.7855436500029142,0.03100640277853674
2650,0.7877552243881485,0.030655017838518827,0.8048636984291825,0.007565725186376332,0.8014145977384101,0.011718539518143641,0.8000987018849441,0.01628441240128509,0.8111519861900889,0.004910954665908293,0.8002123303969455,0.01366004426685698,0.8120250409464056,0.00494580302684771,0.798587393560986,0.02791217973756646,0.8168475757656276,0.004723088208479629,0.8178703496088962,0.0037326772766718684,0.7876902949587286,0.03068554321352072
2700,0.7901088601704329,0.029388619237271093,0.80633022323111,0.006726015493085493,0.8049578350937517,0.010088846011164429,0.8022606515838748,0.014301170875875256,0.8115728756354502,0.004744464726948305,0.8024361375091472,0.011843967898403118,0.8132379549094929,0.004755226733590701,0.799562915875811,0.026033750888231354,0.8164695267842774,0.004947079164552868,0.8169500639500623,0.003959968954490759,0.7899734206929382,0.029420618446190858
2750,0.7915509816808373,0.0281801487218896,0.8077483298262657,0.006306371660705295,0.8070067543692386,0.0094297978577673,0.8038452785321788,0.012850668384699265,0.8111829724038355,0.004424732360896809,0.803646903578212,0.010792555052598516,0.8135590443021999,0.004692274750901126,0.799597355620321,0.02599513006961561,0.8166473569156913,0.004697604226571245,0.8177559811535601,0.003938006201228172,0.7924371583495894,0.02809972642882849
2800,0.7945372586564132,0.02691936000848158,0.8084092144646822,0.0060848455905085416,0.8099227776424098,0.007753861413514217,0.8048136634043869,0.012670939419834716,0.8112793194629151,0.00436054418441529,0.8046335188658813,0.009676597707714335,0.8134770639015643,0.004808698976544517,0.8011641704097705,0.024723412582345467,0.8174237029803227,0.004614836251151044,0.8176616599241939,0.0039378883245743315,0.7946824087901004,0.026799789251327442
2850,0.7979411550774361,0.024948289765093355,0.8097798820351951,0.005805360867771138,0.8110225519395704,0.007035513657370868,0.8062790823973637,0.011227783536583946,0.8125377669838946,0.003966227078412815,0.80577469362267,0.009002722894150765,0.8139255010842481,0.004987512807189636,0.8027916215108596,0.0227026181773387,0.816652166395087,0.004575408651825196,0.817456103139657,0.0042322326094028214,0.7961843851081342,0.024890377476010153
2900,0.7988283564209598,0.02442889508760256,0.8111631591939122,0.005679167605378501,0.8125987793533406,0.0059295245571686335,0.8083670865852032,0.00946057904491641,0.8134799182999014,0.00393130116962616,0.808400335284396,0.007492206964719138,0.8136451326330157,0.005114140077544048,0.8039442369826767,0.0213304370444398,0.8167749672219442,0.004531560873951011,0.8170930754808815,0.0042048395522881615,0.7970988127169355,0.02437506403748513
2950,0.8004830712505958,0.022513179593337738,0.8127138631597488,0.00453917838004391,0.8122513723726575,0.005368341343821488,0.8108760148331371,0.008130624740346716,0.8140001696607758,0.00403441223871632,0.8094626163534018,0.006591228066296539,0.8143596368511865,0.004878013791507527,0.8056773879237137,0.01927368384648505,0.8170423651321943,0.004824773103497553,0.8167675138429054,0.004540595185238553,0.7985613584521244,0.02247845434000936


==> csv/lambda/2-rooms-3c/polynomial.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.10556017688162615,0.06920529039755927,0.08001644479298879,0.06203992074324092,0.0816609689393581,0.06344974560944208,0.024818817414721944,0.034743219029671396,0.026227693387047713,0.036713054541767876,0.012982052567368042,0.02596410513473606,0.013245640819679669,0.026491281639359338,0.013651091900207739,0.02730218380041548,0.012470507897824,0.02494101579564801,0.012470507897824,0.02494101579564801,0.10556017688162615,0.06920529039755927
100,0.18678770681256043,0.0658046974983516,0.2752766482787189,0.06222596096800313,0.13248158031721316,0.05884404979827076,0.08153026471705019,0.04534511119739,0.045014855069126315,0.031903440465870195,0.033160704495816054,0.02853740763338254,0.04805711902698629,0.03408934391339058,0.05505495902593864,0.036187702143048936,0.032093798347254156,0.027535891656989966,0.019984403666303153,0.02266100252151033,0.17465909753086148,0.06406220675843802
150,0.2669466960225417,0.06634995722451749,0.2939738989092247,0.05983052012228207,0.16246145145049667,0.05688969850809653,0.11181511732007335,0.042544367357722095,0.0759126790169388,0.03500830603685177,0.07926456460031346,0.03309297458748939,0.08420777746875943,0.032207342303066946,0.06679231860713922,0.04195143828393542,0.04555367853519668,0.034575617739178756,0.050903768807086004,0.030359444299535736,0.2555450144506052,0.06303392873513615
200,0.30469810239089506,0.0683037745947784,0.33808542399141983,0.05930668587738858,0.20448105423108398,0.05223285116222063,0.14789784594045977,0.049600004257737244,0.09398905204900584,0.03254547574433062,0.09457442704666225,0.03231776777215578,0.1051935459422694,0.03656659588704142,0.10682549506907646,0.04592181766553312,0.07942414185376365,0.033750624177805194,0.06490725314977383,0.032152951904206244,0.3138208670163121,0.06670497480155885
250,0.3447370665974168,0.0671613498589471,0.3699996594731342,0.05999802626687904,0.2483297774246873,0.05632742948878814,0.18649275011145924,0.05196061270214571,0.13553547071175248,0.0388620857748414,0.11728441482860953,0.03499862207425205,0.13879068242385562,0.043730482647738635,0.1369415862514575,0.049128253883480806,0.09924169223949711,0.03621827980903461,0.08635037049740671,0.03349207733631694,0.3613904766133109,0.06618791011361307
300,0.3825607895875124,0.06742108682405706,0.39100719300438597,0.062091870644604114,0.2780992697445276,0.05975924337839449,0.22146103424734712,0.05762090670960056,0.16839796412963096,0.042400197001303,0.14274869548904434,0.03598133825540782,0.16596849112834577,0.04344300581907554,0.1620661755073031,0.04479409821259023,0.10546673290095819,0.03810397117511589,0.10083826455104063,0.031029379900056588,0.3927920705230739,0.06436976901210842
350,0.3989208123965801,0.0678978964283662,0.41787924216149075,0.06072262260984158,0.30713913405528487,0.0628648679701417,0.24068309071204602,0.05907164956952371,0.19727303937448898,0.04513246655753696,0.16268046393228464,0.03957964798545425,0.18077476592489067,0.04407733108509962,0.17900586730468424,0.04417080677522078,0.13171149710616567,0.03790821070133713,0.11691134405633928,0.03439015615730224,0.4125028186068811,0.06367252817900663
400,0.42121800871344883,0.06929036401082832,0.43315069513660065,0.06317088497018421,0.32836518968197437,0.06475476241616665,0.26737694799965456,0.05892915040684271,0.217244477564392,0.04636262577144757,0.18443157577826114,0.042507836025485114,0.20144717603154633,0.04662565454850334,0.2080972416891588,0.04629192072961772,0.15944332635823727,0.03981187352458707,0.12888446933442402,0.03643478166036594,0.4329729521625268,0.06375208491458932
450,0.44138090885366554,0.0688557351746143,0.44855502346401954,0.06362793740700304,0.3465902251124727,0.06671695292517267,0.29266279782858295,0.05994974882471167,0.239124695222847,0.04841818131409251,0.20375505544966468,0.04566156157812518,0.21576820506181993,0.04726022398470055,0.2206220084338958,0.049798553700060394,0.1868351031850343,0.0438527896875337,0.13260950715033964,0.03658158533542045,0.4470085169226914,0.0634201462200678
500,0.4530607569271654,0.06952892062758682,0.4629600914050636,0.06507455664414931,0.3670508907118661,0.06939737258197251,0.30903384526088573,0.0627486606957637,0.2619665161513833,0.050191428682152484,0.20723916709995965,0.04869577200037279,0.22619786050485227,0.04925650811491985,0.2394144008886205,0.05222300853590742,0.19639595282901515,0.04543823955800614,0.1433402236292157,0.039721728853177894,0.45566900973964436,0.06322395500902092
550,0.4672424220258582,0.0701845098124959,0.47642424055046684,0.06550859201046541,0.3873585996481008,0.07062832388927047,0.3281353776593112,0.06595819563320628,0.2731802040163965,0.051873956793661365,0.22101913641596252,0.049733905414524424,0.23568322066303726,0.049977314093177704,0.24998436731029713,0.052632066304299584,0.1995165436097482,0.045118313094359715,0.16062824159448294,0.0395149163692377,0.4760591560391785,0.06203663445991081
600,0.4800994953595518,0.07039871639533653,0.4898968487089456,0.06529623699372292,0.4038455395038584,0.07069639608169712,0.34212501634853804,0.06726180372063119,0.2792160191511803,0.053471990349824736,0.22781692651706265,0.04798743290485935,0.2426949858392728,0.051061532597475784,0.26226110209558595,0.052632300445009106,0.2067134526394667,0.04600430368617511,0.1681456733527339,0.03980800019999841,0.487897366085812,0.06336175288908641
650,0.49249073233219925,0.07039875215675721,0.4982923774743512,0.06661765029569058,0.41722283976426167,0.07141672199940884,0.3499751261159008,0.06875127215942091,0.29335215159731687,0.05529189883335032,0.2362305234283447,0.04890770133293954,0.24555127573797833,0.052537229715324964,0.27438627369498947,0.053122649085007266,0.21329477376959471,0.04700816640464244,0.1751030745833221,0.0409990538792737,0.49735049998408415,0.06455890172622131
700,0.5028539731205541,0.06956238952181817,0.5051172614568934,0.0677945393745302,0.4285704536470915,0.07244032948475361,0.3643246973765809,0.06893247685744436,0.3032370549692345,0.05504589881473338,0.25079244848235815,0.04967440976793874,0.2570156921891135,0.05178435610160903,0.2805625647919262,0.05324596473281226,0.22360340347118574,0.046667274074272014,0.18928978338325528,0.042819206962076264,0.5043958258712992,0.06534248419538705
750,0.5075082416933335,0.0705020096724703,0.5102157179793042,0.0680104629181493,0.4405909331545503,0.073327265081301,0.3717278201781834,0.0700274331765903,0.3167091993175753,0.05582935170312151,0.26158519011642084,0.0514083509558802,0.2656864903116278,0.05244637928451774,0.2916830316594335,0.05385326858215458,0.2396330793233879,0.048424135024741174,0.2009303444924037,0.044335904915905375,0.5129195319445996,0.06491983492510402
800,0.5118570810072481,0.07156572775434722,0.518832640777304,0.06814388843880026,0.4523427961075832,0.0728818280075362,0.38025772177012335,0.07059772859008195,0.32931472997987554,0.05684221497389181,0.28315927558701603,0.051995148641166326,0.2837123529742564,0.05357818249321313,0.316002970380708,0.05313209584542686,0.26441130653317624,0.05062057142708996,0.22335047513935544,0.04629244040039242,0.5190752114718249,0.06571358643500345
850,0.5167718538611361,0.07199571429685268,0.5261423782960104,0.06886982911501967,0.4608713527281428,0.07315597575925117,0.3919484726995539,0.07062306572472457,0.35107845553615624,0.056437458757273046,0.3082530944149412,0.05341904002488836,0.3059246539916689,0.05369812182941329,0.3440686602614814,0.051902148541707514,0.2960807151586028,0.052986622840977396,0.24912261039073538,0.049205662810803436,0.5251573795465789,0.0663430586168258
900,0.5254725505003038,0.07147934171513118,0.5350071775506479,0.06867527557312054,0.4698127049740085,0.07231737449856314,0.4100193039398302,0.07044953738733804,0.3731812492772599,0.05551398573202269,0.3322558217257128,0.05403120010479657,0.32444242936778017,0.055188956352920676,0.37195944088717164,0.05107277539025222,0.32992216409295927,0.0535034516224888,0.28874935942069174,0.04989350008656846,0.5310327596455724,0.06683386157302368
950,0.5297355116722853,0.0715705362580282,0.5408224195908234,0.06825376772316413,0.479156676189663,0.07248265133061668,0.4291124722994302,0.06931324587197014,0.39978715285817784,0.05497093336090726,0.36543939809882475,0.052724700732760296,0.35581717145480424,0.05446978487240815,0.40121001517298316,0.04946360058520692,0.3584763220347403,0.05273587144879303,0.3223232692292858,0.05030208983228569,0.5371377074759696,0.06734164184460287
1000,0.5348305964212124,0.07157113754912459,0.5446966583170092,0.06868127676378788,0.48732057934133316,0.07269460652753107,0.4459093300999767,0.06914942604170038,0.42543378306802554,0.05437876461006918,0.395936915843373,0.05152436088383827,0.38368192004008306,0.053653372844154446,0.4314038106084812,0.04713146141334051,0.3888565335847446,0.05281373147462736,0.35431709492977453,0.04977707076922772,0.5423832580505947,0.06758294113843898
1050,0.5380222527332008,0.07126033720178769,0.5503132323335636,0.06775213705983336,0.49932801879646355,0.07190051072629068,0.46408702439943533,0.06814774818303124,0.45132785497176825,0.052629734017261995,0.42700153278399455,0.04901156555974589,0.4135274299614323,0.05221301197911213,0.4609220635440288,0.044159817258217667,0.41514120404671767,0.05245909416108577,0.383102170294177,0.047984445995605446,0.5475900957071181,0.06768608044075633
1100,0.5427192198478759,0.07138754845000579,0.558422538290263,0.06674243269030417,0.5099307719786751,0.07125843290375393,0.4808282582574913,0.06623496274608982,0.4747548836209269,0.05055421210305691,0.454837463112065,0.04622791250694748,0.4365008397851331,0.051451998650311165,0.4901540164287881,0.03996871420666281,0.44281875941979715,0.050490880429914356,0.41031850381395146,0.047226199422108185,0.5547232447571748,0.06794325746421305
1150,0.5463901831794586,0.0707150346342822,0.5664411975956501,0.06595630596135181,0.522910301734691,0.06937792225025333,0.49865176203240535,0.06433429412101378,0.4972549834915032,0.04837313916724559,0.4779617095883074,0.044288320913221824,0.46087241449993827,0.04943827918313731,0.5114811478189296,0.036947897907539384,0.4678890942028785,0.04789543149005996,0.4354908530325139,0.0460032413385011,0.5608685454919795,0.06736803370841211
1200,0.5522748357976817,0.06979821400162663,0.5767686027393836,0.06477673538988536,0.5346951463285303,0.06828780535696412,0.5174269767656932,0.060752004413425216,0.5155106425624408,0.046984427414507736,0.49659651873551475,0.04327604423084252,0.48136047641795515,0.047523217953202926,0.5308166546490698,0.03424431686646765,0.49010220976720587,0.04504247423855177,0.45883224395690175,0.04460383284010459,0.5670465415819576,0.0665478901247466
1250,0.5604598920714059,0.06891514720487989,0.5870666096506492,0.06356585762171646,0.5487991571204156,0.06724229634730147,0.5308651296203777,0.05895409874095506,0.5317618505430852,0.04523861191672072,0.5161130858092061,0.04142150106527574,0.4996019114644787,0.04573866080748519,0.5478521471444625,0.03291288559505259,0.5082601429326532,0.04312775453099621,0.47828379366537455,0.043323885751597235,0.5740459057184139,0.06669955788529283
1300,0.5726199145361504,0.06731836692797274,0.600963195623152,0.062200202503775434,0.5641492400677575,0.06422517370636875,0.546056530838181,0.057039576222223866,0.5471530068384045,0.04411537254347732,0.5328118271660359,0.039960823870129565,0.5182640091997335,0.044103504725672774,0.5623902298275906,0.031061040914796553,0.5272272602893353,0.041397396235601694,0.4987842709340913,0.041284313049261265,0.5853555727809346,0.06673103553340642
1350,0.5824475469219288,0.06541384579759033,0.6124331142765623,0.06208860766687837,0.5767704866550326,0.06312135077549096,0.5614251613141329,0.05601003576961852,0.5613870006101989,0.04362168398106146,0.5478858130258893,0.03900199513752097,0.5334766813339714,0.04313208071765942,0.5760486846879334,0.02980140265545703,0.5427723196949519,0.04005762385607052,0.516808554173883,0.03948567409492453,0.5923178792795876,0.06595868458648191
1400,0.5966547035172168,0.06287215074862201,0.6255281365468797,0.06109655183987449,0.5907056496846809,0.062274372262057495,0.5760851727395159,0.055236712758447645,0.5754940829251144,0.043314186946752056,0.5648760136727856,0.038014652635108025,0.5502270971627222,0.04194276052694257,0.5926425509912276,0.028880419514094393,0.5571990627111432,0.038977388584952394,0.532590814576184,0.03854534259032589,0.6036586882878787,0.06440156026457436
1450,0.6070698367995312,0.06108145059002644,0.6361951357859228,0.05985786948650754,0.6075450502272283,0.0594939344577941,0.5920650934307577,0.055659633998405095,0.5935792137010089,0.04370496735331523,0.5812982800269475,0.03880010808597966,0.5667866301004534,0.04161596356952103,0.6082318836644105,0.028648655660724578,0.5769081423541683,0.038282942572751555,0.5510893789976753,0.038353916606065526,0.6137070692420008,0.06289548664784451
1500,0.6158418074630504,0.058922632207686794,0.6446576627375517,0.05880250874737269,0.6210296783060492,0.05774807406080773,0.6069014517322328,0.05537706301738577,0.6117680720801966,0.04449561636512306,0.5995087481386251,0.03917874752698468,0.5833242404606888,0.04175738057518396,0.6245923489107416,0.028697048082599607,0.5985681566632894,0.03936804271853744,0.5735671820108269,0.03910035746573899,0.6237765429323726,0.061430143890662564
1550,0.6265623268441786,0.05654850662387217,0.6573660372325962,0.05734366755030481,0.6367180748525569,0.05571589341491234,0.6232357361305617,0.055122688258738346,0.631728761898819,0.04482605210450219,0.6200958464072914,0.03972483603866501,0.604965908421624,0.04203486173693813,0.6465086878406261,0.028733531189414116,0.6226205812379491,0.03961881327816378,0.5985262285976097,0.04038468642264041,0.6340638035598346,0.05925816921881575
1600,0.6369264943773686,0.05413471656192471,0.668332047725411,0.05533030627287307,0.6524783837700396,0.0540288536206342,0.6385648932481994,0.05468196018389269,0.6515082116738401,0.043501869845877825,0.6413576121147895,0.04053449065564371,0.6289818204712465,0.04286619084771555,0.6679757370965566,0.02862157821492919,0.647202209505036,0.03964875685550575,0.6217726498601756,0.04167128492119769,0.6439040281574445,0.05757018382581028
1650,0.6463695760593824,0.05208434900043278,0.6777871395101945,0.05376863127998897,0.66578081620309,0.05204692450641158,0.6531720358976423,0.05302728581650844,0.6708781675137891,0.041596913630143784,0.6618954456898635,0.040742375041936056,0.6507765326785561,0.04356608230863883,0.6905900501697042,0.027735663378532244,0.6694776308484124,0.03955279267381525,0.6482622121490078,0.04238458708518976,0.657238641318891,0.05597277964063183
1700,0.6568150301392293,0.04987110921399874,0.6884638931979165,0.05211983676217047,0.6790620704821672,0.050777587991619286,0.6676967182179823,0.051796880649760256,0.6890940645855423,0.0398602105569487,0.6847073010171845,0.04012989231203939,0.6733436178559745,0.04211766868798037,0.7126062349154111,0.026017338394851822,0.6932870659454627,0.038373528428108275,0.6744857820746362,0.04204970314886043,0.6675585779845311,0.05388171504679319
1750,0.6686402754510078,0.048340459548941214,0.6956919196691359,0.05042409903646779,0.6903127882673438,0.048906735408662326,0.6838859288551749,0.049540197489707255,0.7105421429200447,0.038128085038153126,0.7070858456173813,0.03969558143286616,0.6973170299022894,0.04111464787735007,0.7334921214801511,0.024475972982758557,0.7158678838532486,0.03706286929627047,0.6979598597013418,0.041426096172943294,0.6763161762434591,0.052557500364640276
1800,0.6788043820307977,0.04579734842556087,0.7041272872436954,0.048889118515593494,0.700234892872102,0.04665105164084418,0.6980499852008195,0.04837046530056312,0.727046878891117,0.036921829407486347,0.7280804699771288,0.03859381122022225,0.7157407827319118,0.039670358694371785,0.7530474433073138,0.02315992772731814,0.7336335681829443,0.03568249090530552,0.721449023256895,0.04042597053924173,0.6871505733530736,0.04966374939492985
1850,0.6889694356367536,0.04286175134850323,0.7135116612373708,0.047040569379725145,0.7110548847427327,0.04399389378297406,0.7129095271934485,0.046772550866662384,0.7470037263671837,0.03424798492830868,0.7470143703077459,0.03791762667176158,0.7345304227771341,0.03824790078648254,0.7677436928500916,0.02158248323341411,0.7521316681317698,0.03289413480730116,0.7402699466976475,0.038955622401716565,0.6967932739697708,0.04788036012156042
1900,0.697669740908131,0.039938671549441515,0.7223063685944662,0.0455021807973395,0.7193461662474807,0.0415877824229703,0.7269360213188021,0.044904849360575955,0.7596499460301616,0.03270900739351692,0.7606277531653649,0.03659300619475416,0.750520999544651,0.036086300187288804,0.7792864150231709,0.01922244058808384,0.765744375156081,0.029701243176841044,0.7563825463989042,0.03718599238668269,0.7057328450602687,0.04555852926091342
1950,0.7063306455382475,0.03690795245853867,0.7312422154828083,0.04410384040337424,0.7284818615643012,0.039974483512114835,0.7394914882191885,0.043277297060680765,0.7713576583276935,0.030555497655804086,0.7720598102029597,0.03545102201694248,0.7626185007819294,0.03382429664902646,0.7894420142164446,0.017034589528128963,0.7761949474200724,0.027751521096722315,0.7695077343183415,0.035878864743707696,0.7127615122481389,0.04277006769239194
2000,0.7177335982072717,0.03403220210308932,0.7399133352044387,0.0425104544966474,0.7373836040534149,0.03786003804343401,0.7499718912914457,0.04100685605072102,0.7788978452391813,0.028498042056911296,0.7785216495145321,0.034079446031557666,0.7726081297663281,0.031234690987106475,0.7949018383037653,0.01472803764213599,0.7835286753511158,0.02599282102570869,0.7804024862600306,0.034224860124963584,0.7211599364337349,0.04010041883703539
2050,0.7286687877844037,0.030686689211563013,0.7483083029928059,0.04133075940692008,0.7469515309086685,0.03524018410579844,0.7581238300398764,0.039359978679336695,0.7846192119199431,0.025769387259639457,0.784796683910303,0.03329866160129555,0.7795925782235379,0.0285350276645222,0.7993179101250143,0.012882081817830949,0.7907935623086985,0.02389736437210359,0.7877939097821262,0.03371476659082764,0.7301698474750802,0.03751219844007092
2100,0.7374022794261716,0.028131826024762246,0.7561949673949426,0.03974298079803985,0.7559065696882352,0.03242849316225672,0.7643028222356121,0.037936511348815184,0.7897364657532567,0.023436731738693005,0.787785359640926,0.0326583077167905,0.7850627568920402,0.026266303048861066,0.8026137242476485,0.010813387071120678,0.793776910381333,0.023553578484866364,0.7910217106658357,0.033297541434554496,0.7392165289067435,0.03496856378128005
2150,0.7456461228756727,0.025757206990367414,0.7617066802750554,0.03857141020747717,0.7625747388781491,0.030316036288288203,0.7706214451654134,0.03620764312410281,0.7943839176341553,0.02113224642819428,0.7901900052428228,0.03249785073620569,0.7906856729923797,0.023154798551378815,0.8048567578726882,0.009184237759534267,0.7979573497603595,0.021622331768555852,0.7946290513738833,0.031969782899946814,0.746798997682033,0.031965578217461356
2200,0.7552448737694256,0.023072016594880028,0.7701824847064935,0.03711982396903457,0.7711735085524773,0.02810025989754281,0.7768912251974511,0.03353559932986197,0.7970252490127078,0.018724514979079156,0.7912937503931877,0.03241787229658466,0.7954390514142244,0.020467304289629333,0.8051395443277183,0.009601982439393185,0.7997528294271877,0.020360167554699538,0.7970768679719599,0.030533422520703013,0.7558089518533422,0.02899456873309704
2250,0.7666401803379421,0.020404408328562912,0.7753611223367152,0.03622011901813258,0.7772579309962606,0.025145957876606128,0.7796341561984361,0.03166314250835194,0.7991303711365191,0.01667400208213267,0.7933016693943352,0.03147775771264322,0.7990877161415595,0.01798703599801302,0.8075879435070729,0.008379219124632738,0.8030114721140232,0.01813024180028396,0.7985335577017283,0.03044969803404499,0.7639341915419827,0.026404885829260514
2300,0.7748302955238819,0.018430886891166315,0.7795870933441452,0.03554730891864786,0.7839941109901326,0.022142501837064774,0.7821855484596886,0.029893252132701446,0.8014433731499786,0.014397163875467075,0.7953048391159716,0.03134583749297121,0.8016721573273808,0.017042285012606125,0.8089863750710415,0.007150587548132215,0.8042087227068473,0.01692180369905838,0.8011377119129629,0.029151590258763866,0.7702608239080833,0.023705286961977098
2350,0.7818430991809678,0.01571961893980012,0.7830153156491021,0.03475007644124911,0.7878854955693112,0.019985734729176242,0.7862147378451073,0.027631544977270994,0.8040012860780353,0.01234272501750589,0.7966975078036647,0.03127825041641502,0.804317323182981,0.015169189052999403,0.811405218885227,0.006738000709899084,0.8054794233605055,0.01580051673305862,0.802368426970419,0.028733250297090323,0.7763662044102573,0.021828310431863694
2400,0.785446208969492,0.014378495113850141,0.7863553731846588,0.03350577129974694,0.7922649432284633,0.017240878224931883,0.7898189266435981,0.025512740540459742,0.8068663247455079,0.010054072246404705,0.7994333140653825,0.03020507762163829,0.8065976905899551,0.013613221318385585,0.8125109500559121,0.0064039785101598625,0.8058628009982313,0.014662434408441342,0.8030265142415604,0.027525259486680442,0.781682054290052,0.019914990326048026
2450,0.7916334040789961,0.012239096790221733,0.7892581268135825,0.0325535233992219,0.7946774827373926,0.015851793246921625,0.7929801297380152,0.022975184385162183,0.8073136526771038,0.009128883557015396,0.8011781872592755,0.029035646951717727,0.8089142494367715,0.011622895706554915,0.8133950876552616,0.005826955432135595,0.8076220889513688,0.012804788845679977,0.8036455908557238,0.02638135099802905,0.7885409401512115,0.016966246030642076
2500,0.7957699045313467,0.010028806569088,0.7924551809948818,0.03147238796350474,0.7992015200802501,0.013228705446191051,0.7946863942812626,0.021270628125024615,0.8088233064906664,0.007905890874542245,0.8004213203550024,0.029103046071776068,0.8117928861588349,0.009565493029075802,0.8137169423673705,0.005738205637293966,0.8084913481134908,0.011550491827753466,0.8045312629840283,0.024409189796240086,0.7917191975428999,0.014068017823431896
2550,0.7976082929980529,0.008608971064383545,0.7944682664005464,0.030765923921935022,0.8012555067350384,0.011624567846797435,0.7962313939449137,0.02016065090484423,0.8099225625277368,0.007141578435127358,0.8015779556109512,0.02905606149256843,0.812746107376353,0.0078205165209362,0.8139513300559238,0.005198043809329439,0.8092926720180595,0.010830468242456351,0.8052593441422506,0.023120507622020524,0.7956899854695035,0.011706252361093468
2600,0.8009825668691452,0.007397787972583023,0.7959989210210668,0.030635764044061837,0.8036639634236906,0.010047398341922836,0.7984124821157076,0.018145519527760483,0.811528559072733,0.005950310486968819,0.8014477052975466,0.028277481089649985,0.8140033821522848,0.006681205839999624,0.8150263028946203,0.005029092562599574,0.8104040645364846,0.009688505241648014,0.806415101731964,0.021169420367484995,0.7986168913388063,0.009033455154961026
2650,0.8030841035171895,0.006626033062146621,0.7969855661527478,0.029432318037835026,0.8058411938309341,0.008837644497609203,0.8000173738338199,0.017025381294826187,0.8129146716228124,0.005169031070565648,0.80192864682589,0.02695048825682587,0.81545627483728,0.005517265574151885,0.816519592715006,0.004542913722150696,0.8099615567544276,0.00923095497960481,0.8070937630463727,0.019882672047782306,0.8007757204596853,0.00794459871186486
2700,0.8049081289040112,0.006140914413452537,0.7992226111785158,0.028073895101879846,0.8079961250784495,0.007221301562042641,0.8025454019803199,0.015758088603841203,0.8129941634445682,0.005016951023349647,0.8043981639571993,0.025022407750929197,0.817324645222995,0.003917086202168457,0.816360499053702,0.004516314006787729,0.8102823275572826,0.008255866152735693,0.8089329678888345,0.017902428299507164,0.8035332773990211,0.0066379628228290175
2750,0.8054861448322836,0.005661391545722491,0.7990704863702692,0.027458729132144307,0.810517761128567,0.0059067562358919344,0.8049248274014532,0.013489302287726586,0.8138139081416351,0.004990894108566648,0.8041403461712195,0.025002398281003663,0.8187795301963833,0.0034497733870650846,0.8175771431134526,0.003928990794153848,0.811620941160106,0.007121665715679491,0.809582480943162,0.017298911873923913,0.8039703973183046,0.006387372009761501
2800,0.8079618758573253,0.0053252805132727,0.800689063624933,0.026301276455299817,0.8110007276851754,0.005936464381500716,0.8063294040375572,0.012640803619645124,0.8143550334812868,0.004990789008195803,0.8049271917099722,0.0236717329089695,0.8190267603834803,0.003365119492405047,0.8178155248682067,0.003941028692108771,0.8126314482841379,0.006643106365339529,0.8102515187634247,0.01665992367312211,0.806352898006442,0.005371792877986027
2850,0.8085749664969981,0.005070376555521405,0.8027300518022257,0.02438562173402686,0.8120089792307046,0.00566036934979403,0.8076763233863761,0.010888958389967836,0.8147074962507718,0.004874897521515208,0.8056992929513587,0.02165470784904461,0.8186812201873295,0.0032918898871570784,0.8186694550603444,0.003545625472493933,0.8139436076702001,0.005692495541253961,0.8112010582845731,0.01475065677865118,0.8077681669695393,0.004879583320702989
2900,0.8098133829372776,0.004644807722817995,0.803589637838668,0.023064127124613098,0.8131521620329488,0.005251538099990393,0.8081604117961291,0.009670779831291379,0.8150142505284461,0.004812340307190745,0.8071354585303024,0.019724261074074777,0.8192433943355059,0.0032925674338071986,0.8192058738510789,0.0038241979242190495,0.8139938991088824,0.005594691454712634,0.8117834943643558,0.01350876819232684,0.8085159144371807,0.004673225725198183
2950,0.8096702642564175,0.004568239040724039,0.8045695828456384,0.0224192758413124,0.8137311468612123,0.005098165096598228,0.8090958220776018,0.007972752566364974,0.8157481276890318,0.004660892010189539,0.8074636889433475,0.018401308963770197,0.8192626440131001,0.0034646674558385863,0.8185635003781566,0.0038380013928426444,0.8152136569393358,0.0051159732506359,0.8127676460362336,0.01221844703753913,0.8090135637601912,0.004810607778204675


==> csv/lambda/2-rooms-3c/sin.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.0,0.0,0.06813281586514514,0.05854450604845464,0.05105434042724295,0.04950000372086621,0.0,0.0,0.0786415429624308,0.06093086740365875,0.15348216579839588,0.08275910748256182,0.2567098504304275,0.09840898916036628,0.3629690047501285,0.10430751520724524,0.3434091178931993,0.1068438914830441,0.3879375519175079,0.11141711149386824,0.20977504899628477,0.09191087937176162
100,0.020464396001996458,0.02320965230028858,0.11972736324106653,0.05912743167383616,0.06239513275646324,0.04271761009261536,0.027823178134642162,0.027073079412346407,0.13374310848105808,0.05587681369477165,0.2249959089248792,0.06804879737094142,0.3164232939157431,0.07589925176985678,0.4152697830359811,0.08266582984003204,0.41626332459739745,0.08199567943316066,0.4828161443850897,0.0750291353018566,0.22115627127373455,0.075768079372027
150,0.05720612787364136,0.03491159077582435,0.1311271625683038,0.055665614922848716,0.07143338937112836,0.03487462402316341,0.0675769008143105,0.03639585628318928,0.19616431583263655,0.06039547679535233,0.2485105441740608,0.05985842961707382,0.3568319062825569,0.06878966151478173,0.46868229364137726,0.07409172533632205,0.47705778584704434,0.07373563565900271,0.5223624698778406,0.07199986327634733,0.2643433092538245,0.06684843630169962
200,0.07479272771976561,0.030826640560181934,0.17267641041134624,0.05638783955718221,0.11821286563732308,0.043728705791627936,0.10837309563879989,0.040072409710625256,0.23735547193578324,0.05825604322880479,0.2890483711276135,0.05607297323265765,0.39406292174783497,0.05493984049998771,0.5057933921153105,0.06506031149763856,0.5147172567449091,0.0694707582066515,0.5727820539798197,0.06178473571844094,0.2952199287902317,0.06656750981454297
250,0.09730726968204034,0.038595408998891766,0.20895318896107895,0.05917272204043793,0.1600630458811192,0.04546360064842208,0.16698822488204873,0.048356626403323014,0.30581651450882763,0.055803950184306506,0.36507189743266144,0.057414082509403344,0.43871976259351136,0.05528526497740252,0.541930367024466,0.06170289222120982,0.5411215534010373,0.06839970109355556,0.6051014828652374,0.05866966497800113,0.3426211189655781,0.06729411448888949
300,0.14171092735719804,0.04340749385430163,0.24702194183099802,0.06226988648317128,0.22895314908452516,0.04741234732857173,0.23326244338355576,0.050282059913431126,0.34706108030424543,0.05866340672187509,0.42260788322196186,0.057420866814761155,0.48655502484546687,0.05069090838001885,0.5843669277894165,0.05535628980641846,0.5596518964913979,0.06991241124714737,0.6255792123976174,0.053910094458209205,0.3991473400492549,0.06578527201927999
350,0.17881037998514757,0.04658808065045328,0.28995247274964203,0.06249327718839482,0.27033782279088814,0.05290387107583902,0.27637314851585737,0.05120817392117295,0.3984329217072889,0.06030613767304618,0.47538993460472306,0.05589002259133621,0.5205705752913284,0.0506763290978928,0.6051963579825201,0.052967678976409346,0.5819536909780255,0.06827580065267874,0.6511498510654659,0.050887621383507095,0.4430445005722122,0.06396770246123556
400,0.2190452224022041,0.05239146270553253,0.3247500751263213,0.06380598077367561,0.31043620378234055,0.052937582662945896,0.3145612660188041,0.05457940291284593,0.43182975298620346,0.06109281488165635,0.5097506362064437,0.054968648327813924,0.5516081712515676,0.04984297717067943,0.6284911615507136,0.05114708913401341,0.5969234761834619,0.06695087863089585,0.6693354038096689,0.049614107823561016,0.47674077730056813,0.06277481785775164
450,0.25110220431905117,0.05402787783889755,0.36807497362592173,0.06282997927350858,0.3604803733507632,0.052149317999588156,0.3577618183790019,0.05581606040579296,0.4641465308026859,0.06142771729878007,0.5421826071519317,0.05331971828787849,0.5824147817358979,0.047009753624686845,0.6503690561403911,0.045900881414773345,0.6049037384167977,0.06731946547872092,0.6830415763228344,0.04939388231259768,0.5113935810027443,0.059439531605470004
500,0.29192851295371613,0.05587287517009836,0.4125351438521493,0.06294773240737785,0.41639607556229785,0.050607228784998716,0.41076950897302084,0.0549128970505546,0.5008874514020532,0.05941708647762574,0.5717696216838243,0.05143836655765369,0.6061938153868521,0.044218465028406484,0.670995813965749,0.040324992511898486,0.6187530952270947,0.06485257988980646,0.6909242323283387,0.04946836374386598,0.5429020703690505,0.05709210954313948
550,0.33036790485404954,0.0574172011143335,0.4549465105904707,0.06164343920519189,0.4601157070833033,0.049167818339797144,0.45321158224981006,0.05412342829697799,0.5363910844019448,0.05768649089454793,0.5938269235837521,0.05030878726627308,0.6269533929160215,0.04069627085066229,0.6884288100119885,0.03399409931855701,0.6310908050412488,0.0639097542303235,0.6990725653636922,0.04846536009952121,0.5686769789627334,0.05424105261925501
600,0.3654615166014654,0.05842779586961445,0.4920639692953038,0.05912349414394775,0.5005589361407896,0.044882597355652656,0.4933337496170887,0.05146370815257374,0.5645448532988243,0.054746243126982695,0.6167576543903937,0.0468660591253381,0.6441417978012615,0.03867260252033923,0.7002538497689657,0.03187930304554349,0.6421105347798272,0.061786324068137465,0.7061524055425487,0.04665427337541095,0.5949603922982,0.0507791334681294
650,0.4034466102082323,0.05903950114047224,0.5217837943039219,0.0565084116148099,0.5387778496005395,0.04065189613551429,0.526569641804127,0.04968077181383166,0.5895992176780172,0.050866018511765594,0.636995916968941,0.04175281116293698,0.6607167170616245,0.035107679673893055,0.7106044211269956,0.02845170613640512,0.6567928897640505,0.05840588535412743,0.71291161250072,0.04368445933061412,0.6176763358654334,0.04809385793977495
700,0.4351117147072162,0.057831051354109035,0.5543256418488265,0.05158574016497109,0.5664827107416229,0.03858346816001855,0.5565178978937165,0.04425256714957578,0.6106537879513491,0.04672388865672231,0.6545986859880706,0.03781898506015794,0.6721290408735356,0.03330352151625842,0.7209326233034801,0.024764734366805017,0.6656183761098236,0.05687726291262528,0.719405819658985,0.0424804484467904,0.6324553593340003,0.0452889092349653
750,0.4650030355459917,0.05671268164896095,0.5738887052807298,0.050248026274438855,0.5883630265995136,0.03666506418973116,0.5794955259443859,0.041367227663265026,0.6300274395651663,0.04072664581592686,0.6682087535362209,0.03572244303896387,0.682486288042682,0.03052560214623823,0.7276781783001297,0.021856894288408577,0.6761575918719056,0.054451557511386355,0.7257435375389721,0.041113504716054114,0.6472700310750368,0.04403461232226637
800,0.49356909377792524,0.05432702953432271,0.5920183747365623,0.04843755690265892,0.60577149743337,0.03447477017804971,0.6005094548352331,0.03699609678250161,0.6462644362281449,0.037660606746161875,0.6806963622206992,0.03193354345006031,0.6916927457907777,0.027686084488908375,0.7325829914566034,0.019577503632128887,0.6849986053063725,0.05302385062707486,0.7318683495978386,0.03793835154571918,0.6607161619432301,0.041996751952819295
850,0.5147844307592245,0.053249295857986094,0.6106114952146234,0.043977152638761056,0.6195503663083338,0.03319204771780978,0.6192919363442524,0.03406066976293957,0.655873498063973,0.0368525873920234,0.6898757756734529,0.03168074195633929,0.7030819689284948,0.0246685904203957,0.7377266635585846,0.018259963244020752,0.6932662513230329,0.050673761187613554,0.7379634268956342,0.03409722146747218,0.6725964585561094,0.03911778770589958
900,0.5374296656176428,0.05061914226517604,0.6246429572151532,0.0411649581544036,0.6329188085177974,0.03119381987042985,0.633546126001534,0.03203252086490621,0.6659332586908567,0.03545671336154425,0.6997752856863625,0.028525290694284913,0.7124056237098663,0.021949391037811544,0.742824353230294,0.01656616825318515,0.6989369532849351,0.04891512539295972,0.7429394207248068,0.031216238880035937,0.6825064127911371,0.03734409019507788
950,0.5581975476144151,0.04728233528954517,0.6389717558215948,0.03666588088363834,0.6449039332857025,0.028475526215878393,0.6474603154849816,0.02801509547390795,0.6771433117358063,0.03295218017265329,0.7080086008762194,0.026141347504116546,0.7190158091659608,0.02039896715070318,0.7479628242842007,0.015489465080781422,0.7050600304094619,0.04790500625837194,0.745728217924216,0.03061065171062257,0.6921949797741813,0.033593290934950115
1000,0.5764300726065823,0.04538541304273958,0.6513066238230809,0.033741268223349975,0.6556168727839824,0.02598112458685047,0.6578009565305181,0.026352099683025317,0.6845128561438324,0.032158577272076966,0.7156833309590628,0.02366350240516648,0.7249613960071973,0.018394635877120216,0.7517381185826758,0.014297177782470142,0.7118423920577274,0.045948327993200554,0.7502387467924494,0.02782993260773436,0.7012537497229898,0.029958969374713366
1050,0.593049273537181,0.04208014649816778,0.661852543094423,0.031269486942605534,0.665210435095107,0.02384297979543207,0.6688765459449303,0.02384402286262583,0.6915572783395976,0.031557959478615824,0.7223407628711039,0.021745289426513062,0.730477197184604,0.01747269712989726,0.7554264126736945,0.013384533577791447,0.7162876637193246,0.044638922052507767,0.7528867643233675,0.02572809361322001,0.708723050263064,0.02731201725314352
1100,0.6064708661195428,0.03948803962424997,0.6716522936083986,0.0284568028348743,0.6734241808989821,0.022151259297234258,0.6776788138601659,0.02244890033158355,0.6986024363196335,0.030697727509573586,0.7283353418628881,0.019890181929856785,0.7345650594123875,0.016491958345223136,0.7583906087828587,0.012915467094990618,0.7217071394958254,0.04341648208302174,0.7579468183911378,0.024005351679456742,0.7161457771607127,0.024788046951282384
1150,0.6213608304881033,0.03586648650538406,0.6788133815015611,0.026071097365571963,0.6819502758825794,0.019946029702024453,0.6854911763781449,0.021952542339977888,0.7053521706584036,0.030551821826203113,0.7330840434766686,0.018758649076989677,0.7398394622655292,0.015773232290701218,0.7630456780002828,0.012482881835971217,0.7279601458499476,0.04271629341522899,0.76341395316324,0.02293162572692437,0.7232249764004594,0.02296131433918997
1200,0.6332230653585836,0.03306493047583828,0.6871493030311826,0.023960188798978304,0.6889933529522162,0.01877152789406476,0.6939132196090546,0.02121685372698744,0.7126019745917374,0.030803543885944668,0.7420609759243888,0.018756814408402385,0.7487658038690509,0.015480114378468168,0.7691048786374438,0.012701812101794782,0.7364599500040536,0.04220128233755521,0.7705133528789861,0.022106651997005677,0.731309270949234,0.022329355101448747
1250,0.6452962477690939,0.031179237075619006,0.6980417363270063,0.024332961265011548,0.700272307555022,0.019477746850073946,0.7071369444756062,0.021801866868349062,0.7240440178674956,0.03148521066856497,0.756216393868677,0.019033155124794712,0.7601419100640819,0.015792504846800236,0.7799257016611706,0.012566575097390674,0.744795164740735,0.04149551506069286,0.7794929019872745,0.0208791134830646,0.7438459102686302,0.02219018681468038
1300,0.6598439626559157,0.03045456704937787,0.7127547646091466,0.024133763223949226,0.7160417646604696,0.020722347058970057,0.7208702450663464,0.022209241623284488,0.740726349737105,0.03224474507260679,0.7726216675337415,0.01864258479103401,0.7738990498494074,0.0154857643247406,0.7868165543483195,0.01189651919605849,0.7512324667619985,0.04090375993400596,0.785246025141815,0.020079681134627155,0.7558384090793829,0.021919151871132064
1350,0.6777068162199745,0.030390858996397575,0.728617463046397,0.02450762005175416,0.7376965299294994,0.02035613163521202,0.7420042208452449,0.02188850269020395,0.7568906076335401,0.03239330186239418,0.7822688412879777,0.0176827505019209,0.7831429802800314,0.014761494335222215,0.7953684717389151,0.010268075254441808,0.7553065916163019,0.04029117064698581,0.7894115281087926,0.018819730989620212,0.7678428013888912,0.020900139784076
1400,0.7009727399146746,0.030291954585932358,0.7497820731836682,0.02374877376783497,0.7578312848045582,0.0194661012389258,0.7633209839733877,0.0202578747760552,0.7671381532227781,0.03211208044941085,0.78899903253121,0.0173781346495323,0.7915065044348321,0.013219624475073181,0.8006595883647758,0.008157445892855353,0.7635177866430634,0.038317123110325445,0.79181450868279,0.017709893032051668,0.7817116064591572,0.018756858988454337
1450,0.7205609039493261,0.029961291635692264,0.7639282350372352,0.022009529271931425,0.7732615474247343,0.017970753154932982,0.7764021151833197,0.018524420501880398,0.7754573833845849,0.032212102983845005,0.79523992607455,0.016394285878469413,0.798716023367595,0.011483314077627971,0.8054243962089025,0.005991427811214988,0.7698378422752612,0.03742916372168538,0.7932325868485579,0.017435170680340513,0.7895554657708059,0.017084277821459663
1500,0.7416659403784354,0.028869421450440847,0.7762151191239317,0.020489649880456175,0.785924485853251,0.016213749574821943,0.7894973606793532,0.016314082196466292,0.7830958793968736,0.0315307427587819,0.7990294532449811,0.015069239332108863,0.8034840040056053,0.010225863978204708,0.807791320629935,0.0048366142312556435,0.7760277929868448,0.036282454749748096,0.7953404587481653,0.01605029696717892,0.7957966304036868,0.01570599778023663
1550,0.7548985893224757,0.027521314643112714,0.7827748943009725,0.018732335623562624,0.7932692611215961,0.014534936810617868,0.7965090356170249,0.014289994204301678,0.7878680682219569,0.03083145608991942,0.8026097917519995,0.01333681585011827,0.8072254070028783,0.009256318268666117,0.8104850075249744,0.0038212559559750773,0.7815618059443281,0.03558922179562327,0.7968401944343677,0.015019880340643825,0.8005072816663066,0.014285735641427554
1600,0.7680407900471284,0.025315045387620753,0.7902737798539091,0.016353490029167084,0.7976416678752255,0.013667455986486938,0.8020984513924635,0.012403457322238284,0.7928899302023679,0.028652611442413278,0.8055751105246336,0.010875151230613576,0.810085688861769,0.007586386854653551,0.8114758847340202,0.00376316716316853,0.7862389216416306,0.03487764757522483,0.8001907527591272,0.013421943376819453,0.8038347977782716,0.012096684455546214
1650,0.7762994726150586,0.023159112791188593,0.7950779043393419,0.013283299799902615,0.801299947276424,0.01239967267241466,0.8065585540393065,0.01024767204842481,0.796306554154893,0.02772414251410273,0.8080694765424559,0.008523177634818928,0.8118684418322407,0.006485349713664014,0.8127210974189056,0.003811334316393083,0.7888768904240492,0.03442007399868977,0.8036004183151912,0.011208472308759114,0.8068500727619959,0.010437049775604638
1700,0.786618820044446,0.020182340864462755,0.7987742785495474,0.01080908265477382,0.8037858387878443,0.010445587700815375,0.808974917566574,0.008798932185956553,0.7996292323952209,0.026115499858617965,0.8105802083261723,0.00658062748628568,0.8145353645970472,0.005119135405903055,0.8128115084268503,0.003965089947116588,0.7904878248966299,0.03402238723491077,0.8045507277584771,0.01027571275121984,0.8088186944699578,0.008910673290649554
1750,0.7935061763123492,0.017192810599646703,0.8017057332016503,0.00874961643441117,0.8049176630239616,0.008700011377828753,0.8109919623686278,0.006929233954659874,0.8019486491030343,0.024141828481111047,0.811787756323153,0.005490955958394995,0.816087030390256,0.004396733162865124,0.8133469241165774,0.004034677642481555,0.7942516983349215,0.03281700074203968,0.8074562248245811,0.00844602210232209,0.8116198700592094,0.006699678917476551
1800,0.8008200257447307,0.014019539766168154,0.8033937317361645,0.007521407025837367,0.8066191496323134,0.007200552270408639,0.8125994675537461,0.005673176717325774,0.8026094094037118,0.023010659480875405,0.8135592942850575,0.0043698212875294086,0.8180071421560348,0.0036461000775398398,0.8152157766746773,0.0036221106429157966,0.7955999595990051,0.032422367434167806,0.8092529268529575,0.006794148481094023,0.8138965248790734,0.00529415551674149
1850,0.8039674773029017,0.011901510339948608,0.8054275116218769,0.006383058150534668,0.8092145685952395,0.006336194014203278,0.8140958793212518,0.004494118737858372,0.804506190078737,0.021531132248975567,0.8142312824679411,0.00376624861093161,0.8191462009973357,0.0030872520440018377,0.8167874559300908,0.0035293441669819073,0.7971844203285466,0.031402480034248295,0.8114259873315594,0.0049920840419783495,0.8153999168417693,0.004312692580417902
1900,0.808011600810072,0.009813424705589881,0.8079710332777501,0.0052664477738753705,0.8109593162464421,0.005345601560719236,0.8148321144994671,0.003808825226054653,0.8059269547152816,0.020636610443629293,0.8148036480887059,0.003303142952332699,0.818584963222285,0.0030673314395226877,0.817846783457938,0.0034212880800533114,0.7977484226913037,0.03047392730672533,0.8124170970548269,0.0046603103443108255,0.815810237392324,0.0033117052623074603
1950,0.8107776256340564,0.008332264439479087,0.8092247512333028,0.005014223410922176,0.8128328091755118,0.004889711400176788,0.8161721374580171,0.0035037096527699685,0.8072483206630373,0.01916986699489948,0.8149341741844597,0.0030989193905195524,0.8190778680645798,0.0030102546123457344,0.8184704817914659,0.0030727234066821848,0.7999911001229166,0.02889703597690132,0.8126142269970908,0.004458053816107555,0.8165599236847352,0.003156708337812889
2000,0.8117067978467459,0.006492753992942008,0.8101208953511023,0.004910347231450055,0.8146005153473407,0.004292447447115152,0.8160911675629111,0.003860403196493635,0.8085455447092458,0.01790830552324629,0.8154698962014406,0.003023316786537012,0.819495650482436,0.002965432045946588,0.8189932414388081,0.00301676099795434,0.801468041847895,0.027226226014831708,0.8137077393396062,0.003903275783373175,0.8167701002924277,0.0030383871662321843
2050,0.81348155817903,0.005088737149712573,0.8101005940437619,0.00506573266090457,0.8154101135767662,0.003951760401575703,0.8170820745411201,0.0038220204916730232,0.8092501512274439,0.01670033604996181,0.815296401821151,0.0032238813714439013,0.8215820068510024,0.0025196512837740246,0.81970931998219,0.0028241065552717,0.8028510389058736,0.0264307964643662,0.814631842224408,0.003813065062198368,0.8175954959681715,0.002976994261727032
2100,0.8145610801054157,0.004407360326708846,0.8103889686175205,0.0050259738870118325,0.8167405745007968,0.003945011392622886,0.8171719749566235,0.0037470302987452644,0.8102137724523033,0.014857329978557016,0.8147640530345686,0.0031191119156432348,0.8215851634954816,0.002589132424549212,0.8197835958680538,0.0028093771056910987,0.8051143484062773,0.02473161010083362,0.8154078475873382,0.003598125805889313,0.8177965962404642,0.0029657973409482966
2150,0.816031507216841,0.0038846264206805503,0.8120922276317014,0.005102654870599767,0.8176923173645269,0.0035346950482602977,0.817320388213289,0.0038799375293192408,0.8116967414907462,0.012868438513095602,0.8152719118443857,0.0034153981554487967,0.8217764504106982,0.002531892523466201,0.8198621220136333,0.0027404827658749627,0.8063109665054057,0.023734772487533185,0.8160922624943069,0.0032199052604101664,0.817981591305487,0.0029606165541953217
2200,0.816591026996308,0.0038826590535075882,0.8119621832216599,0.005465764249519773,0.817516426514769,0.0033306562158550964,0.8177539434047756,0.0038772286717303523,0.8120264659090587,0.01168117044380633,0.8158488345156679,0.003353360835348053,0.82154052242363,0.0026794277328743513,0.8199370293461954,0.0027200107447188544,0.8073948408805933,0.02258184394850407,0.8161801395112126,0.0032554493170599197,0.8186984316662144,0.003088933330841451
2250,0.8177573308750274,0.0036600207628642734,0.812967044700207,0.005835462211885066,0.8179266135729951,0.0035805419491232527,0.8181137528978313,0.003943916732369576,0.8125407977905517,0.011029577106088232,0.8162438916341115,0.0033055001756374866,0.8214035379260348,0.00316589558158404,0.8194237854731692,0.002684778762029775,0.8081158219696926,0.021092738382156594,0.8160749344253057,0.0030680081052803887,0.8187680897215153,0.0031982217284562435
2300,0.8180773025259431,0.003740587681821691,0.8139981421045127,0.005762482789930123,0.8181670509941137,0.0036463418610459424,0.8180297174920339,0.004174984726226756,0.8140047802335441,0.009681105476037816,0.816630780732439,0.0032612980587299278,0.8223125944998815,0.003148411296206233,0.8194355000962736,0.00267054511070032,0.8091585948551269,0.019792492713485918,0.8161905691891803,0.0031342275413011192,0.8187938723543415,0.0032064708276889004
2350,0.8182182064682366,0.0035113893514643357,0.8148548735353357,0.005794005315531939,0.8189858718743114,0.003216219523610457,0.819104088314743,0.0038153256188753304,0.8147797257947923,0.009003746133629134,0.8176454576288233,0.0033171332579062934,0.8229564912326148,0.0032085247900569816,0.819307996142239,0.0029321061690693365,0.8106077710035897,0.01983512171732021,0.8171638957189014,0.0029823046069127144,0.8190938452554413,0.0031001764608915403
2400,0.818452445299775,0.0034390397758446148,0.8155949319749809,0.005693643594954603,0.8195820673928061,0.002924040539024736,0.8188171958775233,0.0038146182921448457,0.8152302039882393,0.007270846630115817,0.8179667046341618,0.0036410969460530344,0.8222985599328331,0.0032575393776989614,0.8193655711469215,0.002885777245535547,0.8102914811023892,0.019179486035051676,0.81743794859741,0.0028018183756584234,0.8189312757131417,0.0031602432924325396
2450,0.8183661570297625,0.0033349108665696706,0.815980748500159,0.005208984610136752,0.8196457828935528,0.0025957781979471448,0.8191985916386554,0.003798405787220769,0.8161127287807379,0.006015389321139141,0.8186538808222152,0.00366452560856065,0.8217041285792032,0.003263715940689264,0.8191618912988772,0.0031107709434119264,0.811013245099837,0.017884263469659486,0.8173403567915607,0.0033155498918870092,0.8184310109906491,0.003498425571064783
2500,0.8196421119251602,0.003022187630645096,0.8172672485436894,0.004395591602692728,0.8197551793877619,0.0026265196619668163,0.8197819167249817,0.003865020237885941,0.8176861119421338,0.004344181465520184,0.8185226219765959,0.0037684854375268214,0.8225897688958608,0.003145753502274721,0.8198053665460516,0.0031052931849364167,0.8118672942883246,0.016597755858620573,0.81886262022547,0.0031784563945007906,0.818660825342613,0.003569608931549074
2550,0.8204622762355869,0.0029131432018664,0.8178204451811196,0.004339325067397319,0.8197860275249205,0.0026574868877374206,0.8199465936767548,0.0037196680981712964,0.8188800755517488,0.003151451560833788,0.8186849409456883,0.004104909562231301,0.8222963995801025,0.0031810571601183016,0.8196532926300635,0.0030842449084975705,0.8119312892184031,0.015905889087489265,0.8186794208515632,0.0033019329494512954,0.8196888936159104,0.003429426075493616
2600,0.8205762919370794,0.0029605073299449093,0.817597309056506,0.004453056395580198,0.8203108636172664,0.002366005733917545,0.8202162853414035,0.0037026627080657573,0.8191424164302574,0.0029682387607156712,0.818704466756464,0.0041026777919325325,0.8218724440947228,0.003222321921530804,0.8199166320850295,0.00292209869576042,0.8126682442933546,0.01457506086287121,0.8187557271442223,0.00352183636307829,0.820712934456437,0.00302860550663501
2650,0.8208281586955788,0.002885544108594167,0.8179253195779255,0.004639907007715075,0.8200029724412065,0.0023395118001380173,0.8207157012813785,0.0038334496243128033,0.8198984726514494,0.002962970575667889,0.81936726839419,0.004104009925028245,0.8209567211311469,0.003311679704542714,0.8202217949159948,0.002957093520349827,0.8130507233660969,0.012611716162506838,0.8183567720865716,0.0036313685651240095,0.8207012368421571,0.0030629485746401777
2700,0.8212027899150516,0.002872640318478298,0.8183386765145245,0.004697129348883441,0.8204868476371133,0.002404016485570247,0.8207383287605439,0.0037498162504502846,0.8200474300968408,0.002925683432049543,0.8202080039434307,0.003923276966140085,0.8209088436697956,0.0033303754268723573,0.8192354404706425,0.0031403738682527047,0.8133495128565403,0.011316672771982915,0.818823336432674,0.003674733877087712,0.8209771129258892,0.0030677017034885594
2750,0.8211204005651241,0.0029400290427370186,0.819448670519911,0.004272936217185647,0.8208072453557249,0.0023636377064811358,0.8207177562146167,0.0037771458374268544,0.8208307433842337,0.002722666447863858,0.8202945352941571,0.0039451025059968866,0.8210584021405509,0.0033758015013336537,0.8193239587540211,0.0029872198842255146,0.8137307204419691,0.0103104888498861,0.8194085311890855,0.0035753946973522805,0.8210145105609428,0.003138456344422185
2800,0.8212999462548914,0.00287692750186176,0.8200807964000097,0.003941088476472563,0.8211423959383568,0.002416579916943358,0.8208365479542843,0.0037714609301363294,0.820775818582424,0.0030106370313584836,0.8196128980402664,0.0042825016705034715,0.8202956728586763,0.003611371976791209,0.8194046693225855,0.002999300541321775,0.8142095269627032,0.009095901060830856,0.8190992930699917,0.0035588110381397577,0.8208353313638094,0.0031970927570681876
2850,0.82100259267715,0.0030980268779369005,0.8202491134632918,0.003936007420892722,0.8219298387843004,0.002327951941041836,0.820610700324684,0.00389847873940368,0.8210911481512833,0.002979572712987187,0.8202489299649729,0.004007425848288593,0.8211917188994045,0.0032347066859092746,0.8191029099112065,0.0031163316580874356,0.8142382957919461,0.00899176296596189,0.8190835829348495,0.0035429876994329573,0.8205818128099882,0.0032707910379792936
2900,0.8218622289953703,0.0027891674102853456,0.8197637142527765,0.004228884979659628,0.8223218453725575,0.002263693214478571,0.8206367821347724,0.003989977410051049,0.8202143355934624,0.0029375667308497114,0.8204175778974131,0.0040992486992240465,0.821632218067289,0.0032471302051820593,0.8192713744746293,0.0030572647314696232,0.814435036002116,0.008599698369329166,0.8190490149167229,0.0033654193397659217,0.8211130079325645,0.0031820294462958265
2950,0.8227212038264818,0.002763158443439086,0.8196757093714113,0.0037702827822635324,0.8222274882859973,0.002277572397575304,0.8203075245295713,0.0041954706488014975,0.8201247889226626,0.0032908947537317185,0.8208858156113125,0.0040383176516644,0.8214947276392216,0.003044583165390286,0.8190884317561357,0.0029936465321558363,0.8161160277792548,0.007011029941967002,0.8194881251425289,0.003157591376581163,0.8213166253414426,0.0031663783528642995


==> csv/lambda/3-rooms-1c/linear.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.3712841145981694,0.0983528459080409,0.23868137789921198,0.09522653869038275,0.08003309408577504,0.06194468487817968,0.0,0.0,0.0,0.0,0.013113184411482872,0.026226368822965744,0.0,0.0,0.0,0.0,0.012596472624064645,0.025192945248129286,0.0,0.0,0.08440183109280515,0.06541381484178782
100,0.28954885036379685,0.07511190502396067,0.1690213047721629,0.06709644392447435,0.06947000465710056,0.05264267796956488,0.0,0.0,0.006298236312032322,0.012596472624064638,0.006556592205741436,0.013113184411482872,0.0,0.0,0.0,0.0,0.006298236312032322,0.012596472624064643,0.0,0.0,0.06324404352440575,0.0474287380706523
150,0.25304972786429664,0.06785472602884005,0.13561261070378333,0.054903518659130894,0.054796237993320035,0.04429604643274174,0.0,0.0,0.004198824208021548,0.0083976484160431,0.004371061470494291,0.00874212294098857,0.0,0.0,0.0,0.0,0.004198824208021548,0.008397648416043096,0.0,0.0,0.047094031505525706,0.03551918507260542
200,0.22130115941637796,0.062359958858855084,0.12134010954764816,0.049285678902006635,0.04450995147004196,0.036276563911395644,0.0,0.0,0.003149118156016161,0.006298236312032319,0.003278296102870718,0.006556592205741436,0.0,0.0,0.0,0.0,0.003149118156016161,0.0062982363120323214,0.0,0.0,0.04230717807558603,0.032765704956145926
250,0.19644783512689748,0.0591742288902909,0.10385780117835447,0.04422475849183442,0.038895179372447075,0.03293836650943604,0.0,0.0,0.002519294524812929,0.0050385890496258585,0.0026226368822965746,0.005245273764593156,0.0,0.0,0.0,0.0,0.002519294524812929,0.005038589049625858,0.0,0.0,0.03484766868108748,0.027477283746684827
300,0.1809501485072524,0.05614110435933044,0.09141437286747806,0.03862290633243159,0.03484854158710304,0.030052235778007953,0.0,0.0,0.002099412104010774,0.00419882420802155,0.0021855307352471455,0.004371061470494285,0.0,0.0,0.0,0.0,0.002099412104010774,0.004198824208021548,0.0,0.0,0.031011724957096892,0.025647994949485126
350,0.16445217567203638,0.05266081686644126,0.08051360470311594,0.03518669251639634,0.03346365359400086,0.029671281014553807,0.0,0.0,0.0017994960891520922,0.003598992178304183,0.0018733120587832676,0.0037466241175665408,0.0,0.0,0.0,0.0,0.0017994960891520922,0.0035989921783041844,0.0,0.0,0.026757912714468358,0.022245277707863307
400,0.16693363342444076,0.053470266760563094,0.07073582900154494,0.030989487662328966,0.0294230198792612,0.026150767336295757,0.0,0.0,0.0015745590780080806,0.0031491181560161594,0.001639148051435359,0.003278296102870718,0.0,0.0,0.0,0.0,0.0015745590780080806,0.0031491181560161607,0.0,0.0,0.025477800284919905,0.02057886084628755
450,0.16388375461773821,0.05373873907258676,0.06717323206804027,0.02938437037539046,0.02841672272545032,0.024500132937380032,0.0,0.0,0.001399608069340516,0.0027992161386810347,0.0014570204901647634,0.002914040980329533,0.0,0.0,0.0,0.0,0.001399608069340516,0.0027992161386810326,0.0,0.0,0.022732319016826385,0.01841422567165229
500,0.157368304184356,0.050755529270518726,0.06431659291169434,0.028391486341495943,0.025711129492329565,0.02220870949257198,0.0,0.0,0.0012596472624064644,0.0025192945248129293,0.0013113184411482873,0.002622636882296578,0.0,0.0,0.0,0.0,0.0012596472624064644,0.002519294524812929,0.0,0.0,0.02165564437720687,0.018362698742494556
550,0.14862865471242886,0.04851868327857437,0.06312782443434847,0.028314983903684986,0.024649257090317286,0.02162202576893665,0.0,0.0,0.0011451338749149677,0.0022902677498299355,0.0011921076737711701,0.0023842153475423433,0.0,0.0,0.0,0.0,0.0011451338749149677,0.0022902677498299355,0.0,0.0,0.020846973707630286,0.018552871391590994
600,0.14383005805868307,0.04647991665907797,0.057985680882644906,0.026045168818477776,0.022682628773638438,0.019924823327336524,0.0,0.0,0.001049706052005387,0.002099412104010775,0.0010927653676235727,0.0021855307352471424,0.0,0.0,0.0,0.0,0.001049706052005387,0.002099412104010774,0.0,0.0,0.020129368209061655,0.018722587367228392
650,0.13916898414797246,0.04502639081766253,0.054510464720466015,0.024780572006362002,0.021007023304688528,0.018475079632466453,0.0,0.0,0.0009689594326203574,0.0019379188652407142,0.0020587904855146623,0.0028823125742738305,0.0,0.0,0.0,0.0,0.0009689594326203574,0.0019379188652407144,0.0,0.0,0.019535216369955685,0.018944019352252404
700,0.13788239075290357,0.04375636431905459,0.051722953825067385,0.023324230928451165,0.021447847514767897,0.017891026265067132,0.0,0.0,0.0008997480445760461,0.0017994960891520916,0.001911734022263615,0.0026764331046828416,0.0,0.0,0.0,0.0,0.0008997480445760461,0.0017994960891520922,0.0,0.0,0.018180727625690105,0.017663103624277594
750,0.13526841647807816,0.043921736338735334,0.05183205359910146,0.023550028599885846,0.020063478763024122,0.016750525390037078,0.0,0.0,0.0008397648416043097,0.0016795296832086183,0.0026852571528597513,0.003989741179298279,0.0,0.0,0.0,0.0,0.0008397648416043097,0.0016795296832086192,0.0,0.0,0.0190638472407107,0.018793113150627563
800,0.13684780077253533,0.04368451934158752,0.05188978762303096,0.02284833291264357,0.01957336276930828,0.01662400529506469,0.0,0.0,0.0007872795390040403,0.0015745590780080797,0.003304708119810057,0.005201715232854333,0.0008531932437629837,0.0017063864875259674,0.0,0.0,0.0007872795390040403,0.0015745590780080804,0.0,0.0,0.01950161992344738,0.018194205257118058
850,0.13588611200928388,0.04307720397477656,0.05155448878655445,0.02215720089555966,0.02181119483022534,0.016168157754754817,0.0,0.0,0.0007409689778861556,0.0014819379557723118,0.003110313524527113,0.004895731983862901,0.00157436919480533,0.003148738389610661,0.0,0.0,0.0007409689778861556,0.0014819379557723113,0.0,0.0,0.01989300730957583,0.01888773653932458
900,0.13804609424847555,0.04252874419334861,0.053322879587563314,0.021344221875805182,0.022156830364143662,0.01620128819814199,0.0,0.0,0.000699804034670258,0.0013996080693405174,0.0036587434713516087,0.006009946130947754,0.0014869042395383675,0.0029738084790767363,0.0,0.0,0.000699804034670258,0.0013996080693405163,0.0,0.0,0.018844780903835026,0.01792771167555361
950,0.13795430732012115,0.04148540651963699,0.054639419790640666,0.021330417358399884,0.022826549520494836,0.015751427278068754,0.0,0.0,0.0006629722433718234,0.0013259444867436483,0.003466178025490998,0.005693633176687348,0.001408646121667927,0.0028172922433358522,0.0,0.0,0.0006629722433718234,0.001325944486743647,0.0,0.0,0.019997030106188318,0.018663520590496366
1000,0.14473382569743828,0.040668487960356034,0.05582994839581155,0.021124099372144742,0.02642520175487971,0.015195507124292728,0.0,0.0,0.0006298236312032322,0.0012596472624064646,0.0032928691242164482,0.00540895151785298,0.0013382138155845309,0.0026764276311690605,0.0013047618489425458,0.0018263101710653926,0.0006298236312032322,0.0012596472624064644,0.0,0.0,0.02037039980059217,0.01819331540483284
1050,0.14900128066002627,0.040636490881165326,0.05988737347371512,0.022421676114353917,0.027084461224005728,0.015766601261300223,0.0,0.0,0.0005998320297173641,0.0011996640594347286,0.0036943557865919234,0.00624053762189621,0.0012744893481757436,0.002548978696351487,0.0019058810161829709,0.0028339453935217972,0.0005998320297173641,0.001199664059434728,0.0,0.0,0.020738205430970894,0.017852203683047796
1100,0.15472950262596954,0.04066527709253458,0.06139685411340458,0.022929447676695226,0.02900999006496969,0.01571054052807334,0.0,0.0,0.0011451338749149677,0.0016028535318387243,0.004116689921574177,0.006054285004375456,0.001216558014167755,0.0024331160283355114,0.0018192500609019266,0.0027051296938162598,0.0012796772641839808,0.0018014579515258015,0.0006724548848984366,0.0013449097697968723,0.022304266765385567,0.018627000530694316
1150,0.16112338846820431,0.04133749141723816,0.06357428775442446,0.023628131095066895,0.030130676920313914,0.016146720744968427,0.0,0.0,0.0010953454455708389,0.0015331642478457377,0.003943023047663628,0.0058012918077900025,0.0011636641874648093,0.0023273283749296195,0.0017401522321670603,0.002587515359302509,0.001848152628870134,0.0028015156500062334,0.000643217715989809,0.0012864354319796181,0.02304774985131476,0.019329103161391015
1200,0.16527515158061973,0.04074579539310646,0.0709065815341693,0.024336082916556492,0.03249216513509659,0.017061373328396186,0.0010710193368078636,0.0014991147884761739,0.0016538563319702649,0.0018748977041526621,0.003783420573840186,0.005568597797191024,0.0011151781796537757,0.002230356359307552,0.0016676458891600992,0.0024797022193315714,0.001771146269333878,0.002684785831255973,0.0006164169778235669,0.0012328339556471346,0.02431955186515617,0.019953449322722333
1250,0.1718892876185632,0.0410587796640523,0.07339843175562537,0.025572071649392212,0.036012713703211324,0.01791868731615593,0.001028178563335549,0.0014391501969371278,0.0015877020786914543,0.0017999017959865558,0.0036362399481506165,0.005353853731561167,0.0010705710524676246,0.00214114210493525,0.0016009400535936952,0.00238051413055831,0.0017003004185605231,0.0025773943980057336,0.0005917602987106241,0.001183520597421248,0.02601997358112946,0.020769659772150877
1300,0.18021938020880654,0.04093522864002768,0.0746182415239256,0.02608140645690141,0.04107019470482297,0.01941788386317602,0.0009886332339764895,0.0013837982662856993,0.0015266366141263984,0.0017306748038332263,0.003500084883606395,0.005155059465888755,0.0016041430076277898,0.0023373839058862993,0.0021376895587625123,0.0034059997321238796,0.0021133682992709123,0.0033798152949463473,0.001110113898759884,0.001554346388109187,0.026577579250224987,0.02089496026607022
1350,0.18643464847716149,0.04122925954886837,0.07792859957958695,0.026910240680706413,0.041610871489689505,0.01914934432811152,0.0009520171882736565,0.0013325464786454859,0.0019964302412123036,0.001938881937726561,0.0038236348824539994,0.005841733400195548,0.0020402649396191164,0.002433805311137373,0.0025490951610187035,0.0033992973797217184,0.0020372500138256416,0.0032587656039752342,0.0010689985691761847,0.0014967780033644047,0.027523248490498035,0.021258646345865127
1400,0.19376866907997287,0.04109107789790193,0.08262871171820443,0.02811567590555771,0.04428852629307903,0.019760835404132166,0.0009180165744067402,0.001284955532979576,0.001925129161169007,0.0018696361542363295,0.0036906010661983705,0.005639959896402224,0.0034422309480877634,0.004231227071227297,0.0029554940610177303,0.0033962828602167876,0.0019664254615962924,0.003146088158706989,0.0024678390663848936,0.002507260112956445,0.02931902186273683,0.02225624246082099
1450,0.19949475349273943,0.04108748737275901,0.08693830304877993,0.029036420105216947,0.0458471851703763,0.02085855921760558,0.0013570881373653953,0.0015353895923884606,0.00278524236884405,0.002161821731823923,0.004079877224066575,0.006455221484535311,0.0038334929138417297,0.004848385009849553,0.0032835979864248425,0.00336039770553366,0.001900360849632407,0.0030409432964693746,0.0023827411675440354,0.0024208028676820847,0.030718304697540267,0.022694215088540838
1500,0.2054356769067805,0.04168456450595675,0.09146297399317777,0.030322686542866944,0.04695347059007848,0.021516244184118016,0.002204535079542743,0.0023022033699555923,0.002692400956549248,0.0020897610074297923,0.003947305529539653,0.00624676579579312,0.005056316088150317,0.0062378981528216715,0.0036337774441234007,0.0033404874010119407,0.003546069350940967,0.003932168453576418,0.002740422609008663,0.003033658463731687,0.032019149135765354,0.022981624872192383
1550,0.2121140539940605,0.04200720643010589,0.095111090317925,0.03167656524642082,0.048368353838827476,0.02235508800000166,0.002133421044718784,0.0022279387451183148,0.002605549312789595,0.00202234936202883,0.0038230797379091063,0.006051352756719563,0.006183613692527952,0.007591817053073429,0.003956916620126121,0.003312608947812634,0.004275544548454196,0.0039272968952108085,0.003486648869713707,0.003767755427306626,0.034296026372050405,0.023961299218860744
1600,0.21938953663628624,0.041959048015075585,0.09914318055460157,0.03338008843354099,0.04912566029057983,0.023069403809009664,0.0033169177560522923,0.0036625665960282714,0.0025241258967649205,0.0019591509444654306,0.003706435660549044,0.005867795361966635,0.007532198920594647,0.009300317140591563,0.004691285018407352,0.0035562553955003216,0.004930632267836301,0.00469529999888704,0.003775307021325074,0.004372331952130315,0.0356226752417774,0.024368355489009244
1650,0.2256797730496957,0.04212652422765788,0.10352112806581365,0.03435594027349929,0.050285503611682235,0.02350591462337016,0.004080871171958305,0.004539218178016219,0.0037054900351329466,0.002853158396922393,0.0035966996569284735,0.005695046410470081,0.00896531667329991,0.010124992488534894,0.005324936380335944,0.0037147820272796306,0.004783087704140132,0.004556263762727393,0.003660903778254617,0.004239837044489997,0.03790829109508056,0.02504624444176566
1700,0.2326638902684659,0.04286028140100086,0.10659644528577877,0.034887588127566344,0.05148845220222786,0.02434433722294387,0.004326095584450454,0.005061170648681026,0.004031622900798614,0.002858411599893257,0.004315939254533938,0.005610078008795668,0.009806086262630747,0.0110946723977727,0.005586293091074471,0.004005633455682719,0.0046441185993742196,0.004425226790779262,0.004257295011940875,0.005443185803764859,0.04096976294594284,0.026215243797841528
1750,0.23602090223654873,0.042617730303199916,0.10893977617440304,0.03503459494166889,0.05218091006906983,0.02444504894584823,0.004204355250200561,0.004919960563442643,0.004302564560238815,0.0030646586941599305,0.004601628248567969,0.006240392709272777,0.009894916639603258,0.010808366396755548,0.00542668471704377,0.0038911867855203554,0.004899894535793744,0.004988626548655592,0.005282700207290476,0.006044597571403945,0.04219827664491321,0.02690552915832662
1800,0.24635701990460618,0.04226834315322944,0.1104426119412064,0.035680022085189694,0.05522116169175753,0.025941159294921315,0.0048650657737027226,0.00574051714568965,0.00454005532361258,0.003381609349549055,0.005135907788113903,0.0067537392728708465,0.011384807978030684,0.011641269823915034,0.005275943474903666,0.003783098263700346,0.0051764642529868845,0.004889704580199144,0.005510833195574455,0.006595433420690954,0.04432603702352739,0.027324506918508955
1850,0.2521381577374014,0.04252609039500233,0.1123719855130523,0.0358250873736945,0.059399755198478094,0.02694169336786665,0.004736275977853641,0.0055893103080736865,0.005944731031324859,0.004353173216555322,0.005739533167326954,0.007403544142034443,0.011665725694376667,0.012400914014415745,0.005506025589565231,0.0037137424467018247,0.005038157458049347,0.004760408238193684,0.005718594608358706,0.006436530257889191,0.04601392574762297,0.027827653670960257
1900,0.25875915029250185,0.04265967979545412,0.11791706940292526,0.037086269540009834,0.06217022571045671,0.027682393391295485,0.0049697767189065,0.0054676746248704874,0.0061205730990709795,0.00458583726493482,0.005876383385457238,0.0077595308075566706,0.012600496617245549,0.013168552774505262,0.005361130179313515,0.003616012382314935,0.00628825990481704,0.0048431404534348705,0.006661990378241504,0.0069958433037264345,0.046565020088347724,0.027977006292401692
1950,0.2686145225777569,0.04331617820855078,0.12122789053142956,0.03796607341523376,0.06478034321135756,0.028533081698213062,0.005150212525337478,0.00587630523256579,0.005964372356339216,0.00446892582429694,0.0060642311552695305,0.008212592512322738,0.01363250749444649,0.013843860144925297,0.005540224349557931,0.00390746511798516,0.006791177833355882,0.004960193666515995,0.007519106403697084,0.007711334442576229,0.04827835898130654,0.02812443637849082
2000,0.27379776366322256,0.04337933156201276,0.1258070360020364,0.03887581404143233,0.06582022680089396,0.02915900167201469,0.005351613073450805,0.005746874899826448,0.006473859322901462,0.005078016464472487,0.006266718106011661,0.008154618649952693,0.014039986291827886,0.013845880204511189,0.005401718740818984,0.0038097784900355328,0.0069214434542676714,0.005105255798997756,0.00830618271013061,0.008171391656552444,0.04980646866732517,0.02799861072574925
2050,0.2791773528577298,0.04410513279627491,0.12903829650495352,0.03989225923113089,0.0682542368570119,0.029415517212115518,0.006107101354326206,0.006210049112026217,0.006920206743276337,0.0055786693348851835,0.006795686809278494,0.008157234520885414,0.014763605102374297,0.014867118520016483,0.005571086645161099,0.003937436912956189,0.00773607437508656,0.006183870171561102,0.008642512452102027,0.008407218394057418,0.05229777160977009,0.028735345452222453
2100,0.2852515509466533,0.044029594582729356,0.13276555370038992,0.04053869966260868,0.06981097392464741,0.02988863838181444,0.007213938188126843,0.006353523191845079,0.007718042593077763,0.006173450742476377,0.007625877144135365,0.007985586555110566,0.015818069433161486,0.015643636005104728,0.0057383577398968984,0.0038558320776365053,0.00848614995782748,0.006918938585703292,0.009747328686379609,0.009055064633703728,0.054646662603268885,0.029074848473777018
2150,0.29225013979363956,0.04457906854187391,0.13672539269984596,0.04148209953757864,0.07050818742457757,0.030178965116233816,0.00801463641779013,0.007042856624327318,0.008154350385206248,0.006922174438091275,0.008678321411531166,0.00890271396762278,0.01686021890989359,0.01613702288996376,0.00594895424519617,0.0037871642138844496,0.008911630290931545,0.007324989262281444,0.009840877885309742,0.009438248361152245,0.05527900318526008,0.02931325047758415
2200,0.3018024749909538,0.04486883089449822,0.1419294321174891,0.04224496731815809,0.07397130879519133,0.030904333596491862,0.009720316313932453,0.008296366287417775,0.009248305465500498,0.007558136919057502,0.009379090234218748,0.009358326912185261,0.01751778844775682,0.01705855920129764,0.006796335163498757,0.00414766029818623,0.009642512957002077,0.007969515492066896,0.010814109967214108,0.00985503574759246,0.057839071262420806,0.03036532077616435
2250,0.3113048769759726,0.045701454575166944,0.146325214115952,0.043099217855331155,0.07630908856140219,0.031504399421072235,0.009831588545620336,0.00861361336547744,0.010479119339179515,0.008511878965168975,0.009179335175948026,0.009165587856095139,0.018463876010734636,0.01781373542483058,0.007520594774800354,0.004233858890485028,0.010015122171694115,0.008077696910396991,0.011471133691249353,0.009700282959993253,0.05943176133862577,0.03088627797590904
2300,0.3231463217523542,0.04709096023338818,0.15244369753193718,0.044361278088584095,0.08041894785338548,0.03280834842486977,0.01049556868025472,0.00886699656826018,0.011131011148800173,0.009375429142827074,0.010186718480528288,0.01018746787914763,0.0199982178923456,0.018500538304499013,0.009349327484889603,0.005445443263246014,0.010081271361031869,0.008344456841243698,0.011818104096160444,0.010171059764175393,0.06147196102422423,0.03204368875785832
2350,0.3334195059276848,0.04800184888364291,0.15735049314663174,0.04564501475888854,0.08398206429357445,0.03412908174933422,0.010817755159754559,0.009133402902560818,0.011467258410220584,0.009325459996374314,0.011544552420696377,0.01087366945217201,0.021021471871544826,0.019013947227647744,0.011213802243480946,0.006157783937892225,0.01063017210420548,0.008890334755000442,0.012464229338910813,0.010252500737955113,0.06475862787237573,0.03349049996235092
2400,0.3444391790687264,0.048740597448182064,0.1631923622628718,0.04714504980610559,0.08742130293737434,0.035414594366926094,0.012090276254983155,0.010205424361010703,0.011919479043820715,0.009590216477918466,0.011989667189978343,0.01116366863474689,0.022649143234542275,0.019629391304269484,0.012968035834366088,0.007339722605127384,0.01080715630810611,0.008940119182044749,0.013106077337714007,0.010462815828905776,0.06909328516537101,0.035066804829726295
2450,0.357975847161973,0.04925577248204768,0.16841448213138258,0.048292213087344445,0.09120955932418875,0.03626635677470241,0.013683891007645667,0.011272296411602985,0.013287110697655272,0.010643867402611853,0.013277621247371448,0.012133749122338083,0.023551363676523298,0.0205807531414044,0.014729187801723933,0.00802844340837352,0.01128642877176492,0.008979408424550086,0.014328141713465515,0.01132592936488698,0.07194673997710978,0.036425687076743304
2500,0.3727171739735746,0.049789516332900775,0.17471676813789455,0.04975567173907603,0.09568257601260173,0.03749433318704446,0.014739136959916297,0.012170099939811047,0.014914862927106651,0.01163993657231563,0.013744217534614099,0.012579675031243999,0.024791340457335907,0.021410382118378684,0.01578782544963107,0.008874289686062053,0.012587847334123561,0.00956459237090021,0.016209615914282275,0.012498281224783409,0.07427609955249878,0.037172142153043417
2550,0.3837059651825559,0.049751549567771794,0.18334266635315552,0.05149337931532138,0.10117833115751738,0.03932952872167305,0.01580136874466177,0.012721568262046795,0.01579117122522846,0.012416409539766906,0.014956115242670145,0.013879078719404723,0.026447450715210628,0.02256323530448142,0.017655470691233858,0.010130537192627185,0.013096821427438746,0.010126599796063143,0.017645185514738784,0.013292894677728198,0.07771096197543984,0.03868965388154499
2600,0.3976576711391129,0.05030268055820721,0.19045942689696815,0.05306198681026785,0.10692694819331314,0.04074648410359621,0.017745235819039563,0.013885268018003253,0.01670050837665089,0.012754912162685718,0.016447863218331263,0.0150066979581157,0.02813304931698969,0.02332166242574812,0.019126946842190885,0.01115903584050639,0.014215195230998663,0.010619114013371983,0.019057219578390412,0.013582557570024899,0.08243747106209903,0.04048996301552734
2650,0.410160764729728,0.0500968947912841,0.19800205294819015,0.054022920410044487,0.11125374348544673,0.0421642921274301,0.01947071716383949,0.015087290572660053,0.018111418689868878,0.013458884177368218,0.01754608390265378,0.01624631693408935,0.03197528938428988,0.024416477903141737,0.02080897669807666,0.012351875753781954,0.015903547032645227,0.011078525485847687,0.021217964158214232,0.014597300087374707,0.08792471639429016,0.042956088461813285
2700,0.42358374351324707,0.05013749873877244,0.2060462517257704,0.0557081694132534,0.11654215445054705,0.043657447542291256,0.021409353676541808,0.015524791682469258,0.01974963875254888,0.014414623581045694,0.017798013355135072,0.016673291766595485,0.03435815017247694,0.02576294161229602,0.023047790809297496,0.013295686194071347,0.017245549624707257,0.012075110323979,0.023467348545202157,0.016280579250603187,0.09145213936254494,0.044114656589033345
2750,0.43655363754666227,0.04955744821780502,0.2137297928895559,0.057054209608522526,0.1221751807740172,0.04487736227914962,0.023382727054892402,0.01677149647758421,0.02117977905247413,0.01468069656703091,0.01897050524566084,0.01778356080616045,0.035481894378970646,0.02606793123623195,0.02446377072081053,0.01396620638146108,0.018304209094226895,0.012494035573741607,0.02523256815901133,0.016888306434355516,0.09447193063590507,0.0454322990066666
2800,0.45026995561318,0.04903754725597413,0.22233620672838664,0.058639312749635145,0.12787975847566005,0.04631830224640301,0.025079226734887657,0.01755209010412175,0.02257317484622913,0.015061840231579263,0.019503962631515135,0.01803887089930633,0.03866407337890079,0.027625648198706935,0.026768370391819986,0.014766372814541165,0.019777930143618748,0.013405745221529543,0.026114589592172624,0.01736235328331919,0.0995280115718813,0.04701436068826545
2850,0.4604145436249999,0.04841678236542721,0.2314308097959532,0.05967436985232797,0.13468760204689345,0.04796108738998151,0.027150437116510617,0.018605880848746866,0.024599657454288174,0.01626961526900325,0.02013353731775185,0.018439874451815136,0.0409488834241685,0.028658826683716544,0.028444451151078267,0.015822895141057128,0.02150768247711927,0.014276028122067448,0.026975888587218465,0.01775584916200951,0.10382504409562354,0.048915915023479105
2900,0.47188694872133374,0.0483643987424315,0.23731521131850805,0.06041309194679792,0.14082787109966075,0.0494427890399745,0.030325065310460243,0.019914879839758273,0.025714268752403586,0.016608315216868518,0.021552983784789596,0.019076172141024594,0.043237150189651505,0.029651348325899128,0.030176334866144964,0.01691396120167483,0.023496090688432936,0.015531883324484198,0.028920115469439244,0.018580335925966966,0.10643178452997903,0.049847748935867936
2950,0.4823387858721936,0.0476685541475924,0.2457117775536834,0.06174485679374898,0.14636687869877843,0.05073525238496139,0.032838062705424435,0.0211100660210587,0.027416836690757725,0.01728104982484377,0.023598581635957402,0.02001476484412442,0.045586217004038684,0.03030127490586323,0.0318133984355328,0.017552133300356158,0.026030621578277666,0.01650674992424327,0.02977898523242843,0.018993065524253328,0.11141388055653795,0.0511124345374037
3000,0.4943455746186229,0.04703104688433091,0.2527102479023587,0.06254505031567106,0.15190938048655303,0.052098450314428946,0.035366064909657234,0.02209184806476377,0.029995397208778876,0.01837761587989233,0.025561152130485324,0.021533935848228436,0.047158577582271335,0.031094624372883156,0.03409860840326862,0.01850781324249867,0.02769497975351086,0.01719259007983531,0.03316481672036878,0.02089639564039234,0.11552099775561978,0.05270564842783076
3050,0.5030506013645716,0.046643911866633886,0.26081623932767434,0.06359185285540978,0.15929356071628212,0.053216373795907775,0.03912990841064115,0.024055018013038554,0.03205552428935962,0.019757182072894668,0.027884678533713014,0.0225969176717397,0.049798692536558296,0.031751440523582225,0.03641678405413229,0.01985909596344608,0.029367485711884855,0.018114954533464962,0.03403778121714654,0.02143234938981832,0.12055549984118918,0.054538438626222846
3100,0.5141503862522948,0.045995253691791325,0.27058292596440436,0.06521259816920676,0.16567887832467,0.054627986885980126,0.04092134857112544,0.02525011826097654,0.034044900885642944,0.020933402019048898,0.029845867813606063,0.023637072817759664,0.05204380069655452,0.032685155061535485,0.038393732973853845,0.02093621179385704,0.03169994129729435,0.0189685775005723,0.03594281396185178,0.02238992371760534,0.12475371094743179,0.0559036170786292
3150,0.5235002614825521,0.04522623458093629,0.2777182156112367,0.06642328558403128,0.1720960946076542,0.05558451232539936,0.04265726516598346,0.026493267130071798,0.03811735743788557,0.022897614746078987,0.032182670227127244,0.025416783268935345,0.05405991512975021,0.03342149293230745,0.04163121293599491,0.02224688738829282,0.03372688328406762,0.019988073693274194,0.03800034255766103,0.023642515313214832,0.12819342157323446,0.05697220691301863
3200,0.5322156504661936,0.04483719194277424,0.2848013457757211,0.06691819570661137,0.1766211211481098,0.05618107458383458,0.045806274637124764,0.028009172412503183,0.03953946461368836,0.023992557792785297,0.03396209930654144,0.02678941699057726,0.05580911828350105,0.03395221199728968,0.04396920146016848,0.023434921374091974,0.036234674585516075,0.020995653810999267,0.04008429410520819,0.025082125417108112,0.1331044223598928,0.05849674744235362
3250,0.5442318148319436,0.04438602857709702,0.29173266479901194,0.0677585290826441,0.1825722682560077,0.0567838355966431,0.048045061454352264,0.02898284997863457,0.042412355323706255,0.025660703266492498,0.03635951373984237,0.028324335870972526,0.0589538699045471,0.03493228812950325,0.04654114809956252,0.024669151485059083,0.03769365349833162,0.02190958784771074,0.04292924034354559,0.026812659487639078,0.13759561927041844,0.05980805443425728
3300,0.5515701003855984,0.043533998187016525,0.29922857639052625,0.06890792705119977,0.18936816761829142,0.05832032718726386,0.050656123215043335,0.030113681751417404,0.04480396661934736,0.027162523783770525,0.03833258629278414,0.028920282131691046,0.06158733143022837,0.03576885029978113,0.04900841406653843,0.02591551480945352,0.041055182281034934,0.023409057771633997,0.045393920870049384,0.027950626544808725,0.14267949529841886,0.06154900424097145
3350,0.5576785324993905,0.04272866724774386,0.30583421417315415,0.06941435864172112,0.19410314648789112,0.05946495859309635,0.05409721485794294,0.031909204170403924,0.047652316903572765,0.02888973945647203,0.04066277106535522,0.030154366298420925,0.06491227303215608,0.035884689433959636,0.05162085595890545,0.027283362768685634,0.042753977852221355,0.024269958181017317,0.04911042544583832,0.029647201523484372,0.147461434000214,0.06287973979761992
3400,0.565715107938303,0.04206588548697649,0.31335655963715753,0.070524435461231,0.19997024464312158,0.060595412337596063,0.05729373766778208,0.033102768794459524,0.04933430735218029,0.029879010037897467,0.04386435970498999,0.03168417863300981,0.06928184244040929,0.03699212218335502,0.053896716232032474,0.028290841641455428,0.045589986471995324,0.025393009238091204,0.05317679564930204,0.031186348509456768,0.15075952969182752,0.06337541438698298
3450,0.5727707059673783,0.04075250994529784,0.3193082105817286,0.07146541522531608,0.20665349778144734,0.062086021264146043,0.061278132598750534,0.03515586011028775,0.05226383080401833,0.03147562199415879,0.04588186446664359,0.03299898251880768,0.07213854321468621,0.03803849851491306,0.0559156437412556,0.02940669300625796,0.047928165353978,0.02661728863587559,0.05681025061933198,0.032607612932868346,0.1548998379652278,0.06482488019683778
3500,0.5802605863907954,0.039941803458494345,0.32702627029730225,0.07241541254349121,0.21294902392587292,0.063497887280436,0.064174227742648,0.036735378780536974,0.05494372143566592,0.032762874186774815,0.048427106325468594,0.0337628226242997,0.07408373832349159,0.03855289925799293,0.05937622866440266,0.031244852354645764,0.051895215342018394,0.028174254778452704,0.06046628735721825,0.03408483931258443,0.16082951481588137,0.065993981392213
3550,0.584434932820807,0.03957943438323091,0.33353180522029624,0.07337185946128781,0.2180953818431649,0.063880076325535,0.06921837684203627,0.03899392219411893,0.05875031538706074,0.03467811921635842,0.05157271400868674,0.03538825791034969,0.07697703041716265,0.03930531925256541,0.06305981965507045,0.03291640123505217,0.05575996624836769,0.03015247684645868,0.06427332630060598,0.035705727667446695,0.16405003523547457,0.06637694816072912
3600,0.5893576326985981,0.03948386183258912,0.33676625662789256,0.07364512696184305,0.22468114364536632,0.06462660872159867,0.07296786536529694,0.040481930276526364,0.06110694071492994,0.03618585792296316,0.053838900993373004,0.03640284587618598,0.08068795205872144,0.04013265725117726,0.0650542480656842,0.03404543804962179,0.05951144851407153,0.031198904607696663,0.06891613650749139,0.03794501536613935,0.1684881428037448,0.06755068647946275
3650,0.596239845957105,0.03834006123633487,0.3413062261060474,0.07425426785979566,0.23007710637248638,0.06506973946962866,0.07741071286326932,0.04250839847151428,0.06400342320775396,0.03684136236196743,0.057478087826624016,0.03743631946247424,0.08474440746513913,0.04152735103719746,0.0685042698804526,0.03571192707749387,0.06304121976796517,0.033077404526439785,0.07306592406244537,0.03947614347684244,0.17205454251291363,0.06849620520877678
3700,0.60145255119497,0.03803969348868168,0.34687465827797814,0.07495633899080847,0.23636494175121264,0.06609490270705182,0.081002066000431,0.04454011917720006,0.06692234140393659,0.03858147816233334,0.060017625257166446,0.03818246038831898,0.08815677056092397,0.04250403845655993,0.07230354637015267,0.03754281591059288,0.06656834112978258,0.03502663668444883,0.076879183864386,0.04107237205528749,0.17759540723131878,0.06988706119917687
3750,0.6089428912009448,0.036715714537645515,0.3517964295542139,0.0755604032788162,0.2438111021166744,0.06634481052577341,0.08338220838411978,0.045624659710462125,0.07012103621301378,0.03994598241529348,0.06312293586259057,0.03971193178086452,0.09170942940928446,0.04379091039686877,0.07615775201927324,0.0392802207484777,0.0698635337127142,0.0361600220696914,0.0806830402740549,0.04255224718001317,0.18298383917133354,0.0709985309237601
3800,0.6161624502344814,0.03614942366613439,0.35791426188190606,0.07572838757284785,0.2479186302672411,0.06643458280410242,0.08721081345022264,0.04751700666288398,0.0722974268070431,0.04063514751669273,0.0663061699398092,0.04117212960840631,0.0972931930574754,0.045725669109947395,0.08103530881172802,0.04139634595661752,0.07328531827708712,0.03769280486054156,0.08554163438149842,0.044732768133319264,0.18691484487710203,0.07197432090214816
3850,0.6194936252201397,0.03630265579867697,0.36499205450813144,0.07620852408930276,0.25517510550140077,0.06728697331164125,0.09099369640092243,0.04934293863891011,0.07515888668882846,0.04210934596591182,0.06809170491344445,0.04203989754077141,0.10053106913492935,0.04691653929482982,0.08523550785073213,0.043477819852531116,0.07857621856408967,0.040285027144370406,0.0898918114116373,0.04597277214851034,0.1905692000435706,0.07292793088548069
3900,0.6236078958531446,0.036316233679649854,0.37097573604862744,0.07661582286690029,0.26464549007899746,0.06901090953486193,0.09471858383924069,0.05061767762529317,0.0787140316024108,0.0434272053331705,0.07069819985072474,0.04319450924192472,0.10459289251135612,0.04822332722043455,0.08788509248018375,0.04541441057681153,0.08270153205691329,0.04251924263676077,0.09402712958265357,0.04732400956332751,0.1959122995716287,0.07405565309807592
3950,0.6288461396307055,0.03526678169571958,0.37666849353798837,0.0768582445375383,0.27193762662530135,0.06992954717633369,0.09765658384589163,0.05186806228739157,0.08196393367064234,0.044582511575852954,0.0736245789465068,0.04402687588018515,0.1081696836421656,0.04938699687667058,0.09171746930156256,0.047134070311121705,0.08505179216015359,0.043542436488524884,0.09950222917444107,0.04898124677869993,0.2009284175533222,0.07470945091914058
4000,0.6321208056877774,0.03450501291188019,0.381163782907242,0.07685958070126936,0.2755738495732436,0.07006541381719462,0.09979623149263635,0.05269217647531339,0.08563838830253671,0.04605622084113867,0.07624043720805969,0.0448320298839392,0.11154751965863807,0.050233089089782156,0.09491769698889671,0.04810861594805563,0.08744911520897264,0.045494486727004596,0.10540948527199444,0.05063251938717633,0.2063399407997975,0.07581965484786497
4050,0.6344459377972854,0.03424715690870831,0.38809914246257926,0.07707791530331036,0.2819934562989683,0.07073336717798016,0.10440797428809151,0.0542987376803299,0.08965553597548542,0.04690715861595866,0.08064419680744239,0.04664796727283517,0.11676249863484824,0.05156745469686671,0.10016591761702776,0.050421457623959505,0.09095367068279821,0.046650619222648224,0.11147957111981749,0.052774184488857685,0.2097939524137987,0.07658635940735761
4100,0.6378674166490257,0.03339873977433756,0.3927724146214166,0.07702407255260209,0.2892422236219544,0.07178468945545707,0.10676836341049548,0.055477567347870446,0.09372897279288255,0.048766275193954135,0.0835011509902741,0.0477980335443318,0.1200690497641318,0.05287837760918882,0.10417968735958837,0.051026811711547576,0.0950288412930896,0.048117315796271064,0.11530726081182176,0.05386374105366909,0.2144869480085882,0.07764578532918918
4150,0.6415749381575071,0.03252252848020963,0.3987977832141876,0.07738437463418159,0.29445778360643654,0.07225641551868325,0.1090737807274153,0.056501990777103134,0.09671725313425623,0.04981394654571781,0.08707768260237225,0.049132788699798716,0.12506107403751524,0.05430431660441417,0.10753546196534133,0.05196796154457684,0.09800299986928108,0.04942071591916974,0.11996940409276602,0.055428049820004675,0.21837583008994554,0.0785660298881349
4200,0.6470762449007781,0.03245641160312408,0.40349492312447416,0.07779152506778127,0.30043496218734034,0.07263213165339477,0.11219068435714757,0.05767805315661685,0.09935839901976083,0.050520581365701464,0.08900618795696692,0.049758400171434396,0.12912636989113158,0.05532278847574293,0.11075401154943662,0.05267512595606521,0.10098997234012617,0.050706542525137954,0.12574840262478085,0.056828182323621065,0.220282366572523,0.07835037603113588
4250,0.6497087990300676,0.03172568366277234,0.4082531685042643,0.07828579945936885,0.30452929117341887,0.07259498373083469,0.11617939905468988,0.05875870428020707,0.10333632093955458,0.05198628333232725,0.09303579323920527,0.05053563999167018,0.13406021059999684,0.05681729112263961,0.11408562709069353,0.05412483458185402,0.10559891820847395,0.052070928077428726,0.1294254822570343,0.05731147681446828,0.2226053962899212,0.07873482674067729
4300,0.652338740639923,0.030898191018370835,0.41239790773848806,0.07813600389038165,0.3103790827428652,0.0734225464369894,0.11987215237378587,0.06003729548018564,0.10592669181154815,0.05281914707686016,0.09567497620442551,0.05076928637741929,0.13724216495131306,0.05783312753683134,0.11881587710702457,0.055817651935344846,0.10898815629966878,0.053433278329199835,0.1348402801185674,0.058722099761158504,0.22575168657518838,0.07939739802545034
4350,0.6545960797755613,0.03059955238621645,0.4173151670172657,0.07878766322782943,0.3173548073145323,0.07438260121294393,0.12370336446160188,0.06140424929575121,0.10956739995236582,0.05430860453977267,0.1000666202174646,0.05256788514852814,0.1417003043734534,0.0591978660388882,0.12263854333259863,0.056517784151402066,0.11406333011136928,0.05457584587649093,0.13897419133726996,0.05972701428434744,0.23007067001487133,0.08042757228504521
4400,0.6577099047279773,0.02949337914633451,0.42008251879711994,0.07882119319212352,0.32245224336471245,0.07418203442113411,0.12728063750553212,0.06260553644201072,0.11313759711141454,0.055808430233426375,0.10293406554901234,0.05332151786218493,0.1454758336339163,0.06038702900437977,0.12536697183490825,0.05736433018556982,0.11749535401601385,0.056312536339439404,0.14377922747307628,0.06062828333535061,0.23255498927620077,0.08100829042590908
4450,0.6613736785785319,0.028536318215759738,0.4227872256706076,0.0788421176080807,0.32928147621981735,0.07411762639879498,0.1306132412475042,0.06421480362090011,0.11662805508862845,0.057209647749924666,0.10719380420507905,0.05472180867161002,0.14992291747929365,0.062203578742932135,0.12832773357653376,0.05864498987921976,0.11939357714559903,0.057040978769835146,0.1510998446827167,0.06253177899862422,0.23696955176074852,0.08178785602552358
4500,0.662037134742461,0.028021427956107268,0.4260001515822498,0.07909757554883437,0.33417197028288975,0.07453388085222798,0.1343264079261659,0.06519381321025246,0.12095913977183327,0.0581724358282017,0.11013162834228857,0.05555388233423847,0.15350470865124455,0.06310574401413262,0.13293942773330747,0.06000389819720498,0.12260179281135536,0.057876850926027484,0.15655406546182882,0.06356693455696089,0.23907365166829675,0.08197424255674672
4550,0.6636530584101753,0.02725328418489187,0.42902386112652285,0.07931563949746163,0.3389422952321785,0.07497763288695414,0.13586550188445684,0.0653983407499494,0.12428102587345688,0.05910675908222116,0.11441782933595851,0.05686263478726126,0.15754233841406481,0.06411819081180627,0.13634690449507572,0.06078485711048183,0.12670781361602138,0.059047309544891395,0.1619590970584062,0.0646729361488589,0.24298954281689236,0.08258731011546433
4600,0.6666484616236942,0.026596007106791768,0.43285423597923256,0.07913248069581692,0.3448935637500923,0.0753104401571072,0.13806191903268467,0.06607434076873145,0.12678270457137916,0.05980368010338683,0.11805881409382202,0.05813055507663526,0.15911685264182537,0.0646576592536208,0.13959173450735665,0.06144483108865107,0.13167938010382318,0.0602485186954537,0.16687299597213248,0.0658718011156931,0.24722007949241204,0.08337067858978876
4650,0.667370649381143,0.025202974146021625,0.433350871964991,0.07914660389325705,0.34992421319569106,0.07585719532522409,0.13913903203160183,0.06621103577120982,0.1294061022903761,0.060075439525297765,0.12192489090466524,0.05932108349152298,0.1633340945563188,0.06539870623300127,0.14382549711937695,0.06286798469587423,0.13579817178461184,0.061248656806026605,0.17109598314424637,0.06666338256609054,0.25033971663730276,0.08376081551000066
4700,0.6692107008398632,0.02471851500126291,0.43392180861106006,0.07931976055966652,0.3560934846826564,0.0761942480474029,0.1421102685486926,0.06741146956388634,0.1311801134294958,0.06043335630279571,0.12396749213745242,0.05971584760840411,0.16748011078472158,0.06592521061529598,0.14506166454045089,0.06320495189129681,0.1396406113206206,0.062019432164217715,0.1749722416671517,0.06751457875573964,0.25302016732161114,0.08415219451744171
4750,0.6710076573767896,0.023717209740894557,0.43781429777098424,0.07936700241244124,0.3605861156303132,0.07623849108022927,0.1438033958820284,0.06769622821929697,0.132469580864906,0.06067603119172592,0.12762776558696223,0.060614854709141144,0.17185664168747017,0.0672104039464364,0.14748008551691696,0.06374644432371954,0.14313102954804172,0.06262279388476918,0.17847672850695676,0.06833342859315485,0.25603582379515877,0.08448163309559725
4800,0.6726626038407092,0.02271610705572166,0.44033435131729703,0.07911747622786498,0.36572537422010976,0.07642199546488271,0.14595857583054042,0.06847738897341692,0.13508385348516516,0.06116274221115083,0.1289995503338844,0.06087090763762346,0.17511004030705518,0.06785444499283602,0.15222023135398632,0.06516541694359984,0.14726171725783663,0.06377151163506341,0.18453223573297656,0.06954779856839972,0.2590870270334342,0.08482532713459572
4850,0.6730764583574848,0.021856139426330235,0.4439043638437379,0.07928010491904909,0.371242263712922,0.07667407517470166,0.15033476875768984,0.06972514235959333,0.13717627446139066,0.06155231369687812,0.13094331534717782,0.061394795151640584,0.1773534847395689,0.0683330064029603,0.15565414310737608,0.06579873994832873,0.1497413488604478,0.06441159120508815,0.18891202681975774,0.07038850478887178,0.26153619972945213,0.08505264044946312
4900,0.6755148001040021,0.02123575695027729,0.4453781380087253,0.07937296657778549,0.37649486018837774,0.07685224324910156,0.15376193616471734,0.0706644789732501,0.14080359449600832,0.06242408944368713,0.13498488288826743,0.06226361599696177,0.18075254861196033,0.06910455828816035,0.1595007747978446,0.06701379015560707,0.15465264794986885,0.06539702370024164,0.19384652552801135,0.07144831273698303,0.2649325269997316,0.0853784028208664
4950,0.6771933425124231,0.020749191867053113,0.44800408489808136,0.07964367119602603,0.3795305380301672,0.07675824782677387,0.155976892353345,0.07157454285877562,0.14362713570619504,0.06281232727843161,0.13834802157427728,0.06308274030441549,0.18435624502968498,0.06954798388109458,0.16444831122299314,0.06817576752830462,0.15939160945027422,0.06640201381250545,0.19871997279488543,0.07247417612840806,0.2670203546162495,0.08552584884159442
5000,0.6777182314214631,0.02039994806066189,0.44911655760047187,0.0796318820896626,0.3817949074068641,0.07648351444887452,0.15831168304930301,0.0723065503653113,0.1464416677806948,0.06304198784710066,0.14123422341843017,0.06372012337732648,0.18849849961773343,0.07047650019987015,0.16767860922217495,0.06890109097366573,0.1606702141690961,0.06628636400125958,0.202074274213415,0.07295244572486907,0.2700548531821985,0.08569766239514634
5050,0.6780086722334027,0.019801730611418357,0.45103072261675253,0.07926209751099351,0.3866989729840551,0.07688193964990772,0.1609484030744615,0.07308784745769159,0.1489872082372828,0.06356751815936691,0.14499961488976842,0.06436400067346858,0.1900671276802628,0.07079115992705373,0.17148046500241182,0.0698236374620354,0.1651346253657862,0.06677330258563115,0.20843336578593333,0.07427089604547124,0.27363379783270697,0.0862329816700971
5100,0.6783165171906355,0.019525648206425324,0.4528373779751781,0.07893790612335373,0.39027521675002386,0.0770655018672814,0.16359319379898252,0.07350496711537147,0.15191090338191024,0.06418880612912808,0.14881441079944444,0.06505707427069068,0.19425406146754326,0.07165093544770867,0.1747998515248482,0.07030092019572678,0.1702614690660216,0.06695512411577985,0.2121789431434795,0.07489282091470681,0.277177363522034,0.08675709014777015
5150,0.6800592172245074,0.019034319331876576,0.45337558077026535,0.07920726923069017,0.3940977818972,0.07746945417668608,0.1655686647755475,0.0738601995635002,0.155657133912847,0.06507417014872398,0.1509751739124181,0.06546022283150063,0.197219293784673,0.07237729828720567,0.1783219004359508,0.07119777305688162,0.17666633138597043,0.06806465422825406,0.21607596856534197,0.07599872319882885,0.27920114553295733,0.08706007894627046
5200,0.6818488594759462,0.018564022335335946,0.45433571343227064,0.07945917366112094,0.3996258136095968,0.0779408787834926,0.16761705945518124,0.0737985146801232,0.15992410152025754,0.06558382976900441,0.15399819865268824,0.06597428221808804,0.20016849454332847,0.07312423444670786,0.1805349893404267,0.07188968523449796,0.18222874979232728,0.06887035392478338,0.21804325368906127,0.07589237733699485,0.2836922766947154,0.08750744998366898
5250,0.6819469860047979,0.01843175676826765,0.4575979435506409,0.07952744745170796,0.40262637743921176,0.07767261416016386,0.16915241586079863,0.073969767097923,0.16375152758894004,0.06638691518133041,0.15700193547296568,0.06686811361652632,0.2043617027250396,0.0740506613279622,0.1814712198324807,0.07201362924436287,0.18708221194910288,0.06975611911125451,0.22296910017477792,0.07657872747221359,0.28654448635590635,0.08772525048542842
5300,0.6812941423392997,0.018812558925855392,0.46054046227565826,0.07949911199372921,0.40679911699057675,0.07855684904282793,0.16977206236308448,0.07384792349055873,0.16713890932171058,0.06722504188022072,0.16034820322725224,0.06736072613099675,0.20872885313464418,0.07457888244436531,0.1842954580429543,0.07271957345107427,0.1905258191433066,0.07036037838214501,0.22841276699413776,0.07775153669570078,0.28987146161744226,0.0879706652859753
5350,0.6816001165946506,0.018756403778609102,0.46282643967219256,0.07915229813693496,0.4109955895316033,0.07886022521609913,0.17406700054922136,0.07410405067149259,0.16976319937937528,0.06754212195832372,0.1629236799093943,0.06745696430280727,0.21163381926464758,0.07468675045146951,0.18810485185188522,0.07368103985600728,0.19602319930167905,0.0713858456524861,0.23132829820069276,0.07792892913618274,0.29170042143438757,0.08795384397142234
5400,0.6823022562758563,0.01893503106821139,0.4671685210154915,0.07916191510228068,0.41520264361315584,0.0789441704869289,0.17642936526728362,0.07414768808403213,0.17398116474166478,0.06850119342058013,0.1647352483715565,0.06779288720222484,0.21537264679720602,0.07541636676482959,0.1903614875055676,0.0738556760911653,0.20003720949575512,0.07149385859361378,0.2357555772573953,0.07838049471228856,0.2954514634343861,0.0878487417777958
5450,0.6822573100256654,0.01863083431448216,0.4685088859926012,0.07936414010872103,0.4175013003996998,0.0790991993662294,0.17947646499883896,0.07450074963625146,0.17611357787830645,0.06927824950329763,0.1680829847566686,0.06877874742636884,0.2195566894393025,0.07585985520665262,0.1934194850398411,0.0744204835389098,0.20458746987186835,0.07237991807550091,0.23964954954492612,0.07849943636843171,0.2995558726490518,0.08748404200542682
5500,0.6835211191447742,0.018214515218093908,0.4706612658717751,0.07926464596889546,0.42237016625348234,0.07928411706100186,0.18073574898412093,0.07459817867130411,0.17978356403339785,0.06989799317345563,0.17169200334900225,0.06950218029517652,0.22237743971640694,0.07552953708393816,0.19589267075468653,0.07501666822554037,0.20866820771765468,0.07275419303855031,0.24502001598255735,0.0792401782568061,0.3023168228681366,0.08779403563642049
5550,0.6833981497284859,0.01730003836455713,0.4723712519571977,0.07917638021936807,0.4252713819168746,0.07931492750581322,0.18422751703922102,0.07465902779273147,0.18351902453928137,0.07088488736632162,0.17626882724164303,0.06975412857252886,0.22612546128786984,0.07632276507556095,0.19919330627071713,0.07549100160603714,0.21224495335521643,0.07256007624193964,0.2504047344656998,0.0795378061089908,0.3034894506746215,0.08733851782594618
5600,0.6855733698323196,0.01665501302211157,0.4746572693008824,0.078952369788846,0.4265215766132642,0.07929148880722937,0.18713126576124173,0.07512918084625361,0.1864477485750148,0.07138082502260114,0.18022975508942427,0.07085044931586242,0.22979734753580408,0.07664411845211014,0.20244759532859605,0.07596014267877853,0.2149103076317185,0.0726042542460937,0.25438110805603303,0.07988467440773145,0.3060817975080666,0.08735316311882778
5650,0.6863706970212743,0.015899849100332406,0.4772546349382648,0.07900464317884721,0.42993127445734197,0.07888531031337905,0.19036123665923071,0.07561473413585557,0.1927211200477262,0.07179043087538918,0.18330072660315902,0.07102445639971379,0.2335145267896869,0.07663348101144048,0.20510926834053858,0.07617807028699987,0.21840450695064498,0.07284584608693152,0.25709046360739635,0.07981419468775972,0.3084689224227214,0.08721024446290317
5700,0.6869635500810467,0.015663667239071522,0.4796599078195136,0.07919208441069692,0.4333311214923959,0.07889690589748025,0.19512757741830133,0.07612898667182338,0.19559567112948362,0.07169256121486643,0.18663789656085755,0.07127946050417219,0.23649459795561723,0.07655131229507825,0.20722983383446095,0.07653002652802479,0.22299582150197972,0.07326951515887875,0.2614873520707479,0.08005670371803938,0.31082418386527166,0.08691644174675445
5750,0.6869535840095823,0.015572251061234482,0.4813395319187723,0.07886342303892366,0.4371956633329676,0.07895155983443287,0.19863429231034677,0.0765491677777514,0.19826545561696318,0.0720946699065239,0.19033599149376296,0.07211757307773535,0.2387280663651548,0.07683288547567627,0.21010815783833428,0.07711148654036626,0.2274395718730685,0.07391596928921279,0.26657414718392763,0.0807127923993544,0.31218264512675575,0.08682179614372633
5800,0.6869333261981894,0.014870844265842717,0.4831101878772452,0.07873175256080724,0.44208200364574973,0.07900971962579237,0.20220984370833356,0.07701970151163044,0.20224890354134184,0.07223033618955774,0.19272139953980305,0.07220995997971381,0.24085353891133068,0.07716570767784386,0.21384632133389747,0.07760473201009371,0.2331381134069418,0.0743840525283905,0.2707654828161548,0.08076709154453268,0.31464172930615875,0.0867685929670303
5850,0.6877762960908751,0.01427046829670297,0.4837025677002618,0.07873600668513632,0.44463706672391123,0.0792900536517745,0.20495459927607254,0.07735652524973662,0.20623451205303703,0.07262537405287821,0.19610184806835193,0.07250179823928661,0.24434954351998414,0.07723899084724514,0.21659638782362925,0.07813789528424732,0.2386755592660336,0.07488152598318741,0.27679293711600667,0.08115992017775814,0.3164598000987119,0.0868960904714436
5900,0.687250255262129,0.013844707555485461,0.4842501633333546,0.07864461017753716,0.44760302651909234,0.07915857067654833,0.20678135028368555,0.07764915786504509,0.2095474486254368,0.07251699751097943,0.20099572255199655,0.07337802606643185,0.24676300512579508,0.07725722977617733,0.2193272840087563,0.07843325007118263,0.24371738816001,0.07526401373277768,0.27897361886563304,0.08072172784231417,0.3188886321382396,0.08670023579885144
5950,0.6883063980991325,0.013968221720815412,0.487152091724482,0.07864840312035011,0.4515373888442571,0.0792488678000181,0.2113182483536839,0.07752410499548143,0.21167091956487977,0.0721760164969368,0.20393943191321534,0.07333365316102565,0.24947753922705362,0.07763404609212404,0.2211383498923421,0.07870113430097425,0.24903037256829755,0.0760570557440487,0.2834277825778252,0.08129194214019476,0.32202949215808485,0.08695997950651625
6000,0.6897622118907281,0.013730883351888703,0.4877988375459693,0.07845378711479996,0.45595839972789315,0.07921030592870515,0.21421809660590377,0.0777961490015244,0.21424974282143058,0.07249335472874975,0.20597348306819824,0.07357088913892518,0.2526994754153638,0.07805583299160045,0.2253147737949868,0.07908124696166224,0.2529358422523792,0.07685411687509311,0.2870308553851642,0.0818554159693648,0.32570330119949104,0.08656290386146856
6050,0.6892019094644602,0.013461370150967093,0.4914174431813171,0.07840791671608369,0.4560547950025948,0.07911052404817377,0.2167907355862259,0.07758138232632471,0.2172270382595363,0.07301253846094552,0.2085769888445147,0.07371101933241772,0.25419810078597427,0.0780959743612377,0.22865985845598566,0.07956188252197087,0.2556222543185772,0.0767800601993652,0.28856089530020135,0.08155113465968004,0.32829342750865065,0.08622682748556554
6100,0.6894761943299825,0.01331921660187297,0.4936514573860438,0.07861400897171633,0.45664622187442755,0.07850904106003721,0.21880022717062192,0.07776666847299105,0.22097339550760586,0.07325327880097837,0.20952871099009795,0.073634319760092,0.2580516010386897,0.07827884236763917,0.23007842836561196,0.07971016802930898,0.26082652099595743,0.07688985165038158,0.2919408209368894,0.08234201738328004,0.33221659235091733,0.0860197979262813
6150,0.6888268506388541,0.01367617150666935,0.4958001527084411,0.07879357731356756,0.4609929158723609,0.07799783456679026,0.22366287609681848,0.07825590437418269,0.22444100805573342,0.07336350943470447,0.21129655852933457,0.07396688786778215,0.25945055431618885,0.07810827601340255,0.23331676121729436,0.08005853965266536,0.265833780020938,0.0770076985103604,0.29433408716844406,0.08257262501089183,0.33632899627134016,0.08570823465624955
6200,0.6911388837326927,0.01288219904039927,0.4968152130785138,0.0791221197977167,0.4641445332672554,0.07744181876983071,0.22650952025901894,0.07853221519848907,0.22821338917273817,0.073409996598883,0.21481783656608422,0.07418957625286682,0.2642399727807302,0.07890891922050706,0.2364859933682551,0.08034701793851208,0.2724036403438311,0.07763095457009062,0.29771839981005077,0.08235619451228492,0.3394530700701518,0.08537082406482664
6250,0.6914783761326946,0.012750510780276019,0.4992256123988681,0.07934165797996529,0.4667407116977176,0.07670672181321914,0.23025058091613637,0.0777408644985542,0.23180666780158787,0.07375551879423806,0.21787868908658414,0.074443594380099,0.26834859907606046,0.07863609797377111,0.23761827220831822,0.08016987640257758,0.277294743462164,0.07813680642665273,0.3008877214697245,0.08272581824971022,0.3438003329769427,0.08499654156203004
6300,0.6921999298249807,0.012497314729621936,0.5017607418172193,0.07953680973177557,0.4670645142442113,0.07642072030303823,0.23351685354098625,0.077600539986137,0.2355843102835713,0.0740797652580798,0.2217204200444195,0.07513836062283955,0.27207295014002014,0.07907210660195561,0.2391689910543798,0.07965859289899627,0.2808932204968161,0.07834977447202678,0.30477621423896745,0.08302256740067604,0.34914312655388857,0.08501461038215864
6350,0.6928870115255242,0.012590721099883012,0.5040264909011078,0.07948437815645487,0.46921358662017876,0.07663817786317798,0.23804959007011756,0.07823566347673183,0.23968124447699066,0.07462277824569695,0.22430623199467653,0.0751494969597207,0.27613618743099855,0.07924906741092466,0.24399756660419886,0.07963591880661805,0.28511030151195593,0.07857064839377463,0.3065664618817625,0.08284824286712583,0.3516418746445549,0.08506261389125062
6400,0.693261719459175,0.012680311179906922,0.5065578075819555,0.079359791542707,0.47197254629273444,0.07652756532337104,0.24154637610297208,0.0782142278336632,0.24429230788120715,0.07540999644368648,0.22861410464593018,0.07557924215477078,0.27938835618692676,0.07936915294950142,0.24705616200834118,0.07998211433181503,0.2913979899366152,0.07957556222288817,0.309044082236737,0.0825655824438725,0.35635656892138856,0.08531228436577647
6450,0.6935296391012264,0.013055805169127245,0.5098120918424172,0.0789048364150151,0.4751180818357561,0.07648096329880649,0.24671530872506303,0.07877188643037311,0.247112482429897,0.07550218173281177,0.23203336766188504,0.07598386064957897,0.28082509576927595,0.07940354159367183,0.25104185578969646,0.08042238342576345,0.29736989835917754,0.08001180051664863,0.3151573609521188,0.08295529825416893,0.3590040373255449,0.08529995411520318
6500,0.6935187644967299,0.012592140014205283,0.5110013121520139,0.07902973663121074,0.47585465483532374,0.07656291546264331,0.24952797013619157,0.07850209942068706,0.2509848287957275,0.07598252219869056,0.23405718336667902,0.07584406945312627,0.28348062280507136,0.07952687534501324,0.25430921599626344,0.08062111648729547,0.30185399391429474,0.07978898217077261,0.3204515902519131,0.08347282246367334,0.3638244639586258,0.08538205325564874
6550,0.6934909862110823,0.012658081548939014,0.5127976796385687,0.07905604164275139,0.47774531667467895,0.07658447262460197,0.25306209931269075,0.07860510279979399,0.2527859448715627,0.0762328117078117,0.23801717325383528,0.07629857430263282,0.2855081150402944,0.0794613231800571,0.26005343507006434,0.08100615883959653,0.3065157315732713,0.0803275400257665,0.32402166507167934,0.0840904209511861,0.3662738925495188,0.08492518154649381
6600,0.694098931458278,0.012608415422763699,0.5122040042655484,0.07907278218708698,0.48059507846933847,0.07641182411135146,0.25854946493128844,0.07952687357595511,0.2580084314265298,0.07637052778160383,0.2431149487597024,0.07715613108797498,0.2904465671933603,0.08014959016581003,0.26316050333864166,0.08081249996925462,0.31134401971300024,0.08009771172498341,0.32867199813908826,0.08412206375980733,0.3691502636651989,0.0847759233671038
6650,0.6941403875934623,0.01247550029887516,0.5160449425257869,0.07924306153466107,0.48493561483307934,0.07640456726523338,0.26228948377404243,0.07996852023291623,0.261961924067744,0.07683659542216605,0.24472304586969906,0.07725979945262657,0.29365394185402904,0.08002292345940311,0.2661840468556891,0.0805207564994237,0.3162789731059846,0.08020315415753523,0.33366872108731516,0.08437361403509548,0.3719931390880489,0.08461751799987666
6700,0.6963322397260586,0.012192390095177386,0.5174712349903721,0.07909058826522325,0.48655265027081734,0.07629690601517249,0.2641428863117357,0.07972235427314737,0.26595145027946365,0.07716348558939015,0.2479893966268783,0.07755843944941772,0.29604310825342384,0.08051939551958248,0.26823814442170996,0.08035467285716383,0.3210862750443619,0.0801533385738331,0.33759874233096404,0.0847212541636375,0.3760165803694923,0.08411173530248223
6750,0.6967027205490125,0.012368543285444913,0.520819259151084,0.07959361186863013,0.4873889006321576,0.075958902239875,0.26751046554871494,0.07965785014020536,0.2687417393671256,0.07696419900939414,0.25089931480496624,0.0779705555224173,0.30034566521767947,0.0807508598371281,0.26999932660341086,0.08022768904467398,0.32624083854872,0.0802978026714203,0.340249013665876,0.0847425622196761,0.37934885529309886,0.08371987940846579
6800,0.6976963878548642,0.012342483741377077,0.5217803993715209,0.07939423781008902,0.49117150325941156,0.07587785130854471,0.27296489326839835,0.07985796400496492,0.27370461303816807,0.07708351445124932,0.2538132283896188,0.07771615733350007,0.3024077571488835,0.0808087944661054,0.27380724591293054,0.08029724039633845,0.3296655694657328,0.08047930596399933,0.34325669286244254,0.08449852363689749,0.3830477075737968,0.08334293350896696
6850,0.6976144003565067,0.012605997227078518,0.523724444481568,0.07947121568848405,0.4928533393889598,0.07586080376411525,0.2767081385154054,0.08039302517799309,0.27721143977374624,0.07680611833566776,0.257282429263973,0.0775571674721772,0.30490861843963435,0.08083311816150557,0.2777097924293017,0.08002831833190698,0.33286534083837177,0.08024460465843986,0.34714063849352406,0.08429512862990116,0.38863515962433504,0.08332412301975527
6900,0.698069972123101,0.012363059734545769,0.523876277077814,0.07911750236557116,0.4935836890004906,0.07554600352277104,0.27788239289767996,0.08012381861186028,0.28014577409778874,0.0765263915720549,0.2608298247862958,0.07747219034394531,0.3075966210116301,0.0805606463507097,0.2799619312929018,0.08000074001625726,0.335621376666555,0.08035228703091081,0.351096917645092,0.0843209903794135,0.39140047472138434,0.08310095474402963
6950,0.6992672165823325,0.011963188755320422,0.5237104031426448,0.07936069935977402,0.4945136656470175,0.07580917800430012,0.2807761826193703,0.08007350116883612,0.2839750058825075,0.07684929970634802,0.2635630223342788,0.07805212011137978,0.3104348800855421,0.08033023938479647,0.28356366230845226,0.08049481866162335,0.3374023302225338,0.08039518097807226,0.3549051054636651,0.08389747675552008,0.3953970748075066,0.08278145515001338
7000,0.6985047296792566,0.011933727249587071,0.5244180813717189,0.07921431671468046,0.4945650611100199,0.07614390616850202,0.283159296938832,0.0801033703377021,0.28675201539575407,0.07702104573828948,0.26725907422609946,0.07842197034349369,0.31409043730186903,0.08063994442923722,0.2889013831080598,0.08047880347724103,0.3403266378310901,0.0800388210987308,0.3588155844584511,0.08412637868781402,0.40063657826827126,0.08282691140334651
7050,0.7009890378975738,0.012274340400043219,0.5247076517583625,0.07898496582051691,0.4957828598878863,0.07615680220048314,0.28584767307907827,0.08020535148864087,0.29097337388200023,0.07713643074275447,0.27193190019346697,0.07931486405643431,0.3175195282235712,0.08033786224037046,0.2925891144385735,0.08059021304798512,0.3439389434167996,0.0797841398525195,0.3620956658972896,0.08411354397591543,0.4044086989233242,0.08233710257904829
7100,0.7012250651153181,0.012913812222635518,0.5255344800291484,0.07854065423144092,0.49761701505989386,0.07650772650923064,0.2903858845194163,0.08083302730282546,0.2957101012585373,0.07740532611486428,0.27573069076880646,0.07952165733808578,0.32210797937105434,0.08033063459120676,0.29740080134477354,0.08094988859470728,0.34575874226914993,0.07966582902425201,0.3665188871782254,0.08448240324820874,0.4055631215817839,0.08191678929913972
7150,0.700807351253207,0.012742945120858194,0.5249545166262619,0.0783796993829165,0.4982659622310833,0.07614865823307362,0.2942330629948037,0.08108235971901143,0.2989620317956332,0.07723879711941044,0.278403131529518,0.07944812121633911,0.3268251591245217,0.08058328405875187,0.2999773953192462,0.08033519937676277,0.3498048507719019,0.07933244685577524,0.3696564721464852,0.08436638984039618,0.4085749174948595,0.08197060209480828
7200,0.7009877588661239,0.012448779685752457,0.5271018067908892,0.07825221068823864,0.4986242292737613,0.07627988944261614,0.29862636255508673,0.08144244240392197,0.30303971415618547,0.07738586580404486,0.28149475734838125,0.07958566227538226,0.3301960245421844,0.08064444140128094,0.3041318078237964,0.08028251745129705,0.35209821341112324,0.07943574249780748,0.3725754190120248,0.08400161807178962,0.41017456925941437,0.08152611236512934
7250,0.700655189423508,0.012750978605062717,0.5272465948848583,0.07805635809413064,0.49927265468500254,0.07566266828674484,0.3014080298269901,0.08138492443598229,0.30782130662203416,0.07748599800501253,0.2838923279006267,0.07976697597795505,0.33379848663978606,0.08088675510406587,0.30918619821301757,0.08035366692317567,0.3575278629485381,0.07973940413913105,0.37559026690070924,0.0841464135766235,0.41187805990012794,0.08167126185856273
7300,0.6999703493726389,0.012673477658737302,0.5289937468637479,0.07774003141709657,0.5000869334447677,0.07526003184588718,0.30490918955004187,0.08153054352216522,0.31118782503094167,0.07702447950844912,0.28604425996669997,0.07998329016035759,0.3371669890053077,0.08096442317737819,0.3124360821212593,0.08056133846160554,0.36047267810320416,0.07953316322325725,0.3782705190437143,0.08372764150615779,0.41571383001254136,0.08141197052063318
7350,0.7025586685920618,0.012509226181054007,0.5306293971575351,0.07745646878938556,0.5020120536872631,0.07542719534587368,0.3088259933061165,0.08169898984292467,0.31447552095895837,0.07762945717397209,0.2882875280831976,0.08029818404237679,0.3396874862170629,0.08111899395717066,0.31677949528421917,0.08086441842311058,0.36374805055436016,0.07954075926876494,0.3819085426454433,0.08371610297637835,0.4193490135196463,0.08189219154435129
7400,0.7029610002453174,0.012381211997571435,0.5304803727511791,0.07719490991100614,0.5020942896676872,0.07563537443558449,0.31206968221106146,0.0816211150956983,0.318451679325224,0.07791395920875274,0.2918654880378367,0.0805113148737084,0.34349762457634847,0.08119773105116955,0.3196309342925374,0.08083640094370621,0.36925050488791733,0.07984458363649218,0.384163726628843,0.08348135323922638,0.42295414503572915,0.08203102407327893
7450,0.7026391990133631,0.012501854116525591,0.5295805111385595,0.07743063466247795,0.5032222116207403,0.0755288603242433,0.31394631003619244,0.08175768748387012,0.32320649591450734,0.07818295963251078,0.2944539237296374,0.08065182354514301,0.34823268637005583,0.08168845093088778,0.3237262967062562,0.08075802830569746,0.37243082997687327,0.07976713040883907,0.38746725391421366,0.08356318386519032,0.42693395253367106,0.08220771282628649
7500,0.7019886816719193,0.01241770997962213,0.5290107178545347,0.07704786963842208,0.5054215574141392,0.07570699360667202,0.31623014497163093,0.08158573766079566,0.3274279174976799,0.07845512564326769,0.2984879083427699,0.08088969640095876,0.35069117898738283,0.08171684699662825,0.328876947272101,0.08110556148135507,0.3742377031845025,0.0793518529381727,0.3907223895629459,0.08351251623949342,0.4301894453537507,0.08220909974725622
7550,0.7026741300534742,0.012091837138452792,0.5288428821376676,0.07696134379364926,0.5066945666124563,0.07518345745537643,0.320048962360038,0.08199298267350719,0.33164433109569186,0.0792372771449944,0.3019939233455122,0.08112056547276875,0.35360876914017725,0.08145280389637974,0.33318242095078227,0.08127370578670999,0.3766552050891687,0.07940964277179012,0.39376631609620205,0.08342148542275073,0.4310105783452942,0.08230593057331144
7600,0.7040599868713128,0.012318265684216022,0.5311390036166768,0.07693221540247677,0.5063662808613669,0.07495018109583072,0.32425327599703857,0.08243542796679372,0.33603227900988514,0.07941760512587784,0.30439354140372205,0.08129216845799195,0.3576122629632077,0.0816220075553263,0.3358117828379412,0.08089999029582022,0.3805386919863515,0.07941337606915001,0.3980347974835608,0.08308290007045256,0.4348803708734848,0.08186678319993539
7650,0.7035530050518888,0.01200008578161531,0.5310566436206675,0.07676964387103521,0.5082476645330837,0.07506448514908431,0.32893171796053794,0.08299054581085935,0.33861648682947654,0.0793701364659778,0.30896990547412256,0.08154143821090669,0.36174456136162836,0.08145576237804152,0.3413029257016769,0.08050476134736852,0.38465719374521334,0.07955903121368346,0.40016199890463583,0.08296629163150686,0.4356399064973139,0.08135935970175592
7700,0.7028607491055674,0.012106303092890043,0.5321898879632475,0.0765315534145244,0.5078183939429777,0.07482684827483785,0.3301287906610839,0.08276354121352889,0.3412426292695867,0.07914118175706873,0.3118326717405442,0.08159689032993009,0.36556890831677186,0.0815471604898607,0.34397701152764254,0.08058034843214239,0.3893321124144796,0.07981927717427288,0.4025681310072844,0.08303570957981302,0.43762389430285564,0.08112288433649227
7750,0.7044627082524105,0.012164532988379866,0.533593540611813,0.07652951068762874,0.5104033909233777,0.07482085237268217,0.3329619480585068,0.08274270313538667,0.3459437798379876,0.07943672072491532,0.316199161842441,0.0818356287342305,0.3689244495134309,0.08154066145939681,0.347465695709529,0.0802889533666057,0.3912234530729864,0.0800553382360715,0.4034683596672188,0.08228693359670229,0.440474941955008,0.08048873446038252
7800,0.7046793243008669,0.01268295434155468,0.5326411168163551,0.07615253249276194,0.5121593754358376,0.07458780307159768,0.3364647740201938,0.083162321154332,0.34894876471054026,0.0796213118662264,0.3205135241399606,0.08214251354645487,0.3729254557729221,0.08126318815566193,0.3520872489217533,0.08027056533696206,0.3938396034196756,0.0798315732771869,0.4051861432155775,0.08188927469957742,0.44566403290942447,0.08067625326220054
7850,0.7032654603013129,0.012894910480857615,0.5336638136583235,0.07602987016113089,0.5128275949644105,0.07421215894321279,0.34041012535963877,0.08368012933606753,0.3522714451959557,0.07941955759947888,0.32304031486974966,0.08234075166532265,0.37584558148258185,0.0811164124358576,0.35578424783234197,0.07990211218324814,0.39775511071973146,0.07984036122144278,0.40747694493712544,0.08171984703676104,0.44755091230422406,0.08085759566290183
7900,0.7036133483980436,0.012367180950116952,0.5310201623028931,0.07550824760441865,0.5136824421344858,0.0739809047605085,0.3425803904789783,0.08336618730915875,0.3561309947345955,0.07977024941356532,0.3231271943701461,0.08187967478600974,0.38015882045728866,0.08088090636257973,0.36272592121945174,0.08022616156446864,0.4030192161408523,0.08037667781718147,0.41132429045403357,0.08173740954280788,0.449753244903402,0.08061702836952962
7950,0.7028359088045181,0.012714513030769491,0.5314029643982648,0.07541081387716096,0.5129130389732639,0.07346916469139464,0.344361360388081,0.08354017265316332,0.3597404552396641,0.08010203631737044,0.3254920983296281,0.08189473714164637,0.3847731571360018,0.08130317947431055,0.369210922054115,0.08046266191788375,0.4064490390316533,0.08053205533527118,0.41400940466777014,0.0816861668810513,0.4503067207754446,0.08038655253418447
8000,0.704036491662891,0.012495094306843969,0.5329050469767974,0.07553648549365691,0.5132245774653003,0.07352171828174776,0.3448625824376137,0.08330319731166184,0.36242137017540693,0.08011148730900658,0.32846173163592884,0.08215872758271361,0.38958827434347726,0.08157259924907517,0.37409714737527033,0.08010876357770165,0.4089571446736931,0.08003266980807935,0.4156321905324696,0.08194216258398108,0.4508381508841779,0.08005850173725036
8050,0.7040848338612996,0.012442943523169374,0.5329507674236159,0.07541242479813592,0.5151713666889767,0.07304990682588816,0.3482838783142194,0.0833545225849958,0.3645218932076777,0.07983461379833771,0.33300292216720584,0.0822947614458698,0.39163024102681854,0.08147579794005005,0.37798287547675213,0.07982263559504735,0.41032354694586465,0.07928842620271025,0.41886700331881666,0.08203888285046453,0.4517052771726266,0.08000815436339848
8100,0.7049269564612217,0.012527322500344117,0.5333873796877016,0.0755650174712442,0.5171790406556718,0.07266725151484853,0.3499015844062095,0.08322004747159284,0.3660513954427348,0.07995718158648912,0.3379479335786691,0.08219642961293475,0.3936753039894064,0.08117913186119018,0.3807209576705071,0.07963950454518624,0.4114755982998605,0.07937471208375424,0.4208433254529663,0.08193470455079181,0.45429432656157986,0.07974851441136445
8150,0.7046456681546495,0.01258246041097848,0.5341114314315999,0.07571198840165053,0.517394775894157,0.07213113703604264,0.35344254229685645,0.0835419649416861,0.370699884479718,0.08046743887688572,0.34048188514795774,0.08164681853308547,0.39673925187416825,0.08101198915267414,0.38413803570992205,0.07936838994088162,0.4129038846609514,0.0790956939789384,0.42251264681772943,0.08187819466469515,0.45530542399050633,0.07956425485606061
8200,0.7044730885422059,0.012241200088257999,0.5353148966430441,0.07532184784192023,0.5173654363684965,0.07205827720826832,0.3558096249571839,0.08332707928316736,0.37108144281318767,0.08048183656048224,0.34391787508760985,0.08168831249372936,0.39891198505218806,0.08081710158133422,0.3854641356035798,0.07908964979761414,0.41634930335358206,0.07910414251187854,0.42530940064554307,0.08133720341249519,0.4574773749047036,0.0798606693566996
8250,0.7040775308969159,0.012027470378755217,0.5351544510160656,0.07503057935306129,0.5190951346040822,0.07177406303951366,0.35787770986255396,0.08339882806115106,0.37434301925756513,0.08082098588907626,0.3463410345980391,0.08170149059120714,0.40218145208958495,0.08031839597676073,0.3911098894718908,0.07859941579304233,0.41898924286777756,0.07903917878166238,0.42617988780098753,0.08122698680470347,0.45817593454076144,0.07959770174613377
8300,0.7043364453481218,0.011877115377159842,0.5361866319894105,0.07500586295815015,0.5187275615959493,0.07130266351314903,0.3588608307145709,0.08312450540551433,0.37813344113001685,0.08129786755855455,0.34890797728134254,0.08197528771703051,0.4056922036474056,0.07998633724394727,0.3944103201784024,0.07837359701660586,0.4219329352965227,0.0790715618272685,0.429125589259165,0.08097472542842829,0.45957773000855284,0.07927057353235345
8350,0.7039553378104304,0.011891384017566372,0.5364043226417845,0.07449508225555586,0.5184194626972072,0.07130563799949194,0.3605291684455621,0.08326109227371582,0.3807611809676441,0.0810080530314781,0.35126060386005414,0.0817658006635297,0.40870481656887603,0.07976319579891068,0.39659022966919144,0.07763025714054828,0.4244593938043068,0.07893013028794965,0.4331456911951044,0.08099929771400113,0.461416597044855,0.07926047728622014
8400,0.705099772829097,0.011814173038853223,0.5360995020143399,0.07463221104341167,0.5189953914867342,0.071178064544762,0.3627238904626534,0.08343398222008357,0.38500735316755086,0.08152949381807695,0.3550704000466604,0.08183147780848857,0.41117130240975314,0.07957907889652546,0.40324899129041847,0.07796505885694573,0.42669452323305784,0.07877006053542232,0.43760072019857155,0.08117998461581309,0.46369835562152806,0.07885300147758477
8450,0.7051562990258944,0.0117145413929604,0.5348999919205436,0.07433241916650508,0.5198676519150461,0.07089971984057428,0.3648883636782792,0.08363455853953292,0.3913909751675908,0.08201101383370266,0.3576923668449378,0.0815649181502917,0.4152755181128217,0.07987078878460442,0.40789901436865733,0.07792592927714251,0.42940145933791213,0.07854894320824696,0.4402358312131083,0.08111340464681667,0.4657194819274072,0.07874484035120977
8500,0.7057754652417458,0.012018170741634554,0.5362256079393096,0.07426674907378404,0.5196703697934577,0.07058900026644872,0.3688276063459272,0.08398429436004314,0.39424964354056413,0.08247348876455897,0.3606090703775547,0.08191163947331948,0.41820282662245023,0.07948441129775591,0.41050840209381356,0.07794570782559525,0.4318642521428111,0.07877601267728032,0.44195623411515705,0.08097502742864948,0.46660255524214356,0.07867477964117149
8550,0.7065645458237543,0.011784358173260581,0.5378719301167009,0.07461683338494261,0.519483539989767,0.07088610394539957,0.3720545986615413,0.08406814462242178,0.39423453851222007,0.08260266577040067,0.3634876306107067,0.0821004190593396,0.4245719419734826,0.07981703440044563,0.41417423381211393,0.07781882561075959,0.4353462473784292,0.07899295100467855,0.4450797875913164,0.08059029038658902,0.4683521545076688,0.07842568477360108
8600,0.706467210453757,0.011815937075744519,0.538825509374095,0.07445951307202534,0.5195608639677707,0.07050416630042218,0.375385676560324,0.08463530831324051,0.3965109957711892,0.08279878747573247,0.36575788633535306,0.08147062532405995,0.42910997559761604,0.07958893188316263,0.4159796553721996,0.07753449639596566,0.4383630021448628,0.07910127875756165,0.44664445455864005,0.08037834799251377,0.46956863813141675,0.07866980691801667
8650,0.7058839498149648,0.012083536199153906,0.5399586140996796,0.07419837029554034,0.5193683160522652,0.07036287625014406,0.3789288281732612,0.08501105958822498,0.39838704248506607,0.08244921137030592,0.3689969757969617,0.08100276376877794,0.4328523251964064,0.07950405648495576,0.4196784327415187,0.07771505746056274,0.4403431074354191,0.07927361836422117,0.4497840118932395,0.08018349100395948,0.47196628049551165,0.07878775244392844
8700,0.7043620302716578,0.01232504877629712,0.5406651500906617,0.07429973534897384,0.522488938043812,0.07052034522409867,0.3799328813754173,0.08500253502188142,0.40085182891061244,0.0827544325011652,0.370678024783375,0.08078872377016802,0.43412233183886806,0.07929038509605772,0.42180679766833523,0.07781597280363799,0.443094658874864,0.07918572151746174,0.4533933058633594,0.07987229691165978,0.47451188509604286,0.07883558000442466
8750,0.7045958429937685,0.011968182658450635,0.5403860005534304,0.07429531433436896,0.5222142459218349,0.07055318768142911,0.3808477728419064,0.08556128938446622,0.4010527008182507,0.08221174811976832,0.3725740252475743,0.08042782826691558,0.43603671638453956,0.0792267864533567,0.4259047637952169,0.07770171826218247,0.44640697978128396,0.07931517209499934,0.4561738117251195,0.07962313819954298,0.47690946184796523,0.07867864231025165
8800,0.7052627321786819,0.011616670016833131,0.5399681429333744,0.07413810539473342,0.5223679224168628,0.07066336495729286,0.3826902961417333,0.08566964389969338,0.4044365697221417,0.0825075540826626,0.3758783392844473,0.08045256154840062,0.43775938587319835,0.07871087979360805,0.4265436843736573,0.07722271233027246,0.4469487007787775,0.07911624710485163,0.45963611262346304,0.07967424982003744,0.47873918442420693,0.07884478334108756
8850,0.704772133371049,0.011667195237083868,0.5406185695077462,0.07434407933006794,0.5224130744884046,0.07038599605183272,0.38274593185688766,0.08548576534100327,0.40681031219240793,0.08271129744715751,0.3777819685147646,0.08032099630709663,0.4390589528548967,0.0783387243875934,0.4274209915407344,0.07681794698442884,0.45233285762888964,0.0790757273245837,0.4612749580041378,0.07951928113720026,0.4788530074891032,0.07845237541385908
8900,0.7047740115632299,0.011943348810650902,0.5406193322794,0.0740549537926756,0.5246208972372012,0.07043699066866389,0.384756058596261,0.08545358868430325,0.4076900274381981,0.08261283830873406,0.38019704211560096,0.07996754712726384,0.4410405192782485,0.07810947474103797,0.43083620533261685,0.07653596512264307,0.456063492505211,0.07913231247292482,0.46245256231160903,0.07959179460794623,0.48092339550630603,0.07827763607318812
8950,0.7032880717503908,0.012200007571238064,0.5405778741859527,0.07394542870864891,0.5249018016350018,0.06983527923323897,0.3849836810274182,0.08530792801097038,0.4104397354656003,0.08251488639356282,0.3814185532674774,0.07996064512115528,0.44230600540931336,0.07769301068052327,0.4322743548103409,0.07627179665615923,0.45932419503983657,0.07930291802789269,0.4642000654506293,0.07966237287254464,0.48189043201310233,0.0782523620463431
9000,0.7032032190445503,0.012275720019621357,0.5410037808132057,0.0740843135004485,0.5258973260316915,0.06969423977977844,0.38736829690688457,0.08541505404153218,0.41176653510479694,0.0822718165995641,0.384394958439955,0.0800757176268601,0.44380719107467337,0.07756003409547553,0.4340591406418735,0.07589256217121859,0.46094922264950156,0.07915497851374785,0.46515079085258954,0.0793183577648888,0.48397459735672677,0.07850742161258152
9050,0.7035710534688505,0.012185858161421018,0.5411896952551455,0.07375753818811279,0.525673619249027,0.06962412787728511,0.38928391046926797,0.08573673131784926,0.4121777399593872,0.08194720169588764,0.38704094572877396,0.07985549399250622,0.44708900049626893,0.07706048135569744,0.4353911040609637,0.0755744928249009,0.46277709487769797,0.07870027962763346,0.46717043329543345,0.07937953801158525,0.4860030958340411,0.07843087272940356
9100,0.7050521682004064,0.011518674551455513,0.544353941594013,0.07391297468387897,0.5277406956218611,0.06908574905583342,0.39167775542193894,0.08584685987737321,0.414702252205814,0.08226587212440968,0.3883510022575908,0.07994656877391762,0.44805989476624625,0.07654663712434455,0.43935475079281716,0.07571145829876302,0.4656090135503781,0.07871336787738875,0.4695427750380338,0.07924680859079813,0.48570621211030773,0.07836097237902033
9150,0.7038909988137564,0.012083532596048434,0.5453063358688308,0.07371938851977843,0.5286873450406838,0.06887407689364593,0.3934723831069056,0.08585271612133553,0.4166330453718418,0.08159101651600016,0.3920529214349829,0.08045564526614343,0.45022296521803545,0.07645243228004654,0.43885700614602535,0.07520620710928005,0.47023517403767434,0.07904990030175547,0.4713568770304938,0.0791343092176357,0.4872933709360355,0.07850880687758105
9200,0.7044799415580446,0.011733577870947405,0.5445298036965138,0.07313356794680259,0.5297567455083699,0.06930082221188111,0.3934881927444035,0.0856758863949886,0.41712476479279603,0.08109549832819708,0.39564272052412247,0.08033842108545917,0.45199553301167356,0.07650391075334752,0.4417311351762989,0.07522974664218422,0.47338910703695136,0.07926222163862211,0.47334903339089307,0.07905266950494758,0.4894233271362482,0.07850422166461105
9250,0.704032428258025,0.011359655914865608,0.5447412960200737,0.07305722318523625,0.5314465344287147,0.06941378755207774,0.39526003724982034,0.08602841382760595,0.4195701041421083,0.08092494389344751,0.39827060168872064,0.08027126460831095,0.45373342896356605,0.07640736704394807,0.4431141645750241,0.07480012787614337,0.4746775579721254,0.07919929356291709,0.4755564974334034,0.0789527901951532,0.4907575909076406,0.07868473573607983
9300,0.7047721438453682,0.011176406647484923,0.54538418693566,0.07263264624615097,0.5323509482463087,0.06970779245086306,0.3986404490992028,0.08602028160175769,0.4201031994304802,0.08083666610015273,0.40202892674246926,0.08008839265481392,0.4564316274916542,0.07629225588592706,0.446505237159811,0.0745146977054641,0.47393436757287083,0.07895945399069366,0.47699670821532647,0.07858211018427205,0.49169183712241116,0.07854017736012284
9350,0.7052585433302647,0.011300879743003617,0.5463206265647199,0.07241872486558741,0.5325195129711601,0.06948997064220566,0.4016025791222493,0.08607404214879741,0.4236869898838604,0.08125166367160186,0.40434727734711085,0.08021592731232943,0.45737727076355794,0.07630673047653386,0.44849179432658315,0.07410414820669597,0.4746223627308232,0.07867684914159787,0.4803130038214142,0.07873568753580037,0.49423378523286954,0.07865025190288318
9400,0.7051693004062038,0.011006706544114913,0.5484790836301345,0.07235978356953433,0.5335017299850545,0.06928776998781178,0.4027484808680243,0.0858880572672955,0.42692922437506026,0.0810706210674871,0.40618185914792326,0.08017156895170732,0.4604318547606109,0.07655670425550609,0.45176448987865636,0.07386941054599705,0.4776742450181664,0.07894895880214253,0.4830178869349069,0.07864331289564336,0.49536363179358633,0.07868139707386325
9450,0.702465334664261,0.011543163545536115,0.5501758120999579,0.07272476555495332,0.5368248387965273,0.06914331051631352,0.40393774623996576,0.08599204765427564,0.428700809277036,0.08109717064868456,0.40561206062245525,0.07959876981862114,0.46157615405758284,0.07640141214639863,0.4532496432449365,0.07384076075539932,0.4796847538766436,0.07902342588720318,0.48570754547226774,0.07864447337274386,0.4952103180964629,0.07865111937597186
9500,0.7037025488533076,0.01149459146543773,0.5507781235282875,0.07271406514860361,0.538424139044927,0.06917319633804409,0.4051587879511019,0.08557860982421052,0.42888316972061863,0.08084577183977165,0.40869661031387344,0.07987801321197083,0.4635185062437508,0.07648945532951329,0.4553064927028118,0.07404043125642411,0.4807497050392944,0.07890889707453495,0.4878640994361971,0.0784784429884135,0.49834324771901356,0.07882158207575866
9550,0.7051071781460092,0.010941127592948487,0.551439146970876,0.07249261381278357,0.5399872004882045,0.06938898882631157,0.4060156622215308,0.08538047479583877,0.43018357560791765,0.08049955379480384,0.4107917406289036,0.0795603479384648,0.46543793799115135,0.07640607666876784,0.4595791881652799,0.07427025318529737,0.48177512700652825,0.07862060586995837,0.48770481910368063,0.07808989128850864,0.49902497734291407,0.0791933410205293
9600,0.7053794622921735,0.010756898275607331,0.5497272126010876,0.07255131234773084,0.5410106258412586,0.06938546921210538,0.4084742033352442,0.08505206343244101,0.43090632350270824,0.07998246252661334,0.41109033623667335,0.0795050188841218,0.4692038681386549,0.07634847905757211,0.4613321116662778,0.07421697701482956,0.48240471821110914,0.0783000974658509,0.48982316820938615,0.07749480036893056,0.5005256406262615,0.0793965044094231
9650,0.7063032627015895,0.01048435980729882,0.5478993322011919,0.0724281222625201,0.5418536349111416,0.06917845537417126,0.4101015787035602,0.08486198665833657,0.43239223483839795,0.08020027822533955,0.4129968784960114,0.07952882345308401,0.47011356424653783,0.07609981946902289,0.4630610027962815,0.07415901971094106,0.4836518492581774,0.07845459510648067,0.49209180949875586,0.07750287796345712,0.501214384013106,0.07935108634974922
9700,0.7047053700343809,0.010472772589662989,0.5491428413437511,0.07215913674398933,0.5443104120576403,0.06865679581976761,0.4127200009970531,0.0846723888639024,0.4341742776277138,0.08055937839077476,0.4175768923911306,0.0797059110542726,0.47140934473018725,0.07595027273422997,0.4662189621024641,0.07427738997136647,0.4860056248239756,0.07837057927445043,0.4929685826052381,0.07748748163287279,0.5033661398474131,0.07948749213441159
9750,0.7058605326239504,0.010213564365735615,0.5499851974467629,0.07191360830997978,0.5457482373740113,0.0686533188046535,0.4136728354368106,0.08451825830122073,0.4370874093649115,0.0804826845751321,0.42007901387331315,0.07974966214047909,0.4729205395267342,0.07567459872127746,0.46903725860774487,0.07445292942994002,0.488693379609344,0.07850843452216821,0.4939165780706572,0.07711459177548728,0.5036598942094647,0.07947862307117828
9800,0.7066690223629893,0.010152162445971079,0.5504588075735102,0.07171699253440254,0.5459034604246221,0.06846326277893636,0.4136031522381421,0.08404459277542155,0.43758670625565693,0.08034102694594948,0.4242891385909707,0.08015749520374504,0.47627478167127785,0.07581865286466682,0.4702854338129736,0.07406904568414571,0.49267999645991223,0.07876263396985693,0.49640911056819886,0.07705498649579898,0.5064793277231644,0.07923910143450734
9850,0.7067451125642319,0.0102904040833775,0.5513963286232579,0.07127571707320775,0.5482631604697508,0.06866805335397444,0.414496507257617,0.08416972807497546,0.4397388195617804,0.07983738750489656,0.4253446555218593,0.08023460170874193,0.47669349509752307,0.07547282976692148,0.46968592802404663,0.0737233427035485,0.49584737652248323,0.07852129471334406,0.4964182665598774,0.07693431531941258,0.5085344817875046,0.07925378744594518
9900,0.7063762281944208,0.010173797893584755,0.552049572958273,0.07088641152413427,0.5491559430340832,0.06868906714295471,0.4163831178280389,0.0837854264986959,0.4393271691826877,0.0794650603447013,0.4271199543424203,0.08026674920363305,0.48035898005870864,0.07563793259892906,0.47396775207803316,0.0733574823079027,0.4974640823680192,0.07862261386721142,0.49881747259394843,0.07677857871726375,0.5091696028138112,0.07919257639519103
9950,0.7046289481959751,0.010441429788584696,0.551187568149285,0.07090704551339688,0.5509165850472665,0.06893915119188922,0.4186469358300905,0.08440206398039862,0.4405271629798621,0.07924866263531398,0.4275251337296398,0.080116896325172,0.4825592630859893,0.07614640129014172,0.4792381675349003,0.07369455062342033,0.4996671211814123,0.07854847966615829,0.5003694060828857,0.07659335547209777,0.5120703720867037,0.07930996560878505
10000,0.7053098832403539,0.010372062151341167,0.5509951683663055,0.07128022564812504,0.5504652855498506,0.06896322705363496,0.41891327216795693,0.08411761351010981,0.442797048486121,0.07896923457436893,0.43057869070618027,0.08042781507562882,0.48395840887218816,0.07655922772522207,0.4815051182860224,0.07396539775996835,0.5014646106674205,0.0784773811642039,0.5024491093740235,0.07602260662872942,0.513036497367805,0.07914710110463596
10050,0.7060830699652964,0.010540419807764108,0.5498383171569435,0.07142562697259255,0.5494362189195848,0.06900605418198302,0.42175974813071115,0.08411500822137297,0.44435408763011464,0.07891813527786486,0.43137301545459633,0.08052098848083604,0.48502572191363064,0.07651403990802884,0.48286498670442357,0.07397786316838058,0.5015081704913025,0.07848498176910636,0.5052378585577894,0.07599118802946567,0.5134634891436844,0.0790158263125182
10100,0.7071535676329025,0.010177908389749243,0.5506199031837021,0.07132225895387526,0.5494161378425837,0.06855669450398999,0.4219651585570017,0.08379369498277035,0.44429207211134314,0.07870915964805313,0.4325315063618988,0.08064725198779167,0.48505930335475234,0.0763562871256196,0.4852023052932432,0.07401276021904289,0.5038145089339134,0.07868035725546715,0.5061379076744537,0.07571823062314309,0.515227266430443,0.07903521537609401
10150,0.7084203598825729,0.009966484006540117,0.5510038168151705,0.070869790881953,0.5505859353932021,0.06874149195386414,0.4245452916478682,0.08400636039712213,0.444545401802511,0.07858362735890038,0.4340469631723975,0.08060880300423535,0.4871090735332901,0.0763663360101544,0.48545302581455607,0.07390235907301226,0.5044293089432752,0.07858332882134847,0.5088173379215564,0.07567965686175124,0.5156442769336687,0.07898575604686331
10200,0.709614568500399,0.009764062984957462,0.5533859897041061,0.07039276779648407,0.550027015814235,0.06885639346628182,0.4270152124112115,0.08385086561476529,0.4436609533656095,0.07805361513555381,0.43314475775063566,0.08054416951030909,0.48714974614187556,0.07590249076798655,0.48780303776370404,0.07391724563921614,0.5040353510235476,0.07846134808003584,0.5093109935613368,0.07517076286706069,0.5175873108620572,0.0788522566149398
10250,0.7102435460125381,0.00991539273234785,0.5539908775431303,0.07001197474985092,0.5513574415150403,0.06886275181860749,0.42753867937244244,0.08369442422748229,0.44464266052453055,0.0780503177210757,0.43362802479663315,0.0805896682134848,0.4897377129801116,0.07596040757007362,0.48742104878472126,0.07375327959388693,0.5056973131537476,0.07828295029128217,0.5118330369654099,0.07473450432405118,0.519421504585223,0.07840501458609286
10300,0.710545445286881,0.009734197327116337,0.552798685966902,0.06995977751808576,0.5520987424008645,0.06855881433481698,0.42884461364537363,0.083543612666336,0.4464915293543011,0.07803458296076426,0.43558334335920096,0.0804728927613289,0.49162220738411355,0.07600937959471143,0.4895040730541003,0.07388021550263078,0.5050268763912371,0.07830595487595714,0.5128769957990278,0.07380327365048993,0.5216336600972984,0.07847737952421811
10350,0.7108365925892929,0.009542826020989431,0.5539682365999286,0.0694896587423543,0.5523992528908515,0.06818044093799747,0.4300277490349165,0.08312909298207315,0.4480177064963038,0.07825926790535954,0.44014169656721697,0.08084376807831686,0.4921125393317265,0.07577388259572125,0.49048701589566135,0.07376793734502644,0.5068971734873061,0.07831195868919662,0.5139090369159781,0.07345619591816396,0.5216082709515129,0.0786253208020367
10400,0.7112732295139794,0.009255988462344818,0.5565707312007885,0.06946098714257098,0.5529335421535724,0.06811118084185641,0.4308505823696395,0.08320628674989822,0.449296156562065,0.07827699228977485,0.4421646889526063,0.08098228064323802,0.493310719987345,0.07586167325996442,0.491550114175036,0.07390161609514487,0.508351143253019,0.07844045044426494,0.5159981399699859,0.07265200296537737,0.5233098791474388,0.07865342515325457
10450,0.710373727461372,0.009145235690306045,0.5573073262983399,0.06903626478812816,0.5527068569917951,0.06825359915275629,0.43172484175115033,0.08326071173775941,0.4504885898978855,0.07812756971692578,0.44339663682146735,0.08053097587766828,0.49342638082035584,0.07550714446966347,0.4945471012171676,0.07405536725809159,0.5109810477589894,0.07833196872466981,0.5159673557862451,0.07224114089668451,0.5244024594571858,0.07829209336488377
10500,0.7109283510689629,0.008803720748731212,0.5582718692429345,0.06864988791044974,0.5525604038634019,0.06806631598739538,0.4327729517213528,0.08339993936027026,0.45243627752294885,0.07817229761332496,0.44534212882801755,0.08051927636306971,0.4943953255414354,0.07581930201668943,0.4952327128891046,0.0741339018734016,0.51333932645095,0.07817048534121018,0.5155531326553684,0.07218493396405685,0.5249427088378098,0.07800779681565553
10550,0.7105729308135499,0.008470611379845108,0.557563667184106,0.0687323262535598,0.5541249781376876,0.06813855171237876,0.4337273021618058,0.08306209580461195,0.45308789860717996,0.07797433351430465,0.4473175780905081,0.08050829639720197,0.4936254750637271,0.07603776679117681,0.4968803281285946,0.07424085952633774,0.5145253119306629,0.07815653736225939,0.5173810000489687,0.07177975149310474,0.5259314629243914,0.07781949002699928
10600,0.7115281848177238,0.007934032064388813,0.5566190186148774,0.0685704381724068,0.5551247298931183,0.06848515532297461,0.4366997513504181,0.08321749123592559,0.45354162144852644,0.07798262166035037,0.44898242902831065,0.08021029332635883,0.49461180235849694,0.07596569642062631,0.4991333745664296,0.07434387825568205,0.5149152468563448,0.07786316259295248,0.5197686911086016,0.07130245467825297,0.5279757570304909,0.07735882004012522
10650,0.7135680539614593,0.00757051092568986,0.5559446034590083,0.06873888240151246,0.5574753184959953,0.06808521737193894,0.4363556049395556,0.08281714138088195,0.45660157507879906,0.07824220228397452,0.4524737047355591,0.08039245955074095,0.494009193354766,0.07596127840023492,0.5030226565834881,0.07442658255119504,0.5154616070730413,0.07734925268469528,0.5202745704374189,0.07090194145444692,0.5280110712447569,0.07727052230471246
10700,0.7130499177179971,0.00781330963386843,0.5574863576807906,0.0685733131071454,0.5573343325431057,0.06844954808810622,0.43913489400373934,0.0825559303667364,0.4579508236678119,0.0783098473453222,0.45502218887115836,0.08054398952664737,0.49507373082156475,0.07574207882999076,0.5041084059544193,0.0744038652071155,0.5172909769116307,0.07691618495826553,0.5244034755678912,0.070931723399964,0.5282599013714603,0.07702055436029032
10750,0.7130817850997646,0.007974803233861485,0.5572077249747419,0.06831284026212754,0.5585482816678338,0.06829987130478937,0.4387653254698506,0.08252143612185052,0.45952727765708046,0.07818573342345951,0.4553556023092161,0.08025017352579861,0.4952115020311154,0.07580363666422477,0.5061772427689629,0.07442178829473126,0.5181140657161498,0.07667528618518332,0.5265994193375488,0.07034050057628102,0.5281930397006096,0.07719753784104043
10800,0.7141202599358456,0.00798231353878722,0.5576282927946864,0.06788166850819831,0.5575982434975639,0.06793586937890565,0.44059043121543,0.08235792977223337,0.45917157320421326,0.07783174526699416,0.45668814387552037,0.08011908049750995,0.49886498443623883,0.07599592737346383,0.5087335030276834,0.07486198097624984,0.5193915203079666,0.07675499179800567,0.5274195371365359,0.07027101363809668,0.5291094594155638,0.0772563348404487
10850,0.7148879600524499,0.008014601530250036,0.5582915438357915,0.06741220351574459,0.5566565906176985,0.06763652237950456,0.4419987458468953,0.0821009092535046,0.46259233595268795,0.07814733995450697,0.45960521155805617,0.0802295963044556,0.5000112545096274,0.07583587760125525,0.5117655994216762,0.07504827263205477,0.5191466797594274,0.07644869181561571,0.5271267930268444,0.06999258730339,0.5312515631326132,0.07709002310114414
10900,0.7148012677555191,0.007937965776112995,0.5582047241924215,0.06753939939616561,0.5559993041044479,0.067674854472401,0.4418691017696894,0.08208693003476092,0.4668905392774479,0.07802939654840216,0.460434554537706,0.08013483032213048,0.5018619216131597,0.07563142670146204,0.5130391973031723,0.07516758276473895,0.5204750137379824,0.07608694152532053,0.5288606443121147,0.06969942371017475,0.5322407559071255,0.07671141378692795
10950,0.7145680527911593,0.007992281045371221,0.5603260794688474,0.06738855924138344,0.5562828990677292,0.06801174389494502,0.44389824787538174,0.08176329901150715,0.46627650546083577,0.07794892327044642,0.4623495269136692,0.08017890265921844,0.5034380930202751,0.07528364123502695,0.5146607205879594,0.0751131073127399,0.5224886534269239,0.0761063216681358,0.5294018974297785,0.0695948958661854,0.5330899651661006,0.07608749034426648
11000,0.7136537780646515,0.00806979767006524,0.5592065640680284,0.06723456857276956,0.5569558800672819,0.0677527652538173,0.44344936311178557,0.08120946092916598,0.4674820171660476,0.07796726221764155,0.46208290891383874,0.08011509824999284,0.5045090712496382,0.07513907466185765,0.5158785524782435,0.07504435214602598,0.5242683373924281,0.07613440224291557,0.5304317005558318,0.06961889035842068,0.5337574052783026,0.07616923568626671
11050,0.7127910727382387,0.007767272129566956,0.5587366451904034,0.06707954040096281,0.5569122690101184,0.06732775034451938,0.4444552507554672,0.08142755298530606,0.46658369627825375,0.07781246348166676,0.46353778461084794,0.0800246111902997,0.5056630681935378,0.0750544178845154,0.5181229539914091,0.07498512292579844,0.5244428954079502,0.07599725028086599,0.5319637368939811,0.06922724387805726,0.534584773014316,0.07570559233855317
11100,0.712853460883902,0.007503656231946503,0.5591656727799524,0.06658116982306267,0.5576457810887804,0.06765610196819603,0.4480917851833192,0.08157950147237412,0.4679923048274054,0.07777028245697534,0.46385277554696935,0.07966154093239175,0.5069877871755525,0.07507337010934663,0.5188151630170856,0.07482896453420357,0.5259678973138024,0.07567598455198372,0.534561162391835,0.06896871665106065,0.5366597483437427,0.07566527308122996
11150,0.7118589988854056,0.007438543535952898,0.5591511771216783,0.066647446238835,0.557803245389441,0.0672701179924635,0.45126124507115667,0.08121877964033153,0.4677507311667891,0.07759191889720349,0.46535179651713304,0.0795560288908465,0.5081507198258858,0.07507859923711183,0.5194860691336983,0.07482115626824275,0.5276190531199019,0.07560362556334232,0.5374594256375569,0.06848674145277545,0.5371285482199617,0.07574927589918583
11200,0.7120702635916423,0.007682788622915023,0.5602917705553283,0.06660193566594264,0.5584855369571506,0.06733995745698874,0.45474220729727266,0.08158276088963005,0.4691891802330099,0.07744499224435174,0.4666274756209103,0.07946646111529197,0.5098417352682998,0.07486325507628856,0.5204860099376435,0.07463265951566861,0.5313646511070348,0.07555343775926,0.5387500996941793,0.06790520224559912,0.5385996437536587,0.0756538994078098
11250,0.7114627957687597,0.007799062525894293,0.5607407212059353,0.06698267593481942,0.5603803761976763,0.06723771965736128,0.4552240902526235,0.0813837685237448,0.47132709173182596,0.07737217957195042,0.46724149266097703,0.07933706125885569,0.5104130627669988,0.07495163538688797,0.5194860150764359,0.07455860548898326,0.5328689873085715,0.0754806738706438,0.5403743178098701,0.06767332806786727,0.5397985656368592,0.07527724961306233
11300,0.7119267109846225,0.007903511611088081,0.5595745904045119,0.06681122134881416,0.5597891599872116,0.06738212374916416,0.4551757985374782,0.08142884597854909,0.4730883792393953,0.07717222718094834,0.4702935791233927,0.07935308602000285,0.5119573926788525,0.07509909623545921,0.5188355426062993,0.07425408039682427,0.532984121170907,0.0753204134454157,0.5424505358722024,0.06735573659682619,0.5398360672383038,0.07503773789309308
11350,0.7114679675726256,0.007742964183085828,0.5586849864482921,0.06707415530352802,0.5606698261337915,0.06716047752628336,0.4553881829466275,0.08129519302971389,0.47601967731331996,0.07713487468479947,0.4700770669148191,0.07927725667260177,0.5130032415741258,0.07521728834681714,0.5187566788193769,0.07382187177542796,0.5341900974754968,0.0752984329475799,0.5454936232325499,0.06740118076259356,0.540188988194808,0.0749954974673964
11400,0.711134239780638,0.007561850046762666,0.5594716056365653,0.06716262743651209,0.5583447350672226,0.06702573013594522,0.45582061052469747,0.08120745219790214,0.4778744769627574,0.07695455426875504,0.471599124487539,0.07927848006209601,0.5142326161335778,0.0751579844391877,0.5201816177871675,0.07373565309909114,0.5358370784568384,0.07524742106031032,0.5459604028533249,0.06681133534788482,0.5415638971134901,0.07456960976771101
11450,0.7111987029116187,0.007864213831169172,0.5597126467872175,0.06668881360538936,0.5597807509514087,0.06672656242430929,0.45754397584387896,0.08069586285839593,0.47844418743921274,0.0769526048547965,0.47274089041563633,0.07887394708484574,0.5158132328809005,0.07586114489336442,0.5222366718274588,0.073461487712349,0.5362609830806059,0.07493789022529052,0.5481924463227579,0.06630629291498354,0.5417257106930109,0.07439167180038003
11500,0.7111909527973698,0.007753134771383974,0.5601870791887876,0.06652272532732428,0.5595126921363388,0.06685124035231732,0.45841254134646525,0.08089228405850009,0.4812556753923558,0.07689411195624542,0.4751996929141125,0.0788278184770394,0.516196191785639,0.07518753621749293,0.521041668000485,0.07310903148455639,0.5377203364370761,0.07464679476153827,0.5507452032640496,0.06577942636035762,0.5425129185940196,0.07379988147945268
11550,0.7115473272359567,0.00773384205317726,0.5634595706778102,0.06632277913665277,0.56079827230801,0.06662489826880474,0.459456872870277,0.08071284555824067,0.4842537767874593,0.0766858137196993,0.47669469658649516,0.07887950888305867,0.5168454514659971,0.07514979660493858,0.5223703304723708,0.07286737417385591,0.5361287126269639,0.07424172380251773,0.5494074838858826,0.065553730864248,0.5436127923862927,0.07341372970648119
11600,0.7098157835155606,0.00774729478363102,0.5643531652202048,0.06641668037313758,0.5605335108911502,0.06653407695099002,0.46089405465648087,0.08085379661678582,0.4852232376612655,0.07667424179413995,0.4763262986385169,0.0787771852431898,0.5179329749437159,0.07497651246895776,0.5220137090092883,0.07288174856180617,0.5399036442582172,0.07443278106877876,0.552088920600644,0.06474121619621187,0.5443015098114209,0.07321155734695378
11650,0.7103604266970767,0.007716592622631261,0.5660909017807295,0.06619591453661759,0.5601498502254475,0.06683573858063249,0.46219753491835297,0.08076611626887831,0.48569743000582855,0.07650417509768881,0.4767926483174629,0.0789579163542797,0.5163389849569389,0.07476338970370103,0.5227745185800514,0.0730191214706869,0.5394838057744635,0.07408060321960803,0.5526904524581324,0.06448412847927625,0.5447223355005459,0.07279782552527386
11700,0.7087992894515216,0.007819479564170749,0.567219331873164,0.06593583557704144,0.5607164454006371,0.06685701815545328,0.4611665529705544,0.08044576143684726,0.48600365703851195,0.076421245292809,0.47601886337318694,0.07938076359848242,0.5178205308662543,0.0749032927676699,0.5231907587735274,0.07262886200031013,0.5405825231612649,0.07388734665116886,0.5551501276820009,0.0641504539899781,0.5476178982236155,0.07249526813574309
11750,0.7084533515282387,0.008144761194677856,0.5677044373394163,0.0657849664094477,0.5619465520944205,0.06657989376741848,0.46245472897226997,0.07998485111315196,0.4871332794288027,0.07650263594990028,0.47765977969579465,0.0790651448113297,0.5179335363129141,0.07505936426461843,0.524290704151446,0.07261129215085259,0.5411937539390046,0.07381677740697057,0.5572356280959673,0.06415438510607145,0.5472373716022222,0.0722222242691177
11800,0.707717145522593,0.00858039170772933,0.5683903818560497,0.06575187040619498,0.561900124381992,0.06641589867645648,0.4632186827123622,0.07988476371821213,0.4886347057457002,0.07665404532156003,0.4782783320122971,0.07847415375211235,0.5187706785537177,0.07513526635498553,0.5251927367613763,0.07273409872974718,0.540863885698206,0.07338601075478621,0.5576714479537607,0.06436428635712203,0.547947155760507,0.07184688325587579
11850,0.7071010475815733,0.008733597166263294,0.571884889124255,0.06529562347986113,0.5619054289691634,0.06597403773782068,0.46597727502021213,0.07989516021088378,0.4892997967660341,0.07683459375592819,0.4799112920139805,0.07794204489999433,0.5215670703246817,0.07537316315914153,0.5282194844758347,0.07294146321762927,0.5421761573887415,0.07329158075187624,0.5606259830810784,0.06416431348841632,0.5486657601917614,0.07157845102772234
11900,0.7069767807348518,0.008894751981426535,0.5723444480180975,0.06510304126476063,0.5623297093065588,0.06634212725865193,0.4674755276290732,0.079588050133088,0.4906054571200423,0.07710952718600808,0.48203464144731334,0.07812915112591556,0.5223924629234098,0.0755645543511683,0.5305363433387669,0.07296761416890257,0.543290924590765,0.07314083212371632,0.562246458068906,0.06416832949477003,0.5477925652012988,0.07132624889787698
11950,0.7062390530507336,0.008862333751105582,0.5727021503429855,0.06506656675917231,0.5621860640459999,0.06627862069377671,0.46936283783136046,0.07949099953208533,0.4906952689482271,0.0771548437205011,0.481266349499597,0.0781512468913002,0.5240326983073631,0.07549445542469439,0.5299255884462339,0.07282533443837025,0.5424726554489862,0.07260843239510668,0.5612814990037139,0.06363513132061441,0.5481916411185283,0.07083571399301604
12000,0.7067675907143425,0.008598206824329628,0.5735395601693198,0.06473536493473381,0.5620348770876745,0.06618808082252843,0.4700612491540215,0.07961386635667982,0.492218963741751,0.07737789052813959,0.48320315872437475,0.0777622666927644,0.5233239836343112,0.07530345668075283,0.5307608868289502,0.07279195393158444,0.5427147830423151,0.07228898881499715,0.5638463322389152,0.06381288821242405,0.548504733430595,0.07057512232617588
12050,0.7067632840498369,0.008640009499407,0.5738195837757621,0.06507220233851621,0.5619198834805885,0.06569739818286444,0.4705400170610589,0.07964258646375466,0.49287394489185343,0.07731800796406012,0.48354260335675403,0.07775947560449753,0.5237523152787198,0.07536465289223006,0.5295969932936182,0.07259014279898106,0.5431914382948304,0.07223474864852131,0.5648478904967441,0.06361498028278065,0.5507932487052081,0.07030937766597994
12100,0.7084289989827903,0.008558672499922874,0.5752141858825544,0.06453739246749056,0.5613372999632379,0.06609870649687564,0.4708631913172438,0.07944576392087754,0.49392135570949103,0.07719899748524325,0.4846396292208637,0.07731762571711567,0.5239247411937933,0.07513878064141999,0.5312900075395693,0.07262913630071346,0.5451761623852149,0.07228763395672126,0.5665077359021549,0.0635767989525012,0.5522666183624874,0.07006195855270002
12150,0.7080264475702951,0.008741077709871847,0.5747678057753322,0.06444892315165636,0.5616960131979778,0.06603933473287403,0.47155880053443705,0.07944369155959853,0.4961196947983506,0.07719715213672868,0.48455913306252574,0.077555197344906,0.525345782391907,0.07539578817505557,0.5340967437667308,0.07230539774246922,0.5466499106183808,0.07226592412824276,0.5673730931618707,0.06331928044434976,0.552660715215443,0.06971429097802066
12200,0.7079020029659566,0.008594324466297102,0.5748944258149671,0.0641592878685405,0.5625100582457587,0.06630815724098171,0.47404220821150456,0.07943124028383895,0.4977618910200256,0.07731086686210323,0.4856850590763538,0.07714056111465258,0.5279848608820208,0.07555202912619213,0.5343172270864867,0.07197718367458533,0.5476950595410375,0.07198345585243927,0.5701160990315075,0.06331618638278474,0.5536144802858359,0.06948821416096075
12250,0.7075458990514956,0.008395771961303708,0.5764313314160562,0.06354120947383472,0.5630327690074372,0.06589254727748373,0.47426659949601585,0.07962002146760862,0.4981292877558572,0.07738694786308573,0.4868411658520408,0.07693209730833801,0.5286515370746219,0.07567984898244937,0.5342840886506356,0.07172063721883004,0.5476933526149129,0.07169830807020032,0.5710200589558965,0.06275726771848918,0.5539848574424611,0.06935352845182097
12300,0.7078227450709926,0.008273373282325266,0.5799119055850577,0.06319676552688315,0.5641661019274813,0.06593203927850555,0.4738947028566522,0.07951493458564741,0.4990499060153312,0.07729887293884113,0.4880813272598332,0.07640252270403369,0.5296351140449463,0.07575285302156624,0.536471463278867,0.0713374500632151,0.5505458908333126,0.07196795851797119,0.5741455662049677,0.06253410700864938,0.5566613375962297,0.06914497476507925
12350,0.708098514194489,0.008059870597909203,0.5795026953208684,0.06295469276322067,0.5632123562501276,0.06590227715820399,0.47501406324547607,0.07955387771807387,0.5003899084592913,0.07763109676578643,0.487750513720253,0.07624200581520521,0.5310999228755622,0.07584548274358632,0.5361004739775638,0.07104350248810014,0.5502592696732324,0.07143040667379791,0.5760173461267971,0.061941040735151755,0.5573345653831525,0.0687840468804895
12400,0.7071815897280387,0.00844565502472206,0.5806754293597006,0.0627352711829927,0.565099157280759,0.06620973867872114,0.4760812466472361,0.07942154316763046,0.5019285501576849,0.0779592529964136,0.4873202692807436,0.07573116392133732,0.5306814208049594,0.07584190422012274,0.5348637432736187,0.07087452714198123,0.5536510799413219,0.07127324768378192,0.5776042202769588,0.061663526148977243,0.5575137545218086,0.06838118894921137
12450,0.7078608729562897,0.008282324671674618,0.5799625484712899,0.06301493665041438,0.5663293512312556,0.06604254273856931,0.4770319618883992,0.07918616433231808,0.5034460693226248,0.07811812335778821,0.48843390108193796,0.07551935546401764,0.5302476422529461,0.07586608878188064,0.5367464817402307,0.07079768966513372,0.5557016190702805,0.07099817521476215,0.5777288994528118,0.06109719750308063,0.5604374937580683,0.06842318819337424
12500,0.7063456357759885,0.00859843478430767,0.5799848004815437,0.06296226985120197,0.5667340651338976,0.0657927062150108,0.4778444884507037,0.07916664100203862,0.5050018609459038,0.07778410659727707,0.4888187059398139,0.07567121884064959,0.5305757308532987,0.07569417781902384,0.5370906361619986,0.07062718917271092,0.5564525703345068,0.07081218981670967,0.5783169451421234,0.06068401267757069,0.5627982553193429,0.0682962307670887
12550,0.7064044797385209,0.00851940349516795,0.5796910303484719,0.06265137773997123,0.5679781834793968,0.06584647763884034,0.47800363362701326,0.07830884836648937,0.5072107484051593,0.07806363539735187,0.49117157699043773,0.07531962878468361,0.5312593534706949,0.07543526900139746,0.5379866868538667,0.07078138194811441,0.5576434314346864,0.07031373576678233,0.5776419665139254,0.060686530034908134,0.5615778752281243,0.06825394379646936
12600,0.7072558054499428,0.009419991210894525,0.5802510398211064,0.06278319357099331,0.5683870545926805,0.06579415245782456,0.4798258968003172,0.07875206700810759,0.5074456967304989,0.07824458652809503,0.4912858140691663,0.07498558460087974,0.5328550039606121,0.07520103197882409,0.5398123487180058,0.07090674288028141,0.5596746871012057,0.07024701528124179,0.5781258337799019,0.0602217409616803,0.5623539406299577,0.06803081819822754
12650,0.7062252332248109,0.009415578336196738,0.5806457441735552,0.06244434904867317,0.5680599827853843,0.06551578550769145,0.4790423306190762,0.07842492108815974,0.5056355791379282,0.0781644600945683,0.4922968243385838,0.07509758650611398,0.5349554024081966,0.07513796230871635,0.5420853162728154,0.07056774533191648,0.5583842653143133,0.07013402801272825,0.5810834202315187,0.06034813266058951,0.5646547906604412,0.06811412777539891
12700,0.7056381079456234,0.009849663143698718,0.5807790751498735,0.06224679931072529,0.5689341394973301,0.06543933474614064,0.47931806326436033,0.07813315132108244,0.507242868368866,0.07833240910055979,0.49536838365056424,0.07557575441185475,0.5338902344299641,0.07442247818209877,0.5439745503532779,0.07022088801819382,0.561641570620544,0.06973799418874622,0.5840168291566137,0.05993270165831607,0.5651765268376201,0.06752419478361822
12750,0.7056740145163389,0.009570928148751625,0.5809566219309549,0.06231529232183377,0.5702017240361971,0.06524567059735774,0.4814795310938614,0.07824651988689134,0.5088333499733035,0.07851006179064787,0.4952751136546848,0.07535009543660584,0.5326055593374772,0.07398519691956193,0.5460706686346734,0.0700117863384796,0.5625945525549655,0.06966684101895494,0.584457398423326,0.05929804136202048,0.5651211092802285,0.0669704898233427
12800,0.7055298076788842,0.009420489008069204,0.5817658812041439,0.06220996016317905,0.5725527253701638,0.06471225259301787,0.4816545904728309,0.07803831174814391,0.5095055862425292,0.07850067334803139,0.49548127030864625,0.07504588479946793,0.5314718341682902,0.0735443573877877,0.5447792660664345,0.06984819747904802,0.5634247289421195,0.06936572560795305,0.5863953940720277,0.05948774531270416,0.5654925004358592,0.06674669142803964
12850,0.7044663305779235,0.009092687243751067,0.5818510774047365,0.061851475210217985,0.571127299572951,0.06420286163878797,0.4825442786346242,0.07751793368069163,0.5111487681653637,0.07840618340532568,0.49717936682771013,0.07508815966967247,0.5322686478292933,0.07324332801776534,0.5452716866739186,0.06992189578311529,0.5634372972418596,0.06903461639895032,0.5872678826037573,0.05942257237168697,0.5672061862030486,0.06641172779970275
12900,0.7039277555066534,0.008705449168094891,0.5832737241372307,0.06127651074878516,0.5712316728003296,0.06429879280931207,0.4852908979881725,0.07739063127251175,0.5128038197384011,0.07843864509406663,0.49950895812473034,0.0749850006271127,0.5313615497712182,0.07298294458635733,0.5471395909740313,0.0701513985001568,0.5652456838747068,0.06900849202435855,0.5875496962831916,0.058824642031106,0.5674079129824547,0.06629183645288787
12950,0.7026524901716842,0.00872812532303726,0.5843323650881938,0.061180520144309795,0.573244155942334,0.06400340239690187,0.4877692712717764,0.07690712319061763,0.5127438158797133,0.07851378194544839,0.5008491556567168,0.07475225421932404,0.5312041625105977,0.07300735129526882,0.5479244774281722,0.07005930688010858,0.565883753894707,0.06886212000177183,0.5886216835292479,0.057743239427076605,0.568254236292321,0.0661350887259299
13000,0.702477044780771,0.008448957619571455,0.5852858949205826,0.06091368519177335,0.5738161287937801,0.06403214890363629,0.4900127153604356,0.0769739451030767,0.5113247179395153,0.07819804763236954,0.5019075456598058,0.0745163905580713,0.5313896759980004,0.0726131096963587,0.5492314894382818,0.06992024934524044,0.5660863419097133,0.06842909862698932,0.5881157501820439,0.057378673771671954,0.5708338339296268,0.0658253710191822
13050,0.702440148000808,0.008296375895554896,0.586618771348414,0.060836688257387035,0.5745084191412106,0.063842366843441,0.4912779042827108,0.07663770070752574,0.51127484035537,0.07803874955543467,0.5024773114290605,0.07450969810509817,0.5319797210462739,0.07228498233857593,0.5516835505720794,0.07000502949368838,0.5683646815459373,0.06825043102389824,0.5891906208790725,0.05687956200893732,0.5710549438384299,0.06544466414449726
13100,0.7022632097620911,0.008656624595981596,0.5856998632482319,0.06081205933000269,0.5736757389962424,0.06404511686631927,0.4912758816322166,0.07654529655715268,0.5122508301297731,0.07839289689206369,0.5034208854771577,0.07422380313257686,0.5327310696706585,0.07229563358828768,0.551046440391311,0.06973909228860217,0.5708075531231622,0.06834063396957267,0.5902897631017912,0.056609729569496246,0.5712405959265435,0.06538126898807554
13150,0.702723567882587,0.008038888671704917,0.5861160418563193,0.06038778118276919,0.5750057302712508,0.06418663046899849,0.49123101721151186,0.0764354395933371,0.5128006180550861,0.07816400492655089,0.5025119137342388,0.07403428315682954,0.5331932463593916,0.07213270849138208,0.5510927600170417,0.06942830610605864,0.5713982029702145,0.06790117244537332,0.5901585041550549,0.056760502029438796,0.5730382728905211,0.06512201074867739
13200,0.7022604098450287,0.008331578011616566,0.5858141901643088,0.060364772379141375,0.5753298124111432,0.06404562369194522,0.4928412148310867,0.07613778670928946,0.5128485149686801,0.07822463521482827,0.5012905698546367,0.07371472455984514,0.5345800725890443,0.0721828028744536,0.5513193477634841,0.0694320248438732,0.5718011074919602,0.06761554791570341,0.5897109550196391,0.056395798245917596,0.5763471300993599,0.06463002129043817
13250,0.7015778200146743,0.008252910982645831,0.5858135512907213,0.06059334998182955,0.5740996049622688,0.06403279710576075,0.4944092317988498,0.07613362699498176,0.5128408896117662,0.07805167652088303,0.5027972530617082,0.0734855154602293,0.5346757839824052,0.0721648870127615,0.5530924786846164,0.06931957295820422,0.5733548931297576,0.06709808594083232,0.5928610214909102,0.05597861910271787,0.5769415801713146,0.0644012549018881
13300,0.7023292580406401,0.008044694841381345,0.5839333484791436,0.060318002050107025,0.5748195857139439,0.06436370040793683,0.49487903737666655,0.07603999642085131,0.5131605930146464,0.07827114914218149,0.5027195529099392,0.07324419645135262,0.5364986124279398,0.07238230429149983,0.5531356637501874,0.06896573184105584,0.5767899529302789,0.06677738931072681,0.594181638681022,0.05586274644136163,0.5787225021965318,0.0640348351717554
13350,0.7010003160061867,0.008019303526334015,0.585629653421232,0.060139562726468365,0.5741813487317379,0.06429769098365032,0.4959335871396594,0.07570479916765863,0.513935979709183,0.07813961916012636,0.5041774137041707,0.07312194731718104,0.5378915627045202,0.07227305912091331,0.552763495639927,0.0684911450507817,0.5787443414754009,0.06664473495986603,0.5941962010965338,0.055350566186876414,0.5785147955788955,0.06376613007456067
13400,0.7012443800678614,0.00824219032655508,0.5851073968522509,0.05997814077374187,0.575640093169725,0.06419603221518397,0.4965590337895104,0.07566487514503374,0.5147012041910559,0.07816945691648261,0.5047140067083768,0.07282139038557209,0.540182570699535,0.07249073361123569,0.5557015446375315,0.06783219448962971,0.5802829282563549,0.0668174913401026,0.5943585518497793,0.05536651116754124,0.5788851287261939,0.0641135798540413
13450,0.701507860158438,0.00823148935806467,0.585940249233976,0.05975028978097259,0.5759149584797639,0.06393463192650191,0.4981225756151984,0.07549740969126273,0.5141445772531386,0.07806664617466408,0.5053340937603555,0.07270059510945934,0.5398988827020706,0.07271186495939276,0.5564695635407392,0.06754406492087288,0.5799936293411315,0.06642390270419346,0.5952238869794477,0.055482985588881026,0.577875139195368,0.06426211528111275
13500,0.700768351419803,0.008427896312058591,0.5871593346484996,0.05893493760752863,0.5763723010983123,0.06360968171125099,0.4997693636433072,0.07499038018942704,0.5139401747195109,0.07820719741479905,0.5077909721419575,0.07240630084974235,0.5392507661047298,0.07254232113311954,0.5565207486259092,0.06718280930782139,0.5824119174495482,0.06634948713852214,0.5955604402506408,0.05556565352798334,0.5785917882755427,0.06375755212480147
13550,0.7003349945810439,0.008697427266187073,0.5877720090522321,0.05892832916788877,0.5778031937084797,0.06347257377837479,0.5001443437573078,0.07508078196250582,0.5145278935404923,0.07820072415854186,0.5076970780329958,0.07211790812925128,0.5388862348554873,0.07251515779129135,0.5567952060834706,0.06738745830836271,0.5828088449231543,0.06604583905687361,0.596376227394146,0.05533881880814536,0.5806007352423997,0.06390072990941617
13600,0.7009119699223514,0.008458651331429909,0.5890430567190911,0.058528160633660134,0.576160501436902,0.06331298371700533,0.5013650049851056,0.07473971347156068,0.5151190188248302,0.07827981392206279,0.5101091005420466,0.07196854145128846,0.5392812653666933,0.07249743690246396,0.5588638849260164,0.0673340650232747,0.5852587751749097,0.06557217860712329,0.595683766791367,0.05524917984828894,0.5807226560481641,0.06379688242940039
13650,0.7013471851761548,0.00829054967659944,0.5908626247479445,0.05800932485001032,0.5765994231265831,0.06306608613636801,0.5029105222506234,0.07447356471504507,0.5155074679235828,0.07858348842205039,0.5125554792521558,0.07196121041292144,0.5382354244547836,0.0722700516313006,0.5625571839222389,0.06751913265729528,0.5860421423800605,0.06526116078523996,0.5969590917497026,0.0548686579607877,0.5809306568413444,0.06359072464272908
13700,0.700926797670624,0.008610165593127208,0.5902200552108647,0.05798334654587494,0.5778092360934705,0.06294963897777217,0.5035707296238052,0.07415384433669145,0.5159984091274789,0.07824044060363045,0.5149501510650926,0.07210246409656351,0.5394233897931126,0.07254378823543471,0.5653696650015272,0.06699547102365411,0.5866981609867302,0.06499941635072676,0.5967776214137791,0.05433565038166638,0.5817864230980385,0.06341399743246044
13750,0.7008767334337879,0.008561790656729145,0.5888494736855054,0.05791529023817563,0.5759536564051655,0.06299347948247438,0.5049078673022368,0.07401141127338956,0.5164031949386344,0.0780636903440733,0.5161683914985745,0.07183669343490837,0.5412191648735875,0.07244822428843646,0.565235550324215,0.06678127762712668,0.5886108705349806,0.06445765850270718,0.5978247706029134,0.05438557991886502,0.5827519800039926,0.06306638875101257
13800,0.7015971078672978,0.00859381348831848,0.5895893047780075,0.05755288410619088,0.5760950230338746,0.06261307397093063,0.5068539414390678,0.07372609851132393,0.5173406747829032,0.07816322894157243,0.5178908955652155,0.07148086357909032,0.5413265153117647,0.07211811753975915,0.5638850321519898,0.06683018972680493,0.5887600428980089,0.06415852973245771,0.597648923380817,0.0541930126883305,0.5825597766573016,0.06316692565760529
13850,0.7002856012279908,0.008860632626246739,0.5908979265665374,0.05765657094666885,0.5749356999648533,0.06214225157158578,0.5064097899676493,0.0736010344269788,0.5178043877546143,0.07804021838703032,0.5212524865759823,0.07115430672864025,0.5425061706319854,0.0721965730843919,0.5656867025435373,0.06675126593073313,0.5905049805975454,0.06387449743913946,0.5970654715637984,0.05372649513831706,0.5828395985465833,0.06288411889678648
13900,0.7009259072443942,0.00875749475123496,0.5898757673414514,0.05797413194527264,0.5738617776167041,0.061852760775084954,0.5070401097981069,0.07388655857359064,0.517233388606253,0.07813678842256357,0.5220435847454632,0.07083165927579065,0.5422625608142024,0.07190894173552238,0.5667608371836071,0.06637383363119484,0.5943100691014811,0.06339316203927094,0.5987314575303911,0.05350487914488325,0.5845792273785002,0.06262283639287938
13950,0.7001716757512909,0.0087552751031832,0.5899389292934546,0.057947400896195905,0.5732654868301688,0.061754337773095955,0.506338577637329,0.0739068992264689,0.5167722852829417,0.0776476321529867,0.5223934625375449,0.07062351190409542,0.5421334566780706,0.07157079623774573,0.5689434941004108,0.06627290337290685,0.5958969994300117,0.06282012046570314,0.5990860222178944,0.05346859890355624,0.5858186142665744,0.06284854315699268
14000,0.6987486225533308,0.008879084517944748,0.5881209231383191,0.0580879982764122,0.5741837501674563,0.062021893628919064,0.5058916858627431,0.07367170721556855,0.5173511853400552,0.077271115723608,0.5242211686226766,0.07039937117313985,0.540717255087396,0.07154019838609317,0.5675386611949412,0.06593890438293097,0.5953974234230445,0.06262460769551553,0.6004243418872209,0.05308078693981461,0.5867891500120499,0.0629851399497672
14050,0.6993077035416185,0.008962868327828806,0.5871029703025997,0.05834295639316665,0.5753908933435915,0.06241595840395692,0.505998697792549,0.07372761960139065,0.5183535913734402,0.07734297263814079,0.5254131264448088,0.07005406617156952,0.5411517126607384,0.07151165226347408,0.5675119349075183,0.06581971091321245,0.5960304946185483,0.06266176944175737,0.6018117367314004,0.05305718775687031,0.5870495653026306,0.0627570735402436
14100,0.6980874254780066,0.009010800725778449,0.5876588754115896,0.05798388405822738,0.5755914710034794,0.06250099634670186,0.5051645617069308,0.07392832015861185,0.5185960689226807,0.07754889532678343,0.5262957488950856,0.06989965577020682,0.5420112572441358,0.07140872296326861,0.5688009517297798,0.06570412226005674,0.596880306238075,0.06222327068406655,0.6024650948735271,0.052956279892673784,0.5863214488786307,0.06209090493597511
14150,0.6984451959128322,0.00927191883257906,0.5866046094096623,0.05811364491814837,0.5762805232586313,0.06257457878116653,0.5073018058442118,0.07375454275563642,0.5193396628233481,0.07744921644492049,0.5259935926263875,0.06978923325406335,0.5422216059301723,0.07142574872446666,0.5677707691212572,0.06535580257885638,0.5965044405858803,0.06192145374575787,0.6046224756905079,0.052627102970904935,0.5870697030757961,0.06217658117211227
14200,0.6985771303114938,0.009351647186376405,0.5885592560210986,0.057767256656656205,0.5771133792637221,0.06262486656393135,0.5071887633891857,0.07350707553314206,0.5181803961657184,0.07768334461393622,0.5271246356821608,0.06967201017514728,0.5409204312618968,0.07115832646189972,0.5686590878652951,0.06510308999891569,0.5969607537234333,0.06159703410373459,0.605600099969478,0.05267391245525133,0.5869219843956325,0.06164483491310127
14250,0.7009389454902545,0.008995273454687314,0.5883658272989328,0.05769529160349626,0.577035001361465,0.062257598839511916,0.5088064683686127,0.07341484300523597,0.5178148093035015,0.07717899647835674,0.5285238842939364,0.06922765699941374,0.5439476084010773,0.07132184518296086,0.5680375090059484,0.06486791178190142,0.5964569676070999,0.061154058156000564,0.6064831351006362,0.05223882046371893,0.5880994366464436,0.06099265149167195
14300,0.7009338006376583,0.00912694175635939,0.5870155294245497,0.057761185236255876,0.5777131821907873,0.061631026316643314,0.5102052776717084,0.07321023408989819,0.5180512667436838,0.07704636628607862,0.5277543598656105,0.06879674203287589,0.5452779610883783,0.0712868738661195,0.5678374939209805,0.06468486674913533,0.5980697221045742,0.061016378223941674,0.607761422609268,0.051907713771938147,0.5870328609394492,0.06101444480773086
14350,0.701420781960681,0.009480026618686481,0.5875676676666385,0.057628337615260906,0.5777486702925873,0.06141235478486223,0.5111994937104999,0.0730546265914254,0.5200685180574111,0.07727154352078375,0.5276201204777897,0.0686169919796213,0.5472740323475316,0.07108999367508267,0.5687951134973346,0.06436524703215481,0.5992994171783907,0.06063971533007834,0.6070018509122492,0.05162398267825166,0.5856470418295947,0.06089785229056319
14400,0.70278579942704,0.009336976360099853,0.5886989988874864,0.05701370191247726,0.5764345891291381,0.061323789979983626,0.5118700098436169,0.07295788805763789,0.5211552166359995,0.07714213678021692,0.5286597822331806,0.06848604005752755,0.5478361208970901,0.07111314465639702,0.5685834474393513,0.06436654585535712,0.5997739444424183,0.060362517602716444,0.6076778852656752,0.05159305768404965,0.5881059038975505,0.06014082321912105
14450,0.7035041493243439,0.009239402720399517,0.5885249593493813,0.05711787804970314,0.5766403292847744,0.061075156143359385,0.5142026041160873,0.07276212442137478,0.5198121284558185,0.07647595844214504,0.5278289393058649,0.0678918681783078,0.5494930012705079,0.07132689910990496,0.5694389955137223,0.064429300857531,0.6004377049803185,0.05975303856519952,0.6086380657517916,0.05146845076598709,0.590752212847528,0.05979448146421889
14500,0.7040245629631261,0.009155891052903677,0.5897964998838694,0.056746070473125604,0.5766522958005837,0.060700991302275985,0.5154335190902749,0.07224541533223802,0.5187121371179362,0.07619006779574278,0.5297207463759183,0.0678940397247082,0.5507763526191187,0.07132660636409392,0.5715400503335204,0.06446923778669784,0.6013698125435778,0.05964557132480732,0.6093689876986955,0.05145042768924109,0.5906741243302016,0.05974968598252057
14550,0.7055504409036202,0.009017347041704765,0.588405912158603,0.056677879466244016,0.5766487683528577,0.060788872750541456,0.5164065307546405,0.07216113858654001,0.5186317207428004,0.076358597552518,0.5312386637989066,0.06784983787345429,0.5489507856113363,0.07091259582704242,0.5732333554114255,0.06443336296885845,0.6008924712240179,0.05962188886178761,0.6101275846249234,0.05121511633695731,0.5914590428735149,0.05917785494227761
14600,0.7047453932023297,0.008848831711057282,0.5903718702689419,0.05689655004869162,0.577733193069531,0.06073611043521313,0.5179084512418959,0.07182842682886197,0.5200448230152839,0.07661528026665769,0.5332658717450643,0.06801584141367861,0.5510011703870158,0.07089640389810933,0.5737647783059985,0.06423608834204708,0.6008378068646024,0.05942718371475453,0.6094308136106769,0.05084855368821236,0.5927877194094812,0.059208951034813884
14650,0.7049253911538329,0.00913346946978359,0.5913681872366356,0.05623073030597631,0.5794460245242319,0.06065714829213221,0.5184421098995853,0.07163221728170063,0.5226375417770349,0.0766470013454638,0.5343891772905657,0.06771580570835742,0.5510913463425773,0.07082259664654955,0.5723935642676646,0.0640738861607767,0.5999545895172609,0.05871701004735358,0.609399115271965,0.050715424502821016,0.5933229375675437,0.058929367965933004
14700,0.7041019227720979,0.00987265876809779,0.5925492591387429,0.0562178610815919,0.579268721603526,0.060610608844315836,0.5212493209437047,0.07188123544990417,0.5240783241692589,0.0762261792599045,0.5359572572172274,0.06778286078560536,0.5523117790881229,0.07061523578698539,0.5752280028160786,0.064306818887181,0.5991840890584026,0.05862703557866845,0.6093044561806937,0.05011507813989541,0.5939154285605703,0.05835246408135263
14750,0.7034330943099154,0.01004238684319638,0.5946735028168162,0.0562378203695414,0.5791522672462737,0.06074236444641852,0.5214774815915806,0.07139963409838808,0.5243480175382703,0.07558577200250713,0.5367165916143732,0.06833045785785916,0.5524327263134005,0.07051541622170467,0.576762623982388,0.06443128322871976,0.5984857485706855,0.05830184913567695,0.610889233036486,0.04998899356153536,0.5932580988326034,0.05836990329077237
14800,0.7036391450238341,0.00994453741247558,0.5962679871097429,0.05584627107644946,0.5788731245125287,0.06075204640744779,0.5222330289169657,0.07130096913923821,0.5258705399345743,0.07544571923347235,0.5387588098947893,0.0680576828408311,0.5535589522760236,0.07045814837197714,0.5786702079127329,0.06442537419496276,0.5979256272930791,0.057836316211507845,0.6133956198134597,0.050053777822715424,0.594334006001137,0.05818335605002219
14850,0.7034894581804352,0.010241461782373838,0.5979064910456539,0.056282877811233666,0.5792302714211326,0.06104260450906034,0.5224982988826139,0.07079238369556003,0.5247639034777103,0.07531838093441859,0.5405254419970743,0.06797732151173062,0.5528860443916152,0.07021810711240523,0.5805291743344063,0.06457129129928847,0.5970896142390655,0.057151531166641206,0.6126039455546894,0.04996232914007315,0.5945215389263183,0.05802341595705637
14900,0.7039992230206283,0.009930026097309723,0.5969827981009459,0.056368363096598116,0.5804806226003683,0.06064575112460222,0.5227446352550653,0.07058813205751023,0.5244200007747646,0.07484531224328109,0.5416843191384139,0.06786149449348519,0.5535156860992069,0.07024765399399523,0.5816230108870499,0.06436754266852253,0.5974428090012341,0.056837449936976724,0.6144747040403026,0.04989677640750219,0.5959377220530228,0.05754488332775852
14950,0.7047480902506691,0.009933945409347628,0.597570670915478,0.056490956617760706,0.5798606517533514,0.060014842108535846,0.5210332223374261,0.07077219305726108,0.5258010934215407,0.07470517831025202,0.544536876670934,0.06835076390546753,0.552248758217909,0.07014733024654564,0.5834421198940978,0.06421508885327162,0.5990084792463823,0.056478971369495035,0.6158152574636337,0.049980922942271966,0.5946558036304705,0.05697316524764121


==> csv/lambda/3-rooms-1c/polynomial.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.009156399692533124,0.012896960211899804,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.006867299769399843,0.009672720158924855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.008013134340332803,0.00911082101114306,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0024941015795647997,0.0049882031591296,0.0,0.0,0.0,0.0,0.0,0.0,0.002519294524812929,0.0050385890496258585
300,0.006677611950277336,0.007592350842619218,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0020784179829706666,0.004156835965941333,0.0,0.0,0.0,0.0,0.0,0.0,0.002099412104010774,0.004198824208021549
350,0.007469716641760189,0.009162938039432317,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0017815011282605714,0.0035630022565211416,0.0,0.0,0.0,0.0,0.0,0.0,0.0017994960891520922,0.003598992178304183
400,0.006536002061540164,0.008017570784503261,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.001558813487228,0.0031176269744560003,0.0,0.0,0.0,0.0,0.0,0.0,0.0015745590780080806,0.00314911815601616
450,0.005809779610257923,0.007126729586225116,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0013856119886471111,0.0027712239772942214,0.0,0.0,0.0,0.0,0.0,0.0,0.001399608069340516,0.002799216138681034
500,0.005228801649232132,0.006414056627602604,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0012470507897823998,0.0024941015795648,0.0,0.0,0.0,0.0,0.0,0.0,0.0012596472624064644,0.0025192945248129293
550,0.004753456044756483,0.005830960570547833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0011336825361658181,0.0022673650723316363,0.0,0.0,0.0,0.0,0.0,0.0,0.0011451338749149677,0.0022902677498299355
600,0.004357334707693443,0.00534504718966884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0010392089914853333,0.0020784179829706666,0.0,0.0,0.0,0.0,0.0,0.0,0.001049706052005387,0.0020994121040107745
650,0.004022155114793947,0.004933889713540474,0.0,0.0,0.0,0.0,0.0,0.0,0.0011042008193819614,0.002208401638763922,0.0,0.0,0.0009592698382941537,0.0019185396765883079,0.0,0.0,0.0,0.0,0.0,0.0,0.0009689594326203574,0.0019379188652407144
700,0.0037348583208800944,0.004581469019716159,0.0,0.0,0.0,0.0,0.0,0.0,0.0020404053712436672,0.0040808107424873345,0.000955673940813829,0.0019113478816276564,0.0008907505641302857,0.0017815011282605708,0.0,0.0,0.0,0.0,0.0,0.0,0.0008997480445760461,0.0017994960891520916
750,0.0034858677661547544,0.004276037751735081,0.0,0.0,0.0,0.0,0.0009666404479438045,0.0019332808958876062,0.0019043783464940893,0.003808756692988177,0.0008919623447595737,0.0017839246895191476,0.0008313671931882666,0.0016627343863765327,0.0,0.0,0.0,0.0,0.0,0.0,0.0008397648416043097,0.0016795296832086185
800,0.003268001030770082,0.0040087853922516304,0.0,0.0,0.0,0.0,0.0009062254199473167,0.001812450839894634,0.0017853546998382085,0.003570709399676417,0.0008362146982121004,0.0016724293964242003,0.000779406743614,0.0015588134872280002,0.0,0.0,0.0,0.0,0.0,0.0,0.0007872795390040403,0.00157455907800808
850,0.0030757656760189013,0.003772974486825064,0.0015198173019270761,0.0021275528371716423,0.0,0.0,0.0008529180423033569,0.001705836084606715,0.0032551005577741727,0.003965504240317899,0.000787025598317271,0.0015740511966345421,0.000733559288107294,0.0014671185762145879,0.0,0.0,0.0,0.0,0.0,0.0,0.0007409689778861556,0.0014819379557723116
900,0.0029048898051289617,0.003563364793112558,0.0022169915573750933,0.0033085090334741907,0.0,0.0,0.0008055337066198371,0.0016110674132396741,0.00307426163789783,0.003745198449189126,0.001457314845171554,0.0020402449556997312,0.0006928059943235556,0.0013856119886471107,0.0,0.0,0.0,0.0,0.0,0.0,0.000699804034670258,0.001399608069340517
950,0.002752000868016911,0.0033758192776855815,0.0035162112716640055,0.0036426795883743868,0.0006497790957287242,0.0012995581914574488,0.0014261094391169321,0.0020012596159586513,0.004232172963921716,0.003921200173765714,0.001380614063846735,0.001932863642241851,0.0021597991102755443,0.0024475812786487606,0.0007786319719876633,0.0015572639439753258,0.0,0.0,0.000683265924598318,0.0013665318491966362,0.0013326411760706347,0.0018653336133416627
1000,0.002614400824616066,0.003207028313801302,0.00405813124067908,0.004648390650188407,0.0006172901409422879,0.0012345802818845768,0.0013548039671610857,0.0019011966351607209,0.005286155686787661,0.005848838223346933,0.0025461636425389744,0.002468502094938243,0.002051809154761767,0.0023252022147163226,0.0013695240045915125,0.0019233501053829193,0.0,0.0,0.0006491026283684022,0.0012982052567368039,0.003312834076657952,0.002847705053389929
1050,0.00308973757697076,0.00324409909977961,0.0064727815885185225,0.0052350462724740235,0.0019757846157662275,0.0028931466529631984,0.002528236860108343,0.0030349817067057087,0.006328408051080977,0.006038377132131815,0.0036827633128388867,0.0033466587462045953,0.0025419993292419576,0.0024695824374696843,0.0013043085758014405,0.0018317620051265897,0.0,0.0,0.0006181929793984783,0.0012363859587969561,0.00380513206825556,0.0035390883990872517
1100,0.003521861897293209,0.003647053205679462,0.009912007550072316,0.006891002279602911,0.002551706560189942,0.003574382366871956,0.002974489858232771,0.0038596353557816725,0.006633425487193638,0.006776323152646727,0.0035153649804371195,0.003194537894104386,0.00369784317828639,0.0028717692680827636,0.002538568316348538,0.003132065041277853,0.0012168651947613454,0.0017040622447575496,0.0005900932985167292,0.0011801865970334586,0.0054340027204531575,0.005437279169870404
1150,0.004011955182965922,0.0036702424984842484,0.010691560720175974,0.007344189496364802,0.004098514943053757,0.005287576036474288,0.0034755818956642625,0.00485404297641718,0.006350536001513102,0.006491393704528552,0.004558527797228763,0.004513783354198744,0.004654709226562872,0.0034345524059707804,0.00356288590526269,0.00445053643760826,0.0011639580123804173,0.0016299725819420036,0.0017698999171312847,0.0020030253916094786,0.007051928556774506,0.0059656412254205345
1200,0.004419331288566573,0.004272529143909011,0.013645285264059209,0.008890054367631245,0.00693086040849988,0.007051663657105455,0.004426692769609707,0.005728671217856987,0.007864167766692165,0.007624177200548652,0.006022032424217424,0.005798089130040758,0.005052890698182996,0.004108412606516512,0.003414432325876744,0.004265097419374578,0.0011154597618645665,0.001562057057694421,0.0016961540872508143,0.0019195660002924169,0.007360140115314203,0.005789980798021256
1250,0.005841087815614154,0.0063122518065835,0.015245016585860567,0.010194176519885557,0.008849485808139927,0.00779930633951034,0.004822273168541566,0.005812844691827578,0.0080536820994234,0.007667245792231488,0.006370438822031382,0.005849846961662312,0.004850775070255675,0.003944076102255852,0.004771200302555908,0.005660088094819382,0.0020892008606031294,0.002025929314182839,0.001628307923760782,0.0018427833602807202,0.0076376624578029795,0.005852722721615669
1300,0.007170555257593521,0.007021891959691467,0.016126088548054612,0.010715734030406782,0.010610566506131118,0.00870574459262939,0.007724685254361501,0.006720038065279693,0.007748608791722966,0.007380149958821603,0.00711837083350918,0.005711576734070236,0.006719742132216936,0.004366465274898867,0.005148495576965731,0.005904613442790646,0.0020088469813491624,0.001948008955945038,0.0020802743563620445,0.0020167647635743993,0.010635866151780025,0.006730615458978543
1350,0.007899263577432522,0.007706032104620268,0.018033078129069582,0.012038512342868376,0.010228935478574357,0.008399303136861939,0.009431717526788466,0.007578417154458851,0.0074658113478225305,0.0071137872407480976,0.008857547432107092,0.006285320414234971,0.006976458790290669,0.004918522899082,0.005436614174428445,0.005735394287666948,0.0024451482678688806,0.0020978152065043937,0.002003227157978265,0.0019420697723309024,0.01068840333593453,0.007026850840721604
1400,0.00892533025899168,0.008261257320505866,0.02068024057416275,0.01346955649492197,0.011378436571632462,0.00838032272902666,0.011462204569951366,0.008203008728408295,0.008260504042491458,0.006934915597027848,0.01047186800529688,0.006846848252179394,0.007229762187065694,0.0047909014443858824,0.008193566143073311,0.006927357558000698,0.00332627066154899,0.002747522023830825,0.0024000113456034296,0.0020583167767159734,0.01170161395551395,0.00692873441416235
1450,0.009975101109229445,0.009634455470625148,0.02348709313882857,0.015080750537963776,0.013476982557137427,0.009293761544160156,0.012039879779021696,0.00803247467094146,0.009475012002927889,0.0070504199132356135,0.011922260797197309,0.007120482563243354,0.008836456229854238,0.005279406802815664,0.008423975377249836,0.006987312622377279,0.004176992992563951,0.0034791358380142326,0.00231725233368607,0.0019873403361395595,0.013175407037708175,0.007798073990220724
1500,0.01101191908482416,0.010550154411574818,0.025290266400384998,0.015909489235443035,0.014345267949772145,0.009594218978759925,0.014067831850452364,0.008192879108390177,0.010902594642534397,0.0074183190996212215,0.012427403675105935,0.007252809367785594,0.009867586949016955,0.005737723342294297,0.009453016805028398,0.007121251939159232,0.004929371594916207,0.00454552014882758,0.00265153734985806,0.0020536610480516347,0.014599119901356476,0.007951786455466814
1550,0.011547499317593447,0.01090296355172275,0.027332480594392715,0.016958576830876065,0.015237090953533546,0.009797295204601158,0.015344444834201065,0.00886472739147342,0.014037106013487122,0.008902982307688743,0.013773717829155745,0.007981201658353433,0.011231018723881872,0.00654932950722638,0.010521224261044036,0.007833175044765417,0.004772194496648766,0.004401727680966868,0.003447119845658479,0.0025736677135384752,0.01581736057077797,0.008925126888306177
1600,0.01249746481376862,0.01129678081412411,0.03158115167549583,0.01776599804640709,0.01813956603896838,0.010803709878960985,0.018412571226234624,0.009970004172735785,0.014925693739029466,0.009011292033796192,0.01492710175721269,0.009269542922424214,0.011709983032258318,0.006547685441063074,0.01183569541280275,0.008831451020699401,0.005038659512432299,0.00446036077594605,0.003339397350481651,0.0024932405974903973,0.017079077049175856,0.009560938513669664
1650,0.013622131987114004,0.01244296258482225,0.03186415203060072,0.01738672085632416,0.01875580036205786,0.01140575370271258,0.020343303869632436,0.010677671075340348,0.01595666390897569,0.009705106489648205,0.016465847557869843,0.009824093369191001,0.01301660008328587,0.007080195255539445,0.01268734827325221,0.009292351896703518,0.004887496830081721,0.004327442850562552,0.0032382034913761466,0.002417687852111901,0.018078062913065827,0.00988720465942199
1700,0.014821206173648573,0.012950588826767907,0.03288545790606963,0.017646020186195113,0.02015691067415578,0.01194801485353541,0.023562293737609284,0.011668895756067502,0.017734587300817437,0.010242047177328463,0.018480483343846565,0.01041366408777979,0.015330090816133018,0.007773513903323345,0.01389259562366919,0.009494906872781915,0.005927885488742155,0.004820737381409165,0.0031429622122180244,0.002346579385873316,0.01792498906855562,0.009715978099231594
1750,0.015993044520672604,0.013587172513874042,0.033956934434289814,0.017624173551252224,0.022743204478267463,0.012820578122476145,0.028658348069721742,0.013577743075526357,0.020029903672180206,0.010602669192820777,0.02028231105699192,0.011412223943889532,0.015283192243436959,0.007708104571428425,0.014652449691223882,0.009397213885477543,0.0065019486637834835,0.004725902655478526,0.00454469778203066,0.0025578254182636296,0.019383474253189384,0.010028660636771007
1800,0.016846035665565598,0.014525846313586218,0.03608532135387797,0.018187689061760264,0.024306573571980218,0.01336790820305831,0.030557808785829504,0.014172627736439488,0.023516340826110285,0.012349423381795427,0.022045455671400534,0.011911038107235046,0.016015802264928707,0.008061619498816189,0.015736438819752577,0.010221770824750573,0.007053089622240247,0.0050848308962513555,0.0056362301599840615,0.003302960011579293,0.021346224395485197,0.010823235861259233
1850,0.017676457675636845,0.015234045541885857,0.03911132806945741,0.019476056690700672,0.02618088087041201,0.014396093623015216,0.03489402948355637,0.015556258196776652,0.02541095380764118,0.013543174765329978,0.024026139228669627,0.012698714549478242,0.01728887954036088,0.008995432588120874,0.018870190759431766,0.011822130708780788,0.007929786775658636,0.005340448936005394,0.006842691451524988,0.003998043960697568,0.023974611516727928,0.011576492738265394
1900,0.018475143565920105,0.01620447462020117,0.04143523313875964,0.020451802530790007,0.027459052820485278,0.015234339204410547,0.03807013557785078,0.016384095723619038,0.027911525953183105,0.014349825904451665,0.02544719789516003,0.013223224752651527,0.018281912766420993,0.009484403284284343,0.020125391752919834,0.012225534332721617,0.00838052358540828,0.0056249891276333635,0.00810510732572308,0.005221490029009659,0.025737817898647878,0.012240619151364915
1950,0.01872389662853073,0.016519339997710353,0.04443511260272594,0.021456750436564725,0.029208632605495242,0.015670140165536084,0.040839867607858064,0.017279413769093914,0.030489017561523973,0.015648710560490834,0.028248196252304347,0.01410189111256076,0.020244722951688485,0.009959464925502976,0.02092101900887321,0.012279748277616801,0.008480367173296867,0.005774862626425042,0.009970263085056805,0.0061238039169670844,0.026799174072232722,0.012663716046506788
2000,0.01944036702981742,0.017139505515892946,0.04626046496461948,0.02182928127088762,0.03143569841584475,0.016687004227626492,0.044724490003096466,0.01846363637259223,0.03434443310265936,0.01646502923844858,0.03061217346648716,0.014594528717645017,0.021437961467560992,0.01053698100440887,0.023123131111139526,0.012784681298841399,0.008927294742051384,0.006070790733272592,0.011050487186588607,0.006664449734142086,0.028082654103319622,0.013414483304005704
2050,0.020002139828216345,0.017402365936590832,0.04735479905108182,0.022031953781801512,0.031984872614044715,0.016455217062985306,0.04744286493053547,0.01944024940685606,0.037455590546191145,0.017100052013990452,0.031818491405174586,0.014787534612916943,0.02217241916142233,0.010900072876746844,0.024851001176754855,0.013572108495900502,0.011686688559415556,0.007831105846898893,0.012019442590140992,0.007047029900936447,0.029619018459063194,0.013731451809989876
2100,0.021324470812180807,0.01772145904793962,0.05243447246761455,0.023662925875151983,0.0340359280248072,0.01727716000670668,0.04918792111033338,0.02024730279368511,0.040881099780855724,0.018387834176780835,0.03393492874959336,0.015539399681002262,0.024229430565966433,0.011833224531930336,0.02646769354900723,0.014303436964391578,0.013398540311467698,0.00859901588151231,0.012097550981144609,0.006871216434566868,0.03139866124648761,0.0146286676383
2150,0.022157023567924074,0.01811584061071781,0.054716818888894084,0.02426885210907043,0.03658949227411043,0.017923474499767802,0.051703134016525994,0.020956956941990637,0.043645638708016306,0.018486611262894786,0.03576337217388472,0.01652822970635942,0.02517165324753441,0.012180538796023875,0.02825492573070681,0.014614685848674905,0.013419358820637321,0.008490490238582272,0.012130295993158265,0.0070541143334303105,0.03223405063942748,0.015066932768705263
2200,0.02338522626491319,0.01868846151870344,0.057780630868433124,0.024852607746994732,0.03998564261389864,0.018933615803765947,0.056231433858817015,0.022110830568009675,0.04489779469024712,0.018654273796355536,0.0381818473644819,0.017946137340562066,0.027925360811398958,0.013008592012353408,0.029880249276055988,0.015832099462917953,0.015450614021540783,0.008989812763372275,0.012165601335930929,0.007197574439168017,0.033572694113095165,0.01584133207913976
2250,0.02583516382360976,0.02007690253261734,0.0616362015476922,0.026266308893558035,0.0422547070670411,0.019430779118862467,0.05981756964115641,0.023535000753736067,0.047195382646471155,0.019311447349603966,0.04026667108695963,0.018984845122555816,0.029356838710079925,0.013130801666732302,0.032315807221633165,0.016566288565525382,0.017588210060734497,0.009672042107146825,0.013659385577150183,0.007798302792370989,0.03487919506909165,0.015821726180235883
2300,0.028554261418482167,0.020471653962466557,0.06498223133519965,0.027747314488159702,0.043986887215900626,0.019716477016230725,0.06456434313515146,0.024949468881265268,0.04869667297316302,0.019473522026842795,0.0431769871232244,0.020165056812570574,0.03169627594590483,0.013513241367277103,0.0334411611562524,0.01753908159784303,0.02032360544230655,0.010736276456429626,0.01484997076511696,0.008291449775627424,0.03677747397602486,0.016476235331311418
2350,0.030056607546938004,0.021600327274074144,0.07108723721044022,0.029831621751935978,0.04773141495759989,0.020450192525814568,0.06922834906531103,0.026779265238295925,0.05203934211191794,0.02078753326112313,0.04543810301957629,0.021399303912343806,0.03267899484862215,0.014046131705213736,0.03599402145190439,0.018483428464292673,0.020980517319326108,0.010943604316201188,0.015675469923333043,0.008800906136615064,0.03958562901145978,0.017187206314488
2400,0.03411227145420932,0.022608730616267968,0.07862507966519064,0.032114006530071355,0.051600880026805254,0.021880034457594726,0.07496037871804236,0.029070088559421874,0.05560969829209062,0.02233639991862632,0.04756439150273282,0.022560531686305185,0.03415340238268787,0.014227531133078071,0.03811361157366859,0.01926353204946941,0.021412955131663493,0.010922583356361202,0.016546422835030584,0.009343384276492176,0.043115116436943664,0.018328350707551642
2450,0.037960945509260116,0.023587250419888652,0.08317286390930163,0.03342466071428186,0.05627158040420212,0.023666654423702395,0.08103240505768197,0.030837900536394746,0.059591344068646517,0.024097172125694965,0.05166988155429569,0.024744497696454433,0.03635135447646303,0.01511427213650014,0.04022038133698432,0.019890708488646117,0.023717086863956745,0.01163792779885437,0.017701899059798232,0.010096700180729213,0.047396652662154024,0.019887946551406147
2500,0.03949440622760464,0.023950727929634853,0.08891332335358841,0.034854351976350534,0.06165435554863445,0.024860148919203125,0.0873931356480406,0.03274099750350135,0.06363278377566746,0.02536950777782627,0.05555582136580158,0.026179227076807216,0.03905929613290828,0.016362500462146715,0.04341313126069716,0.02136005903367661,0.026411022086019875,0.012678023807568394,0.0186996098268976,0.010547835632412699,0.049506414959162165,0.02051034958007705
2550,0.041708201431010214,0.024855828935082883,0.09416886475459237,0.03640465360450962,0.06855620511235765,0.02701385647577068,0.09175130639961093,0.03466435546278564,0.06908736819495864,0.027203721816008917,0.05964293588105241,0.027773567607577463,0.04255887004467733,0.017576972339985026,0.04616350943847156,0.02216513418912043,0.028915388396294227,0.01329094145740161,0.02009322552590236,0.0111029946834675,0.05170727954300123,0.02123750885499927
2600,0.0443092664254808,0.026275454585283745,0.1005962286269079,0.0381123783638317,0.0748926101973852,0.02829335723565779,0.09610533670346143,0.03548357986049002,0.073685548598506,0.028724233434131198,0.06252621020998586,0.029316096285060766,0.04415024096309919,0.018050849383210405,0.04953171500320485,0.023539606302442118,0.030934832565990344,0.014340293210286915,0.021714830341991165,0.011297345779013283,0.05549817073232535,0.022534424253471602
2650,0.04667641606255027,0.027541722155481018,0.10830220172609288,0.040549530627373244,0.08078817917695184,0.03018191164520314,0.10170496971267266,0.03732830681101367,0.07765920608384898,0.029842976707350543,0.06445605410901817,0.03043156165088877,0.0470637985968131,0.018989577528944087,0.052326801065480225,0.024351530816768645,0.03397869993505532,0.015576011432858465,0.023935963355060305,0.012769483273316229,0.05922298653012472,0.023808888915959486
2700,0.0490071552135978,0.028923912260626006,0.11424574449565414,0.042696721622384394,0.08654687077212866,0.031657034370449685,0.10648834867478082,0.03890726109220414,0.0824395917927562,0.03140233550080131,0.06737590704858225,0.031717049458725145,0.051060086507277926,0.020844252986268547,0.055372508074964764,0.025389785575049555,0.03668732526747608,0.016673594491457132,0.025559359845587784,0.013454017183450472,0.0633339946863181,0.025618796859179425
2750,0.052799293911529474,0.02984322013485708,0.11939025488497951,0.04380403083101391,0.09463478622721315,0.034234664871511264,0.11236512733373438,0.0411275952221533,0.08758402384864422,0.032901523130548505,0.07232182853487976,0.03368846935343246,0.05444269214631266,0.022526755362320783,0.06055163457682215,0.026671121384173498,0.03957811997724203,0.01836136208940038,0.02874362734031377,0.015340004949411519,0.06897630323523617,0.027118902874451286
2800,0.05625998025857668,0.03135026606440303,0.12672590961896021,0.04606050943044996,0.10199219773318341,0.03608492708368861,0.11794484779480839,0.042949897181701134,0.09343211399703495,0.03427132832467675,0.07562857641981675,0.034265165124230966,0.05793138107455906,0.024288349985843838,0.06368761658887073,0.027659871036689494,0.04261169815547796,0.01965498892675472,0.030671852523812417,0.016275393788106815,0.07381727478043555,0.028717368793744664
2850,0.06057564460410763,0.032828281564065136,0.13324578645850393,0.0474528030959768,0.10862969442189802,0.03770137914100884,0.12364722284395306,0.04474196768761906,0.09833008000446915,0.035964402160778355,0.07994060219233068,0.0359038457692426,0.061936691514731336,0.025988144826015743,0.06765592086985515,0.02911760393737772,0.04485567009255741,0.020159568701189932,0.03324895738618142,0.018063663523210156,0.0797492681787031,0.030688867914273738
2900,0.06622579641134327,0.03478351093078571,0.14054715534891152,0.04931304330288088,0.1154526916214478,0.03937459297348736,0.131178766240151,0.04669579110174062,0.10442504570271678,0.038025486564752166,0.08588101665903296,0.03693674071329498,0.06644245906111979,0.027647921256933532,0.07166264163575001,0.030184433610259583,0.04911915465702829,0.021879371913820955,0.03571172861284166,0.018961741774142216,0.08290923520957577,0.031766374450475685
2950,0.07190836175836947,0.03591137770418328,0.1473408588885632,0.051497034617094595,0.12278949908286448,0.04086598710255001,0.1373306680486997,0.04850071940637257,0.11074663777460923,0.03967151482077255,0.09106235573194761,0.03860014281718066,0.07101715500508536,0.02906412465463455,0.07537112356150208,0.03194251399535347,0.05130423901057515,0.022570332533936685,0.03878976995852615,0.020167711369771434,0.08856236493028052,0.03367572074884277
3000,0.07630842653121989,0.03651264449558934,0.1535894679851398,0.05255224738475767,0.1288505392682708,0.04208197765025593,0.14177650232270267,0.049949638471987606,0.11616515843169317,0.041879730282654966,0.0947828049705455,0.040223518080682516,0.07531981033555991,0.030874607856553216,0.07877707610738403,0.03290095640327676,0.054353381857810516,0.023833709924691398,0.041012134902249,0.021572198336109006,0.09340767190359271,0.03557155051176609
3050,0.0804566245572136,0.03817631040834284,0.16012617708740037,0.054532310800925944,0.1352805846920325,0.044162894986901194,0.14783378244557865,0.0511832742646838,0.12275262358711701,0.0436724283115283,0.09852463539214268,0.04102055628771392,0.0793336050515053,0.03269162593833721,0.08332598677869173,0.0341103999557387,0.05810392623047069,0.02536955801335305,0.04351431918953622,0.022796997457529687,0.09737162775975569,0.03675961625341496
3100,0.08492622950828138,0.03928830784381473,0.16708180609090564,0.056107047537240974,0.14246738277722865,0.04565623153821116,0.1549211596206547,0.05296469353607139,0.12739101608773354,0.04471631341707903,0.10453934214059635,0.043318880678722534,0.08411323390936769,0.03420127173361084,0.0869596077629688,0.03540473933700412,0.06126263112929544,0.026888879652048857,0.046574088424669195,0.024624550375249764,0.103719529401521,0.039116388186849524
3150,0.08758166629924387,0.040115413915603165,0.17305774294711618,0.05723306650703407,0.15088665802787918,0.047252158975947874,0.16168768870435166,0.05452057545327358,0.13486958833951282,0.04688262086372316,0.10987455212402536,0.04451037137937819,0.08894537589989687,0.03579358886832047,0.09148930146397058,0.03694553228405343,0.06493346058896808,0.028051355294299533,0.0485711186603008,0.025867837839588226,0.10947929986862778,0.04096901898376439
3200,0.09245722484617273,0.04091444045621222,0.18183823322121587,0.05848405087499166,0.1571467868091192,0.048318407819737154,0.16992238622750222,0.05664744063462974,0.13979093593579145,0.0483326932566481,0.1150731805433403,0.046126668946834516,0.0934557276265929,0.03684584618157538,0.09750433887722007,0.038624660809717354,0.06861963788381253,0.029576866516629153,0.051718635827429346,0.027132896248919885,0.11411514048461138,0.042656393290292874
3250,0.09697612841916829,0.04173335060382831,0.19099959979990824,0.06005935129574672,0.16555219893502846,0.05020555745983028,0.17745658174651113,0.05846070856479701,0.14705497119946442,0.0505372683120637,0.11859345668188213,0.04701204448885414,0.09932497457402664,0.03928255732420406,0.10200250061330875,0.04025839788803302,0.07315118530907459,0.031138055527954445,0.05428085767119252,0.02808134819719753,0.12095264526769191,0.044326183501634725
3300,0.10051034959884647,0.04231288928902727,0.19639872017566418,0.06109231504274412,0.1725056236285883,0.051709483518047605,0.18269486769080834,0.05947442028398131,0.15316052599406915,0.0525474304891187,0.12176494630917643,0.04788712416903317,0.10490839991421375,0.04115472628180039,0.107001383490789,0.041968275666660886,0.07906143599818645,0.033134422243797326,0.057200481751819326,0.029825313314899588,0.1262130230862831,0.045924529253255894
3350,0.10371524709526625,0.0424133927559627,0.20416431471399832,0.062090484141456806,0.17915808280042417,0.052973787011004476,0.19092364064363276,0.06145245432460047,0.15968246783910708,0.05443390248817851,0.12763320217601312,0.04967236426783161,0.1109565478124252,0.042584749335670746,0.11129311288382374,0.04260615694604392,0.08306062968714087,0.03454391080980715,0.06008921309816448,0.03154047075483231,0.1322956472054606,0.04734452863281238
3400,0.10715523227636208,0.043199498116923606,0.21139144029371976,0.06313396193156298,0.18616915088651745,0.05449409205519622,0.19879263901253794,0.0628994986624093,0.16451514796004527,0.05532069548533636,0.13482694053122785,0.05172235240995151,0.11512649783177938,0.04414384807542769,0.1156470013684942,0.043764865763687884,0.0859306584725047,0.03586639435300339,0.06337833449599636,0.033450219654151285,0.13927618066890893,0.04941503275537669
3450,0.11291493503440847,0.04433547303282518,0.21723133566887398,0.06371203769184562,0.194191042943759,0.05617951795702938,0.20552333214830032,0.06400917158336314,0.17067430244845017,0.05668677001194575,0.13962806013427476,0.0523425564440891,0.11861565685756503,0.04548013392478342,0.1220725330886563,0.045092399583784686,0.08907113579732441,0.03695210978719299,0.06652242853808123,0.034796946792722785,0.14568794214301126,0.05110969670396838
3500,0.11941411904528111,0.04583012520491196,0.22599624433025128,0.06518481346465378,0.2022086947435292,0.05760384441129401,0.214155217669841,0.06529387449919528,0.1767551903897117,0.05751842298558895,0.1463726989792395,0.053659515544728795,0.1224431863707447,0.04693680932546927,0.1264326878752828,0.046261231573580364,0.09362354791710117,0.03862317624529213,0.07046470320024635,0.03636429460341733,0.14993417396820838,0.05213281643413529
3550,0.12690464100625085,0.047065908173546105,0.2331343301349666,0.06629618023423363,0.21095522534272815,0.05872989502832011,0.22189197362773758,0.06660993754419364,0.18381381542988312,0.05871110173524543,0.15182608560065697,0.05442717577133224,0.1274313890072967,0.04841490788243899,0.13450189325778428,0.04828555773952006,0.0991376692439235,0.04059307582131715,0.074932914637339,0.037586394684529956,0.1551520609724658,0.05368604548360988
3600,0.1315952843573415,0.048042983054106196,0.24002643072628885,0.06715222044357583,0.21960405635930705,0.060149685672555346,0.22863473737156745,0.06725827322621136,0.19056818475778628,0.05995504600508009,0.15929162790966417,0.056575949087367614,0.1332025451235837,0.049605643279884995,0.1386462463848855,0.04917832221399621,0.1037850956678919,0.04246121845553107,0.07883949931962478,0.03868663327671618,0.1609527089156018,0.055193068877384295
3650,0.13819162117779413,0.049327885073250886,0.2476811405011092,0.06783060189922172,0.22573406986719513,0.06131384565525493,0.23519809803146693,0.06784298152714167,0.1970916758482582,0.06115465447721615,0.1643746296967225,0.05801824721651803,0.13874285611260745,0.05156048082899095,0.14419002976722947,0.05062368209696191,0.10964758214876877,0.04458927265340127,0.08319470648919884,0.04017054879608659,0.167200013049172,0.056232442162867165
3700,0.14368264087752788,0.05010761086586102,0.2541039693288923,0.0689275488526493,0.2352051387665234,0.06262192281245861,0.23986795476273096,0.06872395559638975,0.20244219930970178,0.06205144962003778,0.17120894975123235,0.059184180911204094,0.1430949275634456,0.05249780041389705,0.14956298644486435,0.05194365396693894,0.11373254748706747,0.04566763464771628,0.08744549981952578,0.04165157555083738,0.17335251136451177,0.057007963967499194
3750,0.1500683225747509,0.05140102627031223,0.26110296769016084,0.06904612476203231,0.2426824549315374,0.06375871768027033,0.24479190308314203,0.0692384297046602,0.2083671984191276,0.06273752937309918,0.17551200691919663,0.060054868413067904,0.1467777297669645,0.05377367718361466,0.15503182408092114,0.05298745831145826,0.11923511586071238,0.04766395872016932,0.09250860188109175,0.04332780521001758,0.1810674107612039,0.058504592563627465
3800,0.15524414897420113,0.05267128382772069,0.2675339551824686,0.06980326669527391,0.24969707197292393,0.06513952529081579,0.25151771140450874,0.07006772632776205,0.2169086030854466,0.06408946536149888,0.18071039462895094,0.06139183630486856,0.14983853974457872,0.054755454861180955,0.15996439131539156,0.0548185766916121,0.12589650191863733,0.04962284168458904,0.0957202869296842,0.0440352044732689,0.18883685585042376,0.06018097610360664
3850,0.16161176553405565,0.054428862937202574,0.27580467108308804,0.07067938727945079,0.2580146385876636,0.06575239114789806,0.2568801556886642,0.07026382061304734,0.22245512835840262,0.06512932514545967,0.18529459981119467,0.06254775761275545,0.15466318675175403,0.05590247932022907,0.1648944196770457,0.05613799128749121,0.13029672144226798,0.05112500812410319,0.10001072526727448,0.0447722221655912,0.19437693936237974,0.061149517924057754
3900,0.1682850728917912,0.05575542084510111,0.2836270718752108,0.07106099812113813,0.26760967148850356,0.06664713836075307,0.26331658080639725,0.0708487866126106,0.22849188556831257,0.06662024872376403,0.1894156439405925,0.06309308002716942,0.15882787253393899,0.056777024476649195,0.16912796759735774,0.05690272990596325,0.137721402998209,0.05287094826875808,0.10467167056572042,0.04595371594324822,0.19963038870103364,0.062113054201479535
3950,0.17692258639798353,0.057919859626267306,0.2917071029311657,0.0714139122326672,0.27513462813869394,0.06719101678695653,0.2686896090254464,0.07137897664093358,0.2346531736892482,0.06767640002696722,0.19544827672841691,0.06420116999406415,0.16510641094583103,0.05757578997537987,0.17391610135207167,0.05797067271251636,0.14150103823274804,0.053380777948744594,0.10850781726382147,0.0469959750290747,0.2045633399895193,0.06303214628803952
4000,0.18214982220711434,0.05867066129283156,0.29761577922745397,0.07107765657014103,0.2850843595741502,0.06873434352436147,0.2748694225847607,0.07224474342280475,0.23774840209023446,0.06814049501199679,0.20259283796439564,0.06534375535452172,0.16925199028414323,0.0583988853488869,0.18094791543243655,0.05954938433108555,0.1464178955691382,0.05403105397400824,0.11225881618494314,0.0485177768455423,0.2110695574815931,0.06431734749195377
4050,0.19071347964218813,0.060662269138579174,0.30274229578118467,0.07151827492082811,0.2905803670410318,0.0687498591919206,0.28051947841792535,0.07237929631741861,0.24252823267004314,0.06894590298140718,0.20836961200969928,0.06675211910903225,0.1754250335313549,0.05909551472524605,0.1850585358482032,0.06050850779842101,0.15332871496543202,0.055520484991450306,0.1167248439785331,0.049479912655781375,0.2188609443625512,0.06529328375409356
4100,0.19573373427326707,0.06170999499391646,0.30818882946357457,0.07172221675694661,0.30083252248055903,0.07021393086727676,0.28673911024082027,0.07297372783928549,0.24650820885780184,0.06966660872305475,0.21225644674868996,0.06725955018352821,0.18022966954222447,0.059558846444964446,0.18986282148839748,0.061241842022700235,0.1587931055411318,0.05711066056639593,0.12174111009244644,0.051150608438428315,0.22652811032630782,0.0668265169305653
4150,0.20473949883660947,0.06355324708067538,0.3179173863998733,0.07282040835808735,0.30823491966072764,0.0702389912969677,0.29052075265674043,0.07322938717847342,0.2500255239570011,0.07005758525668275,0.2168742813676601,0.06796870502507156,0.1867023427225522,0.06048979514647714,0.197026315131757,0.0629799584748966,0.16446761923478143,0.05811132909644557,0.12669216997574528,0.05261794813864347,0.23208851647579956,0.06786692073832679
4200,0.21227626100934482,0.06528663624955235,0.3261597104506485,0.07323035908771439,0.3134951362047801,0.07057552249910481,0.2937438476101742,0.07337880317556017,0.2542460045506397,0.07080320521464789,0.2226810944303111,0.06967032217446928,0.19140977258312364,0.06100593012534897,0.20371125065256976,0.064326316449896,0.1699504273506103,0.0593069416769217,0.1303175344233536,0.053096381057609596,0.23850040612080695,0.06904447901615872
4250,0.2177894589282742,0.06631665884182303,0.3316063978582846,0.07341610846561666,0.32023963559293556,0.07101613793328491,0.29819396840222984,0.07367922453235033,0.2590200206380673,0.07158175220026872,0.22788537515334498,0.07022345130561243,0.19847541015732476,0.061853146619882955,0.20877255667862293,0.06524651744534642,0.17361199940160288,0.060077457156149476,0.13521102852685987,0.05426094701474845,0.24481083302831164,0.07054666707705168
4300,0.2237099780332805,0.06732377906387856,0.3379395358893778,0.07337423430426601,0.326864826387385,0.07087827583421531,0.30244765580123933,0.07448573484659905,0.26734004396006505,0.07280840225788474,0.23406576037149252,0.07140316302779097,0.20646562886362674,0.0629426688114139,0.2145428179922242,0.06705911670833486,0.17916790066213065,0.06114718014550369,0.14016943191212974,0.055320538188367366,0.24981113024748794,0.07138332558293244
4350,0.23091180958804572,0.06892446499074573,0.3442768313380036,0.07281853822034097,0.3309800539574874,0.07081424983922065,0.30733997355222703,0.07487804894014648,0.2717553912954747,0.0734757625596381,0.23997931920059462,0.0723726350225094,0.21190010836694928,0.06408411783260949,0.2205075856938988,0.06817634146080938,0.1828206094151846,0.0619343241100712,0.1456537813599123,0.056396428713837356,0.2555187026776893,0.07241130955224348
4400,0.23590365516814216,0.06988437146034615,0.3511556940638437,0.0726497803487599,0.33732351978767083,0.0709356886448239,0.31297424243479155,0.07513571051757297,0.27565061038938327,0.07369906904037002,0.24590182461119678,0.07356020377526282,0.2187217463852435,0.06538377196614267,0.22388581902631338,0.06920314341216768,0.18663377813507803,0.06273017719582505,0.15178763183325378,0.05784306656613891,0.26123040114088175,0.07324333106739965
4450,0.24304451720261078,0.07088088317135975,0.36064426337568606,0.07308040970867795,0.3436294633190875,0.07130358689255448,0.31729946432744605,0.0749929761493709,0.2806364659501474,0.07404083521182739,0.2505959349361322,0.07425752868819634,0.2236914322213711,0.06636012461664317,0.22904404693227004,0.06971008340500434,0.1945486032552225,0.0641713754100072,0.1559739300288413,0.0588598885020621,0.2665007597919632,0.07451883601027046
4500,0.24870857188271203,0.07197476890328705,0.3664209002797494,0.07294974105727749,0.34856393825735665,0.07128797201540009,0.32341412978452166,0.07518190545532928,0.2861560252024111,0.07509305511863647,0.25563564193063976,0.07511524007237891,0.22955897250502416,0.06723916741743816,0.2332645229643808,0.07006828169286591,0.19940930738594406,0.06514611951151456,0.16151329073034046,0.05992542877432146,0.2722712038039657,0.07507578356935729
4550,0.2547879478514318,0.07326777055858096,0.37206274961994673,0.07288490134315997,0.3573067415800685,0.07136903275020923,0.32919518971258815,0.0757711664533837,0.2927341704211711,0.07571915098027515,0.26191742249758865,0.07613648919956034,0.23405547421100104,0.06731571419219695,0.23800494071484724,0.07043355634518574,0.2029522676840907,0.06609965893734629,0.16690469511547615,0.06136384514206089,0.2770099550276921,0.07588260313768735
4600,0.26013765680700784,0.07423613970888007,0.379366447093729,0.07281533896693265,0.36253350907808857,0.07166806899311727,0.33908090694673093,0.07653101583095055,0.297984981169333,0.07636091968324865,0.26678482671105824,0.07713718937904095,0.24112141936430412,0.06805341805847669,0.2444433151212585,0.07116282393353125,0.2080876647652397,0.06660592941477117,0.17197166901059022,0.06214664231487252,0.2821706154216493,0.07642641438988002
4650,0.2642043406158467,0.07487517261832889,0.3861285890209527,0.07298734810984445,0.371275861991887,0.07235418493792886,0.3442065700396693,0.07678625693074956,0.30175610036124434,0.07701085920301395,0.27132440641735867,0.07763383608365375,0.24648617022917063,0.06893475769728023,0.2474512793736745,0.07157379745386584,0.21074599001402003,0.06664788221883537,0.17698703685358008,0.06344264861370247,0.2875447257224858,0.07714116261064881
4700,0.26808278451770073,0.07510294148692653,0.3916352318068719,0.07311482272113173,0.37732537404754024,0.07279007912731725,0.3508953915416835,0.07728193634454383,0.30675531105193204,0.07755070296532993,0.2759175315016085,0.07819056885043352,0.25250051712064264,0.06985334052582337,0.2529882085196661,0.07227554473849945,0.21687685104089519,0.06780571036684069,0.1791413953350026,0.06336035743356062,0.2918725741510169,0.07761271882070465
4750,0.2744924729566112,0.07587160359668076,0.39866575567124896,0.07298733309377772,0.38343264665729443,0.07305054156158143,0.3554862739327186,0.07768956076270768,0.31094500065957775,0.07805769014004722,0.2830099930597442,0.07971642787739455,0.25779666313203975,0.07040233585499155,0.25921285942566835,0.07307625670368086,0.22299937662479077,0.06885803542888388,0.18426812058003283,0.06420521770435128,0.2971201038674451,0.0783207234931684
4800,0.27976370082168456,0.07637390361349111,0.4035694482319196,0.07310980853948644,0.39087659699359734,0.07339528431883423,0.3598332206420093,0.07823163238770774,0.3140484030869935,0.07834649524806964,0.2876989833651471,0.0805976238271664,0.2649646381171969,0.07116822620956532,0.2629594802127906,0.07364360019715673,0.2261709959208976,0.06910435109683007,0.18995388596780913,0.06527255284550319,0.3029348173243356,0.07919781536848634
4850,0.2860507645899541,0.07722363186621145,0.4092285422708515,0.07322009264534368,0.3949379661659221,0.07373417085550088,0.36794692188744393,0.07883863276072009,0.31835750158157006,0.07889589997389138,0.29096146224866554,0.0809108805860238,0.26922885137754254,0.07175141513255849,0.26820048279314607,0.07454475223165781,0.23125244016529273,0.06909628037169444,0.19474723258129367,0.06616184486025913,0.3075836959130086,0.07928171168029609
4900,0.2926153671219043,0.07833895356769519,0.4157899627006866,0.07253502734525873,0.39924637409237074,0.07347333911561713,0.37359384845615856,0.07948349556959818,0.3244679027296165,0.07949190934831674,0.2946209992554954,0.08176044121522429,0.27474483756285767,0.0721929314459414,0.2754461922250513,0.07545409093784468,0.2378020369902286,0.06974438008295991,0.1998279824911376,0.06702469677010396,0.3121461062832421,0.07957153190267417
4950,0.29787415899471775,0.07889570173829871,0.42130729813825085,0.07225574069550667,0.40655756163154533,0.07369642924730954,0.3783679783354683,0.07969145582355613,0.3311310841548573,0.08052782314186918,0.29920522257438487,0.08238552486819826,0.27956428453239357,0.0727934756992352,0.27932634896112346,0.07607449517636175,0.24097503799902967,0.06991866823592738,0.20435136420219469,0.06808208662303,0.315842190075399,0.0794822069878196
5000,0.30400635833609796,0.07968480589154274,0.4247615606881525,0.07160607336336733,0.4141334065233275,0.07390036076791491,0.3823044381336762,0.07955425928216298,0.33468774586086825,0.08101617078149312,0.30181112421131145,0.0822958870277967,0.2836535337899825,0.07344491606740065,0.28193985023573814,0.07631655522797849,0.24396228081209873,0.07015735084714801,0.2076860525150584,0.06896640550339074,0.31869964759942976,0.0793247314870207
5050,0.3116257784896386,0.08041629121262664,0.43075006190604126,0.071355202184048,0.41707949104525016,0.07388508220369744,0.3867371775689613,0.07926023115692336,0.33922293212636995,0.08156262336102958,0.30495708620563844,0.0828965984673067,0.2875616598433306,0.07379315169129023,0.2866281087526037,0.07641130380332475,0.24934768341246824,0.07120943936554745,0.21222179333738894,0.06926448946699747,0.32163378672555487,0.0796645669553504
5100,0.3156049889225999,0.08114161585689328,0.4359110232256858,0.07103130427392251,0.42287591781721945,0.07445483318515587,0.3893442300994853,0.0790428058799827,0.34361969225572475,0.08235068347792794,0.30787487584130224,0.08305393109920904,0.29191150434893337,0.07432780288032595,0.28941135999372664,0.07721672149563351,0.2537691923039681,0.07157269115709086,0.21726320449448103,0.06972681476694524,0.32623701991337256,0.0807195745036158
5150,0.3200294451219035,0.08123932037422625,0.4400491506740616,0.07054159773190848,0.4274197294735973,0.07428410824802581,0.39422833098892246,0.07928114554123906,0.34671777254664193,0.0828959954915644,0.3115025347407815,0.0835008464070577,0.29640979560667796,0.07515502215283934,0.29142397339963017,0.07692902308831308,0.2576891262415878,0.07204865252173041,0.22297650155233978,0.07038605897483638,0.3301084017902896,0.08099187290566534
5200,0.32546688724439876,0.08159270247918946,0.4450787821977075,0.07013476965234108,0.4308098323366633,0.07430734574674455,0.39732969334331003,0.07867744071749071,0.3510389307219367,0.08332398017778574,0.3162945220983718,0.08371954512149629,0.29919961191112976,0.07552972695633302,0.2947956574270434,0.07736781362133494,0.2634370606596939,0.0725498449942659,0.22709059671920798,0.07124741228455816,0.33468956167436237,0.08150411802495713
5250,0.33225779163930436,0.082171561667039,0.45233654427998365,0.06964190568278879,0.4353989528217248,0.07394919609697326,0.40063433493907896,0.07868527396700709,0.3524310576663599,0.08353406042711575,0.31882236076379594,0.08369969429422626,0.3040656727287482,0.07562675050459355,0.3002021164777394,0.0779330235880363,0.2688345716038552,0.0729080742093733,0.2318802613150358,0.0719536020907808,0.3391805808910285,0.08181475122557967
5300,0.33721347432655757,0.08246136495546269,0.4555433865797365,0.06908717371203478,0.43990486953504443,0.07393692909943125,0.4069271170593243,0.0784584396866114,0.35447393259670334,0.08338405142694255,0.32260969614140605,0.0838720478203723,0.30817166627632997,0.07629481416224501,0.30500461707052673,0.07814922753779367,0.27220046952258814,0.07369190656651173,0.2360658914434704,0.07239080155260849,0.3447872216176582,0.08233193955087702
5350,0.3413554528378212,0.08315164206328504,0.46236077384789576,0.068882250187676,0.44490580783521116,0.07354715212429447,0.4095813850412819,0.07834889608695673,0.3581115922385338,0.08356299368256827,0.32681198948057294,0.08398878666782776,0.3122149998203962,0.07682743172095571,0.3120635707129037,0.07852104863488892,0.27815765352501115,0.07426083573911985,0.24213424544877968,0.07329900664805156,0.34797129272914573,0.08234748347946709
5400,0.3452457948183876,0.08317403739638338,0.4670695512594671,0.068304058058494,0.44754690718891704,0.07313701481612976,0.4127917902381054,0.07834799928361992,0.3605392687234683,0.08345849342072517,0.3305467288962071,0.08442205225943253,0.3169390224794004,0.07719795395397237,0.3150949628756522,0.07906358845928008,0.2820601171798156,0.07427013472406423,0.24689778442791674,0.07331257797137432,0.3524157778656762,0.08240312004480908
5450,0.3512254426793752,0.0834879531781161,0.4721293034860836,0.06802244973016701,0.452602770334552,0.07317779670342474,0.41698899039249654,0.07823687006487569,0.3640480405098338,0.08351431760600339,0.33429602032047595,0.08446950139399773,0.3216021960466368,0.07781915771476214,0.31893704362025926,0.07912203327175839,0.2855588703280592,0.07462134722182448,0.25045705412921937,0.07364361496604073,0.3560146415680709,0.08247670789989273
5500,0.35681472295489464,0.0838537656168672,0.47862782316647545,0.06774957874325464,0.45725301659110584,0.07309707793915468,0.4203441140261277,0.07809256706211876,0.36617019562601105,0.08350783092895857,0.3379821571209959,0.08435772347675209,0.32576694984262855,0.07827996440412612,0.32333099893570316,0.07984407365736264,0.2918667578611751,0.0754978572458037,0.25543060726396943,0.07407740197719234,0.3584250470902512,0.08231568926475805
5550,0.3599093894004456,0.08383351657895065,0.48309459414388095,0.06707004374368185,0.4621323815964399,0.07281607698598197,0.42361544646467975,0.07826474554987099,0.36864131400581185,0.08364870081787235,0.34043809847477285,0.08473953542875257,0.3301548238508831,0.07962280456661955,0.32703911277450415,0.08012870541586445,0.2951836781069188,0.07538073921635113,0.2580254982173812,0.07435875127061384,0.3621703331210548,0.08247332744620725
5600,0.3666544608980191,0.08410889997441898,0.48787314110078617,0.06712960875792527,0.4664652044345208,0.07244140554222288,0.4270724041228899,0.07820262974445562,0.3703475567656996,0.08341033025714607,0.34106677416037434,0.08464877695235329,0.3334689013147629,0.08024203747058754,0.3290115504615275,0.08011691654696192,0.3008074565306595,0.07559980088858577,0.26309822897193885,0.07460044554638685,0.3646873083838257,0.08232032985471706
5650,0.3722982929525142,0.08427001083189972,0.4938950011826758,0.06612385604705723,0.47204378551198295,0.07230224174682022,0.4298603554087097,0.07860920540142924,0.3717463839370032,0.0834688567563147,0.3426611967902115,0.08463511308789468,0.3370646082241814,0.08026184498381977,0.33248468931746045,0.08035821470879598,0.30549674699923857,0.07586795725583644,0.2674104957004844,0.074602352834772,0.36551808191908713,0.08203887981472438
5700,0.37681879143576774,0.0845968020315676,0.5003262811530178,0.06617704459964144,0.4771650682896802,0.07210932868334921,0.4320200147475334,0.07854096725108077,0.37559084937057824,0.08387387561705016,0.34559354980933066,0.08463302406171878,0.341065654171948,0.08058337765676828,0.335141467790354,0.0799622710559798,0.3103196257177893,0.07645239612751335,0.27064259598138923,0.07470846788175466,0.36972630104139326,0.08198353037227572
5750,0.37998640834196196,0.08460108513148727,0.505596604456105,0.06517300826645833,0.48050636714227335,0.07206891376376119,0.43603915998939974,0.07885239552816029,0.38027964052063834,0.08442487557091559,0.3464844053356395,0.08403067520818532,0.3436871114275575,0.08080112380386952,0.33835672081243073,0.08025966474484263,0.31494714652594347,0.07689252304694309,0.2740076734070607,0.07473126023275946,0.3723246528996817,0.08174895325851922
5800,0.38525840921467436,0.0849342326055046,0.5100697494659575,0.06470052521725535,0.4839966075763516,0.07214814015151101,0.437770517948905,0.07879080851889789,0.38482605377257917,0.08510903465288587,0.34801069863386586,0.0837497247635615,0.3471044431678021,0.08128945410609924,0.34197188112065435,0.08083306605645664,0.32107542823418916,0.07745144921998567,0.2801513766975671,0.07529130265707575,0.3775681349948211,0.08185401043111322
5850,0.38795127121698036,0.0845952120419059,0.5150451455431427,0.06426917335651842,0.4861856925558351,0.07217891993730105,0.44102926512087626,0.07874310044166324,0.38868711778867426,0.08479056301505244,0.35208377738155777,0.08417769496014492,0.35021968242447676,0.08129593999768496,0.3454118571203616,0.08089968307050349,0.32490328753992587,0.07725684952719168,0.28474676248586367,0.07559349009392982,0.38093207319759853,0.0816885172839543
5900,0.39352339042500817,0.08445515140527105,0.5189381637648056,0.063744058912847,0.4898767938752469,0.07209567921286586,0.4437987556867652,0.07882831210403901,0.39095355707527085,0.08485111232679332,0.3508527230084667,0.08388301489246608,0.3533150168199596,0.08179431359729643,0.348335226704573,0.08110458338706515,0.3283906333055212,0.07737281254958091,0.29037782892611647,0.07602265868642795,0.3829708335835138,0.08137940509335562
5950,0.3985021009607078,0.08457773773604524,0.5241822396065033,0.06310023940201553,0.4916159810795741,0.07174329351498275,0.4487865100132919,0.07931427504553278,0.392271131591453,0.08461149193788074,0.3540477629070897,0.08408680749031207,0.35695959154211926,0.08190705914423146,0.3515257326956613,0.08147802130682316,0.33119637339055047,0.07696698879974963,0.2945608419027611,0.07629064239930457,0.38611135715376155,0.08170097365791064
6000,0.4010001094929446,0.08432218076787196,0.5271838927868079,0.06236008952682592,0.4955939555431172,0.07187225399509907,0.4516249008105473,0.07937803393138496,0.39323407307140607,0.0848438947437539,0.35797265199387157,0.08443744399651892,0.3606883221819163,0.08217322433826252,0.35638853841084006,0.08177417265327895,0.33568805596052975,0.07677895889036636,0.2983467314897081,0.07635892660263223,0.38884175012947464,0.08141154181960537
6050,0.4054054561818477,0.08470330548308382,0.534382084794721,0.06177089365894821,0.4996317897591334,0.07198782665151023,0.45556715633861655,0.07942885101820261,0.394780689813415,0.08463690194365886,0.36039119083859816,0.08465461282842307,0.3627178573992761,0.08216919905301905,0.35846096489377716,0.0813037270019749,0.34001414184500883,0.0769770126684604,0.3020014418311432,0.07621722227728733,0.39197782717195506,0.08148905756792751
6100,0.40749656220136415,0.08436987275760405,0.540138522608564,0.06078769407886168,0.501421694742405,0.0719682078499968,0.45944332612691147,0.07937696477822258,0.39593815863484577,0.08418809654353697,0.3610286223815079,0.08398885875009343,0.3640185111984778,0.08188436075580799,0.3609016160989236,0.08118781845618296,0.3454622219686725,0.0777730844079864,0.30415203287899006,0.07637650852576916,0.39537470490459414,0.08186707487606129
6150,0.4106482206615176,0.08432265668707166,0.5428770338840261,0.06011373919248718,0.5050783146057979,0.07224461357586087,0.4607338130108504,0.07920642142249903,0.3984984644742041,0.08406870121435511,0.3645960796094171,0.08393647945988783,0.365331631170192,0.08196826923646748,0.36487490653711346,0.0810916194518087,0.3491937721459357,0.07830030551066058,0.30954338031098927,0.07649285444645361,0.3972553366807844,0.08198988677478845
6200,0.4154545436537248,0.08433491208601011,0.5481132922430817,0.059073316563078314,0.5087021726756032,0.07185017154111473,0.46373034227616344,0.07910745247881056,0.4003074167083465,0.08406847606282157,0.36568892637250644,0.08390427473068218,0.36732228008559004,0.08215039486816866,0.36824652434335386,0.08095940175739022,0.35169647152709305,0.07869903591855831,0.31308214875020135,0.07695656628045872,0.40179179241687224,0.08200016816693609
6250,0.41930038217237753,0.0838776635046334,0.5516653910503022,0.057841135752952605,0.5127145773705659,0.07164526475561947,0.4662563675649404,0.07900763394796162,0.40139173959014857,0.08381712569211484,0.36744735076891966,0.08408982352275293,0.3685111059181548,0.08173208348565636,0.36905437403512004,0.080976392763863,0.35400892946622325,0.07859250072724103,0.3168193598218703,0.07719230517123714,0.40345313701775126,0.08173447830129407
6300,0.4234187401990895,0.08384231995509041,0.5558891466351268,0.05720536384226379,0.5139082514707036,0.07173280793031007,0.4666089296540676,0.07916142369997459,0.4030890946565244,0.08360804047231273,0.37018748150518666,0.083987294204212,0.37354795189280127,0.08228813045266928,0.37255230707780485,0.08104012550836331,0.3574419192179779,0.07851454387682825,0.31963051435583495,0.07730684189722313,0.4046903251347107,0.08152310979556833
6350,0.4292908977689662,0.08367037112073156,0.5591044905772972,0.056479766845471,0.5163398181171356,0.07150807878461649,0.46937001510750875,0.07939487911112844,0.4052974642412596,0.08347318248845105,0.37356813296131863,0.0837376989920242,0.37748493545668316,0.0825944013747319,0.37451056645386677,0.08064338920490405,0.36106666582197094,0.07878101351614342,0.32306022626432485,0.07751864759267092,0.4068922348551415,0.0814078150658419
6400,0.4322942579496287,0.08378760220749172,0.5625384546733571,0.056270359835334426,0.5178079381276046,0.07129250306680891,0.4703981625671698,0.07901815242089567,0.40857544870868456,0.08360345247809856,0.37577604762016414,0.08319877926415967,0.3775992633758443,0.08247373930989838,0.3780655248645938,0.08110553570737809,0.3649361318345657,0.07885306769804903,0.32770504314908144,0.07754092343606547,0.4099131370083523,0.08106570110186427
6450,0.43633495919074117,0.08384096798631782,0.5660585968785219,0.05558957957575277,0.520016301093915,0.07107762165662747,0.47105575911266,0.07865931450325404,0.41275082584558725,0.08406362799184167,0.3782574452287046,0.08310702202381004,0.3804272723978195,0.08268552301636092,0.3806748753236872,0.08080092055911382,0.36777191419849686,0.07876492514840963,0.3313107515646882,0.07738612778573092,0.41284068224837817,0.08085795391959782
6500,0.4397042095714461,0.08385998107208079,0.5686763317077298,0.055223135767908,0.522182946869911,0.07092204505385838,0.4719702324836244,0.07866704098237202,0.415525692021758,0.08367676606288126,0.37988562229803263,0.08306129986427899,0.38270597712622645,0.08260247851257874,0.3840411495757767,0.08088859917931432,0.37077603239784834,0.07889287254988687,0.3338360117534681,0.07717697686609823,0.41535093356934455,0.08047123023719599
6550,0.4430654323690099,0.08372371504669238,0.573691686641576,0.05490657994237947,0.5244393873744483,0.07096858908740546,0.4743175462108632,0.07882896027237153,0.41780359231005,0.08337314983074487,0.3820582920259446,0.08303309882241779,0.38390720012639307,0.08253290098336605,0.38524936312541264,0.08052160164236706,0.37360061308575365,0.07864462580450746,0.3389948815184611,0.07716140536659363,0.4192579948061432,0.0804434594061771
6600,0.44837211917102254,0.08356434629703621,0.5761103418619608,0.054276845930557906,0.5251372807873235,0.07072958032087903,0.4775615319647827,0.07896825464705923,0.4204994234979759,0.08310294350495372,0.38521780117814564,0.08281848812938414,0.38714484974702484,0.08285808476943259,0.3876857624329924,0.0801501959546596,0.3756372100223802,0.07831581035817425,0.34381370783299453,0.07735348858266941,0.4207774493748766,0.0802379672427354
6650,0.4510791376305798,0.08359522779501834,0.579834243291246,0.05356921413691228,0.5291257257098423,0.07073970918443308,0.48072679908811133,0.07861674965210834,0.42231430034873974,0.08336070544508409,0.38802435615633507,0.0827793572250392,0.3882301462704747,0.08270600970773487,0.3913246481744551,0.08043402677181022,0.3792541551920546,0.0783737924006433,0.34628711028674,0.07707595615204844,0.424221438118748,0.08012429040729369
6700,0.45659513847441824,0.08347515675026443,0.5839676968125451,0.05268713088868537,0.5335462857625641,0.07061844344962807,0.48350628571760224,0.07859185569835404,0.4231665045920802,0.08342203439563523,0.38947522925706224,0.0823393730439945,0.39092536044305,0.08309122518425385,0.39306211613773934,0.08050965962180444,0.3797479217467156,0.07809939611399642,0.3504237542883201,0.07754631787841712,0.4257545236796765,0.07981699279009233
6750,0.4590001315690365,0.08331196851957402,0.587552282957375,0.05172983537256176,0.5381679177276855,0.07070152009844452,0.4855441480675692,0.07842791060754728,0.42503063712549843,0.08343727935581378,0.3933996463917431,0.0829207662794298,0.39202592399302055,0.08335607954877843,0.3961125327717254,0.08022938990704007,0.38147421973551554,0.07773036418842393,0.3539427289695927,0.07770338363750469,0.4292986641903089,0.07965759628422005
6800,0.46278110425974206,0.08329567952047044,0.5903298913871486,0.05124697362447624,0.539025976335594,0.07069339556586937,0.4877692778842443,0.07811100461626116,0.4267676365277844,0.08335525344303651,0.397509990819898,0.0820928315439011,0.3937449520628932,0.08349953086362355,0.39968270141307854,0.08029920937537605,0.38347224885378295,0.07752306901506502,0.3602456955195904,0.07813449418568796,0.4318750162183253,0.0794614280681232
6850,0.465868044902075,0.08264949270470223,0.5945382341177635,0.05041807618015602,0.5408285412399699,0.07051098789113673,0.4905767409040181,0.07872892892416766,0.4292678685630017,0.0834380021894812,0.39953085933187,0.0814993412568241,0.39549060311541273,0.08337297871235275,0.4038793586559838,0.08010393082305559,0.3864049708863827,0.07715854273505907,0.36403238752162914,0.07817047557150514,0.4339195013602564,0.07935417472240722
6900,0.4686300906172633,0.08222657338287903,0.5996084885378005,0.04960067659118686,0.5404862110902333,0.07046603614641325,0.4928590882249273,0.07869044693201348,0.43022545137546886,0.0833108053384731,0.4026124330949182,0.08136031774221945,0.3976588986950844,0.08374751131541296,0.4078240774174982,0.08029322170009495,0.3880832209980823,0.07702858161679586,0.3698749774996913,0.07837165057634404,0.43574591718952005,0.07941000168746434
6950,0.4701578265907751,0.08220348191498651,0.6008558861954317,0.04878745508421105,0.5424082568207612,0.07031180515583216,0.4943427163015074,0.07861501227520135,0.4313588912995494,0.08309363705599175,0.4034182286875609,0.08104401904833043,0.3994986570963135,0.0838278150744838,0.41011878072972957,0.08013112633716352,0.39156367910137146,0.07659171924472134,0.3741392961389518,0.0785457482342741,0.4363515000911962,0.07919227624621616
7000,0.4737408572632992,0.0823226859783995,0.6035344717618015,0.048214975066734965,0.5451344709252375,0.07026737788311349,0.494859238603947,0.07843899236116383,0.43231857057639256,0.08284412939526242,0.4048179412744328,0.0807045440033563,0.4001980332446965,0.08400617253430184,0.4141340952214897,0.08008332102347976,0.39521318417389806,0.07701022474236824,0.3775887127849243,0.0787346154429694,0.43802268038799297,0.07908695767164058
7050,0.47509075057684463,0.08198554101233485,0.6050542687660571,0.0475503304525566,0.5481833298436062,0.07037678798041519,0.4948215252028003,0.07840543810260055,0.43381777472529726,0.08287872436605187,0.4088705161980849,0.08114429176980471,0.4039083571738308,0.08379504125932101,0.4159000178925654,0.07991258576071338,0.39704248444105467,0.07688394170316774,0.3808854897353943,0.07839631759218697,0.44069344903770563,0.07877663522905731
7100,0.4791511164777556,0.08207445425446704,0.6078165858759664,0.047000500481032464,0.5505550725732447,0.07005874943719503,0.4967941801428327,0.07853574916958954,0.4348635532660181,0.0824682350909127,0.4105071170334698,0.08091485913712011,0.4049729878646044,0.08379769194452788,0.4164839428931315,0.0800216667472241,0.4011949027468016,0.07702611384926945,0.38475190307326307,0.07809046217382064,0.4426359890931703,0.07885181508598971
7150,0.48223098167118905,0.08170982037596167,0.6099803535706773,0.046254587689947564,0.551755010722212,0.06957036001095447,0.49836519193114787,0.07857770346217113,0.4367563473191413,0.08229927369455597,0.4132084729286407,0.08108268899331761,0.4065226734818998,0.08353344399740117,0.4167011502977916,0.07954483995853606,0.4049306743557078,0.07650342414532281,0.38953021260557646,0.07843687163227041,0.4440917837426939,0.07887789436913717
7200,0.484719814489742,0.08142920064364412,0.6138063471565524,0.045799733379220026,0.5531068722106158,0.06962613838374111,0.5006801459811223,0.07875810759845242,0.4397701932511908,0.08249415339959261,0.41384392036453965,0.08051235003995003,0.40690453973210694,0.08330925504492878,0.4183559885706949,0.08007112009917484,0.40854792314952976,0.07641784542701265,0.3920416868298411,0.07868751066819424,0.44667783203771433,0.07894937233399967
7250,0.4883277425473983,0.08161903394900702,0.6176850905721895,0.045252456095372574,0.5540940053112637,0.06963666263599018,0.5021930036573502,0.07835547730984557,0.44313225167411846,0.08255938181993548,0.4165249404340494,0.08024039379167629,0.40979045011506665,0.08337737428805178,0.4207312235204615,0.08000000612303572,0.41268743905919714,0.07647899334014308,0.39441929452571933,0.07873408687044804,0.44821180479732287,0.07906976247500837
7300,0.49026976257536703,0.08145333841270802,0.6200553022187907,0.04490173484140723,0.5559669043848595,0.06972347483207252,0.5038574458998256,0.07819875130148427,0.4428947634739482,0.08230290802238753,0.4177214102095238,0.08010844951291465,0.4107359652402329,0.08353961317018542,0.4206541958949463,0.07981149190052546,0.4149946273931019,0.07664783562840996,0.39837139904682867,0.07875059448158876,0.45033648375256313,0.07905910969693586
7350,0.4922772527995545,0.08103178262929901,0.6230908477811079,0.04463303345390578,0.558454075751795,0.06960912440485428,0.5046400023726507,0.07809799633554516,0.4449792614898257,0.08232584945864646,0.41945278218036824,0.07963581840953035,0.41092685524150896,0.08314541928245943,0.42112306979271713,0.07960918971363745,0.4192978712297774,0.0763272103765255,0.40293399877575387,0.07929981558535466,0.4513826476253346,0.07921917084437054
7400,0.49325431547872123,0.0806637486402894,0.6252070797235958,0.04405077010801593,0.5585597946662815,0.06940283365421047,0.5057633056629549,0.07790774459050252,0.44785252199150066,0.08207332312017673,0.422359832293224,0.07950422143476059,0.4134567453846405,0.0825437704418058,0.42325318194940414,0.07963422651202008,0.4211543385338819,0.0762517994173138,0.4053681299476355,0.07901949289427239,0.4532459830615663,0.07903448054212533
7450,0.49418016061701364,0.08052609139183718,0.6266230168410796,0.04380028904856158,0.5594248576946736,0.06936822786101615,0.5077940934773699,0.07794640073751563,0.44935824110181477,0.08184475604527983,0.42686578585540147,0.07970535107315108,0.4144216924684458,0.08208948590923534,0.42672568012624795,0.07976013772245585,0.42215622109584566,0.07621854189207365,0.4076046019771519,0.07909310574933337,0.45493108862735787,0.07882389999531055
7500,0.4981292103314975,0.08059517486721277,0.6258676116299344,0.04299581881455609,0.5613065505330422,0.06922507440498214,0.5096180592312751,0.07797456996185953,0.451210459110005,0.08149092370539193,0.42982053584236435,0.08011883286052174,0.4156280017390798,0.0819268652869485,0.42773976175252565,0.07980868951333711,0.42607966268500674,0.07670585053524105,0.410493365415585,0.07890112126882208,0.45590508354998166,0.07845398469312505
7550,0.5014392773944177,0.08031331652864349,0.6286988959696875,0.04241118490594577,0.5643915421848174,0.06940048540093254,0.5091528720621916,0.07759530736023074,0.45191370690811455,0.08135418386929189,0.4321384006779453,0.08016514346701291,0.4173402035142667,0.08171788046950496,0.4317867483974036,0.07983059355742053,0.4280997246379528,0.07675041346890603,0.4130921115356423,0.07883484274977774,0.4580056061328,0.07839875134133921
7600,0.5036117005094518,0.07964257950151173,0.6319177016285838,0.041822674997848475,0.5654411399912803,0.0693611926453336,0.5078319543397158,0.07772895949244651,0.45397728965242223,0.08091029580377276,0.4328487241370009,0.0798560629557208,0.4168412429188034,0.08157057663525488,0.43439293421536496,0.08019156093341594,0.42830158960818393,0.07646814740288584,0.41528440193826105,0.07805375771932198,0.4592802765043738,0.07805581803317986
7650,0.5049758116127783,0.07944042082859853,0.6350066807116869,0.040574201719194215,0.5660505910681581,0.06905300517778237,0.5071193631698886,0.07794025584487493,0.45468574010794155,0.08079241625355647,0.4353400071025073,0.07949356580145805,0.42019711812472077,0.08193529844228678,0.4367360068046866,0.08017887482234831,0.43039074214184403,0.0767131323453287,0.41642826496588364,0.07782321272360453,0.46159678024157424,0.07806776838219819
7700,0.508011927087078,0.07919758004872143,0.6356667956385772,0.04035281031919672,0.5662935137333254,0.06882340612790942,0.507853105209742,0.07816984321452743,0.4558587545210638,0.08059998167048117,0.43675697958020704,0.07930568666530355,0.4185930216677021,0.08141962123633292,0.4392847150142927,0.0805955754756394,0.43281657380074584,0.07663285559795101,0.4177208246155773,0.07739209019975661,0.4617312109918825,0.07763822247680603
7750,0.5100315396751144,0.07893523440192675,0.6364168860059203,0.040067552550488474,0.565203826616185,0.06875932197859146,0.5072565286459405,0.07820418697107152,0.45428006467500476,0.08010053969457287,0.4377317646833483,0.0792783866309437,0.42065082682484417,0.08120267681242918,0.4396136723384382,0.08051889556959288,0.4349964503871726,0.07657317333397491,0.42053831827397636,0.07739546273845378,0.4637506887260212,0.0773557172720049
7800,0.5124470635766439,0.07877794871657133,0.6383334988155436,0.03945035771396086,0.5674135396945611,0.06846718309711956,0.5066404027990545,0.07832693065578038,0.4558714716072161,0.07986837825289829,0.43747666724355333,0.07889391185350834,0.42116522263474304,0.08098331959669841,0.44438024735109677,0.08056073408941242,0.4371545671228983,0.07629701474714273,0.42425724964279254,0.07726922295585455,0.46492311032255074,0.07710118076766247
7850,0.5123490929140907,0.07860766403455131,0.638827619167375,0.03861570388954464,0.5675171502170161,0.06862305368520367,0.5073249785212837,0.07828331030090938,0.4557225511615263,0.0797581439281774,0.44058426474105,0.07897416184230331,0.42336702030279133,0.08062585232022638,0.44469256555934117,0.08012657911568068,0.4398497664904454,0.07651098993709916,0.42761950743675164,0.07693363576078262,0.4671908951734645,0.07710279773157794
7900,0.5133338180969804,0.07805835805520908,0.6386868466824815,0.038189229977584324,0.5678126515496789,0.06864651528934577,0.5076145046920496,0.07792098304783812,0.4556009771513534,0.0796774196601685,0.44088786955843395,0.07879429974087315,0.42709364351563645,0.08015861872936386,0.44691392191989704,0.08021289606876585,0.44396177350581256,0.07691307438013543,0.4308643879824372,0.0762152728402916,0.46949731829940033,0.07691948808276843
7950,0.515127528377262,0.0778509399917395,0.6380770580968412,0.03818336756435848,0.5677885433811506,0.06891299820896267,0.5091608334855746,0.07781192786777825,0.45829605516352934,0.07958042405633188,0.4426891005877073,0.07886545345527525,0.428710615890264,0.08035245457758566,0.4491391946123261,0.07932023875701699,0.4449244904364187,0.07649108871273524,0.43227947450323856,0.07579017897871762,0.4719383825689168,0.07694942236796029
8000,0.5171721097340118,0.07751988165884578,0.6393589958783363,0.038255892695822115,0.5688302511827907,0.0689759279961143,0.5094867743281032,0.07819041979718666,0.45919283799882804,0.07961585265746186,0.44645276659894045,0.078670508499619,0.4299349027207502,0.08016678642795781,0.4515513766522664,0.07920531296380798,0.4478524119134829,0.07683052299465712,0.43451396188839814,0.07520823176262051,0.47526687955942293,0.07685164546840552
8050,0.518441958914197,0.07722628403562855,0.6402398650591805,0.03800284424793728,0.5701663593084397,0.06894454006196088,0.5109947774488658,0.0776445149412563,0.45807514438685376,0.07963456131496496,0.4480956602024337,0.07857856472497426,0.42995343845178036,0.07953618017150205,0.45220246180597523,0.07913272442688157,0.4499274890889825,0.0768524309547692,0.43691050139316573,0.07500792867877731,0.47678117851041596,0.07701061528302144
8100,0.5209948947176674,0.07677543126580477,0.6421810576697929,0.03738228165333829,0.5715136746616785,0.06937889030911584,0.5114273476364553,0.07708145310039233,0.4583650467000169,0.0792847132588033,0.449037453859894,0.07837209200823965,0.43144097048818175,0.07919702218112434,0.4544571907724721,0.0790037316458023,0.4517911226636206,0.07675383190108585,0.43794279533378355,0.07435117918433816,0.4794479386197259,0.07681462712243525
8150,0.5239652788711145,0.07625171696237083,0.6426117245657317,0.03658040529022951,0.5733710936594458,0.06897798233481786,0.5115633333911171,0.07706170152780441,0.4576022339135376,0.07893756138506318,0.45134091083424666,0.07834902324773543,0.43238140136363595,0.07912506255806566,0.4570019637058285,0.07873647255068184,0.4537693910846551,0.07660033513387048,0.442027277784873,0.07409553600976808,0.48323931806342524,0.07651112130939625
8200,0.5251278171083859,0.0757915232132926,0.6434280627528307,0.03576119068796177,0.576098266187953,0.06831782166024479,0.5119742462740331,0.0766425924625531,0.4584699807305286,0.0788008230175653,0.4526770466191944,0.07808645362376607,0.4320824105127311,0.07870749809346986,0.4578640899598891,0.07859626914423132,0.45560729140740774,0.07617490381847662,0.4458336080287857,0.07378518489855274,0.48443869489843977,0.07641384518971059
8250,0.5270511417143133,0.0755861192247006,0.6444320186046744,0.035532322330678136,0.5762953727233953,0.06829789886553811,0.5129766463300957,0.07671790626105277,0.4604508866725081,0.07846109797781908,0.45571237084929933,0.07821512676139912,0.43415845393365876,0.07844891842763174,0.4599045108538888,0.07853589800782095,0.45702072719982356,0.07595751700507987,0.44949971550891,0.0738682289951144,0.48577919390931584,0.07617936136925099
8300,0.5286167203643672,0.07520644986447338,0.6451399043076634,0.035071642620525124,0.5763191711789846,0.06797043978923037,0.5150902691418724,0.07639291123052189,0.46152843386180786,0.07843696139686655,0.45789475361947574,0.07805260440152315,0.43489291560954224,0.07827986831352023,0.4616814307041335,0.07865637633217042,0.4595542561612649,0.07624920014242233,0.4508825336929536,0.07346970814073024,0.4859561655292533,0.07592680188648783
8350,0.5290644289798949,0.07457736812949717,0.6467823820597886,0.034611698111188555,0.5757158469437147,0.0675490205310432,0.5152756169132356,0.07604360849487653,0.46114662444148796,0.07840546071934108,0.45870384163076716,0.07774591880329561,0.43679513009735366,0.0783422729566708,0.46280046899972893,0.07851189726359294,0.4610859744792662,0.07619523360928546,0.45461697664556816,0.0732505188607741,0.4862255925073976,0.07566082915097022
8400,0.5325026205605075,0.0742447977315454,0.6477743116441175,0.0337267420366001,0.5764540375242655,0.0673985453160326,0.5150184627379533,0.07586802397752464,0.4615917450176128,0.0783774431631129,0.46064136363174873,0.0773915815053292,0.43739418819715015,0.07809784294603665,0.4639945560531478,0.07848118054552383,0.46419490512831835,0.07666547341482938,0.45435212006810555,0.07280418540205784,0.4869380588555828,0.07522457962014227
8450,0.5352942055889962,0.0738530927837137,0.6478796887228004,0.033275985981580956,0.5769107202986942,0.06747748050070644,0.5155011427353788,0.07570369209562033,0.46360796784390135,0.07796254777721805,0.4622818723449371,0.07696010123631064,0.43894270759134885,0.07777393590971944,0.46504997626377476,0.07825682784770363,0.46628199725756786,0.07707336277690405,0.45669520291523275,0.07256775956196428,0.488423586437035,0.07514999096852938
8500,0.5359426564797751,0.07364510370214003,0.6487828293484563,0.03272759405583505,0.5793256908025299,0.06748828279344715,0.5161763901944524,0.07537052029757187,0.46375567531871753,0.07796448321446384,0.46475198169246923,0.07710279210427641,0.44020586366691916,0.07775993019782178,0.4665684736625791,0.07809385402650637,0.468330003099229,0.07723099847530279,0.4600865063046967,0.07206421014201012,0.4905583418353644,0.07473309161806231
8550,0.5368747152479734,0.07364704529957561,0.6498926852358455,0.032646399291169026,0.5809721862117366,0.06772047413550014,0.5158533797550181,0.07550569244872542,0.46671075735256734,0.07755728894588776,0.46588622933349727,0.07707937629667938,0.44102166910622664,0.07773556734114394,0.46849781329722845,0.07790675182137698,0.4691080884960779,0.07737187521381836,0.46378891024222524,0.07164041560994601,0.49219542888021445,0.07437260028734918
8600,0.5374802053031893,0.07319205565905604,0.6495580741719372,0.032538708737107055,0.5819307313087282,0.06769618509454521,0.5183017494412708,0.07571898502050854,0.4684066302631601,0.07713487900194081,0.46737778209958164,0.0767716007612674,0.4414690632694669,0.07727251648062895,0.4704686933627903,0.07766283104552141,0.4690307965227736,0.07719397569532313,0.46601596184423827,0.07153222354931184,0.49054096607670905,0.0739538669686781
8650,0.5391386464988571,0.0726127544143694,0.6518024299771674,0.03219799722972978,0.5828119885072675,0.0678288126459322,0.520253431720666,0.0755379968834517,0.46787743039179086,0.07693371409743816,0.4674633064885165,0.07639172135079787,0.442528659453448,0.07751659812711502,0.47191789928412975,0.07740627314753601,0.471092269825321,0.07717966263476746,0.467731376745059,0.07086742970910287,0.491904753247114,0.07392482399653019
8700,0.5407062061561586,0.07186520122158148,0.6521879838601999,0.03161994143464924,0.5835548295182436,0.06762017719056278,0.5205983124845732,0.07509919342924681,0.46901808195465866,0.07643872999520122,0.4687851621962119,0.07607277445848268,0.44426135654414933,0.07725110709303369,0.47269319546272703,0.07715878575927392,0.4716238563402092,0.07712940291597703,0.47045555966891944,0.07071029593770062,0.49244777965492326,0.07388187079702455
8750,0.5412549018702362,0.07160674957019646,0.6506903983893173,0.031484386669569146,0.5852478478068223,0.06760385129609951,0.5204772098249544,0.07480601327954453,0.4721163367292826,0.0762934647144961,0.4696923987379576,0.0754758265889605,0.444990796812717,0.07705433052625887,0.4748115192521206,0.07634670586527004,0.4722699277559965,0.07683323377982106,0.4727860525227545,0.07042005359176354,0.4950998889089673,0.07339674429432191
8800,0.5431417995015664,0.07136884206470015,0.6498270125844647,0.03160908796535513,0.5843201447566684,0.06735889735856851,0.5213066113889137,0.07456691426825769,0.4741582380514807,0.076157684209784,0.4711455368057967,0.0751787859727596,0.4440643976315631,0.07689021733732705,0.47546144848927857,0.07632098728577232,0.47240758222833057,0.07742449745702136,0.4764175283523443,0.07012826442897786,0.4976731884302882,0.07299826750844589
8850,0.5434707243351562,0.07096814188234758,0.650172952540765,0.03115858601907871,0.5864754772278853,0.06728597246820092,0.5197995655501514,0.07466951079645111,0.475358131590896,0.07586796604343729,0.47022909631636767,0.07533383174320758,0.4453593804058297,0.07676386718902184,0.4783941066585911,0.07661649751762553,0.4738769707681616,0.07714641795375052,0.4775330578054613,0.0698191625166713,0.49669994585987604,0.0727579708331022
8900,0.5447606467458254,0.07084024969090429,0.6509662372819216,0.030994761338642506,0.5874388109008428,0.06686644983474234,0.5211503487924639,0.07405798680044799,0.47510890368017933,0.07586150077782765,0.47115330473268985,0.07513916247909966,0.44808786152974206,0.0764378240224124,0.47850019347430417,0.07633315435030101,0.4747100603781231,0.0772696992800469,0.4785315294543655,0.06922641200499126,0.49751634290221763,0.07237352129316575
8950,0.5456103288296432,0.0704765162302744,0.6496550309991312,0.03055016157935022,0.5878052967757337,0.0669724795220318,0.522241191846833,0.073810807503696,0.477058239434422,0.07518150050872544,0.47216002475438207,0.07507566579202607,0.4482929872995125,0.07625299493251034,0.4813675700613096,0.07652774764431211,0.4753813433231209,0.07692829603115679,0.4800112662530417,0.06878087976957635,0.4986412799218163,0.07191242369570211
9000,0.5459343977469798,0.07012430637365637,0.6505719020576496,0.030409591104860523,0.5875042259204877,0.06694406706481064,0.5240711040160778,0.07365392342628413,0.4787089708324687,0.07489772646119217,0.4737195020097399,0.07511371829079064,0.4513472886504829,0.07627566634866219,0.48216397181246523,0.07633192600395501,0.47570988068732367,0.07708412663774888,0.482109589649043,0.06869283924412005,0.49847863528634745,0.07186330279185874
9050,0.5493727951811119,0.06953609479679973,0.6516347962275926,0.029574409752438933,0.5878375917446713,0.06685454516967203,0.5243516241549259,0.07351712539430748,0.47982585610467005,0.07502010304557725,0.47666119057400425,0.07519101198327925,0.45035157716599294,0.07593455182295485,0.48358638064905735,0.07596711221693285,0.47374534068517904,0.07665527537698456,0.48596049383155815,0.06838352573250495,0.49886930074461167,0.07180533632485143
9100,0.5485010702007012,0.06927947588722358,0.6540085139588322,0.029237132789396846,0.5864980305724256,0.06680322560765718,0.5262158025623977,0.07332743113468453,0.478806291730626,0.07454218426640769,0.4770026997908958,0.07500600448257945,0.45334147641240746,0.07571236432679752,0.4850767631865916,0.07547299932131182,0.47450194767747883,0.07655309413775985,0.4855219859821449,0.06836338143679138,0.5019835187948875,0.07169438842402208
9150,0.5505638469489855,0.06906526709897731,0.6546988934565827,0.02902125897211075,0.5868430770458746,0.06705774447542302,0.5260143611501218,0.07302942731340914,0.48175815237408864,0.07448604483207134,0.47734959342502997,0.0748812420651503,0.45591339470358017,0.07588053566139029,0.48578025769679767,0.07510248327965235,0.4755516149322983,0.07623762976612423,0.48650380058662074,0.06837629144397361,0.5043603039833271,0.07117826995464885
9200,0.5519908404125841,0.06852387328260236,0.6561484864975397,0.028187220324704734,0.588051781387081,0.06704655739354178,0.5262657983749938,0.07304652387427957,0.4811232109592228,0.07410022685485235,0.47730189174025334,0.07498156673935652,0.4586770424001932,0.0755243534177432,0.4856749123081074,0.07507574318155433,0.47615898308441396,0.07607634129651665,0.4888480504630829,0.06780259608769866,0.5055986727785498,0.07111101097055589
9250,0.5542999648977682,0.06827710011660805,0.6581051645183106,0.026799038426830755,0.5880287850235909,0.06702046094428012,0.5265963824634053,0.07297896549490275,0.4820445239478832,0.07394108719951661,0.47494869978490817,0.07467396671129847,0.4593445599845789,0.07485384649458335,0.4862737911243565,0.07483819726833235,0.478162497361409,0.07603789584325119,0.4920401240092481,0.06723541018448563,0.506533039235643,0.07078891866819388
9300,0.5543855992956823,0.06810145127696782,0.6609586655218991,0.026127959004816518,0.5891882735581624,0.06678780203019169,0.5272182070696564,0.07270098620406425,0.4824696109209927,0.07372958217911466,0.47689050545812073,0.07443213789114313,0.460394003271266,0.07430495164928233,0.48937461412734257,0.0744273302223784,0.4791421699388209,0.0755365920047464,0.49542926180314617,0.06701923728688046,0.505874499608497,0.07030379027924832
9350,0.5550272332428388,0.06760010883704574,0.6625251345618725,0.02563279875330785,0.589772690387106,0.06674408094715252,0.5280430502216179,0.07262942449690153,0.48403585250659026,0.07378747942605582,0.47929995055432106,0.07419947570836719,0.4627652490476908,0.07407768934831914,0.4914420702096109,0.07443489954521015,0.4780653644236344,0.0752190554583147,0.4981170091433802,0.06714327626434638,0.5078561614200132,0.07004878774356464
9400,0.557211751690128,0.06723254675109437,0.6613930033583663,0.025562914951289036,0.5904443762638214,0.0664261069834365,0.5282570215438336,0.07266236013016,0.48412155884420216,0.0735441113070762,0.4802960032202735,0.07431047667418121,0.4638326303599066,0.07397489661912272,0.49244425099391387,0.07401309555027528,0.4783027966581205,0.07510373997077543,0.5006313134343872,0.06700541191381926,0.5092577920835621,0.06992878497235953
9450,0.5576944050637145,0.06707857030433773,0.6619380024011854,0.02569007035760008,0.5892799919603244,0.06628256292707106,0.5291443534540702,0.07217135028139587,0.4831736024412024,0.07324948000198912,0.48181166333022757,0.07362273519341639,0.4641642307136663,0.07369977892387665,0.49412945499007555,0.07409396607941211,0.47766535885860606,0.07514474949921135,0.5034029998371108,0.06720482057877226,0.5102828741146214,0.07002891681763769
9500,0.5607199421104909,0.06688950789880042,0.6619253720388855,0.02523743569186768,0.5893792485992343,0.06624514489179703,0.5293319106485246,0.07195263624652586,0.48376491204103217,0.0730580774216056,0.4821831284907569,0.07403922536137812,0.4637015577489539,0.07364902259281497,0.49518330465280463,0.073548324082792,0.4777149569414285,0.07478628339186918,0.5060065832226557,0.06667501859576402,0.5120535704113821,0.0698972851353416
9550,0.5623556887051656,0.06620047057240426,0.663291923870505,0.023971766700523155,0.5891959025083103,0.06616790663284768,0.5320137146790656,0.07141176082585313,0.4834605951138841,0.07253132880310438,0.48301741329475756,0.07420104799227732,0.4635191555521542,0.07339610504175093,0.4981623669234531,0.0732305215796199,0.4774581369770196,0.07456730450240383,0.50698776334057,0.06659470332128094,0.5130333713099836,0.06985656129329586
9600,0.563721012765137,0.06569031235628918,0.6669752467331901,0.02389068654637432,0.5883555445549455,0.06566626011465383,0.5324637796690065,0.07106819155879493,0.48582023491169535,0.07238023220968509,0.4838497958505187,0.07418969427062858,0.46358455629497947,0.0730337136471527,0.49932577068499595,0.07282636862749829,0.4779711084331551,0.07448453703931361,0.5082381807960417,0.06669293882354944,0.5140705913525772,0.06980823940784699
9650,0.565091163142906,0.06513123514976524,0.6672051907538825,0.023346694286897555,0.5882450341989229,0.06544673147381028,0.5353341327910163,0.07098258788534939,0.4880254113802237,0.0722958968833365,0.48508189571426913,0.07371976114752926,0.46487883112587874,0.07289966837430767,0.49980578941131526,0.07271162401547891,0.47883518234754524,0.07469281217015873,0.5095543274742428,0.06648522880212228,0.5144685097572035,0.06942650078282897
9700,0.5653605810943753,0.06435329196401281,0.6670289758679172,0.02254573275508106,0.5876731100412553,0.06536933735978591,0.5355113739365316,0.07121640368956247,0.49061403718728697,0.07244689510703321,0.4879371611722519,0.07368785420579604,0.4662381644335052,0.07278552445542727,0.5013127584195827,0.07223532674793542,0.4795509486754719,0.07458031287515643,0.5108000337205901,0.06642782233440835,0.5142721692421123,0.06912637394712288
9750,0.5673673327048374,0.0640890060883135,0.6683654532290543,0.021671284731625415,0.5878313707379201,0.06520861800574983,0.53758993305539,0.07097307722611332,0.4932125095789449,0.0722889093003416,0.48739190946538424,0.07335616076646517,0.46790234815295784,0.07224090932784555,0.5030231271040515,0.07208184340453334,0.47938990984404434,0.07453852523130405,0.5138294986765345,0.06653223090101985,0.5156854766990113,0.06903964462806661
9800,0.5668130183544065,0.06395458109836064,0.6690453109384823,0.021493465900217,0.5874707347413535,0.06536676914414984,0.5380893777820394,0.0704542532589813,0.493850257665633,0.07196578606658603,0.48977396933491624,0.07314379311416563,0.47032783307077386,0.07198164876328113,0.5039062686224158,0.0722133584360454,0.4801047447807776,0.07418202179759505,0.5123069650248122,0.066359085674616,0.5157963365736078,0.06834971522162987
9850,0.5690990777575093,0.06400593682585688,0.6709238710298137,0.02149594484676892,0.5881694263182172,0.06531618406344633,0.5380433085785067,0.07012323738616631,0.4959571777172065,0.07145392250238346,0.49132824439152634,0.07284021571662183,0.4718467873266098,0.07201307264898933,0.5071594102339749,0.07192959573002641,0.4817298063489738,0.07367731472234713,0.5154917027215284,0.06620704375337183,0.5153519325312292,0.06823696333180516
9900,0.569434725391453,0.06366314260935105,0.6723179902553649,0.02107189420401024,0.5892174076453022,0.06553120026818877,0.5379101809267447,0.06991698788161559,0.4959123934338128,0.07131343410265044,0.4923468562968095,0.07257928849278188,0.4717363223277158,0.07172092853012321,0.5088289826036373,0.07178864337740451,0.4825796775937286,0.07400187609816285,0.5157544911488559,0.06606614194350734,0.5174464185461286,0.06807382459812243
9950,0.5723594429464385,0.06319500741931186,0.673761044344976,0.02070693592597522,0.590103399922718,0.06537694123460795,0.5383610974967639,0.07001462327367365,0.4966553773743206,0.071180230952499,0.49498762076462255,0.07280452627475364,0.4739736226150972,0.07172764122724179,0.5080631591345842,0.07120852914030139,0.48214592332266526,0.07377030887681567,0.5170295666897151,0.06619695068977921,0.517821088412322,0.06821396190652788
10000,0.5742664833347326,0.06283398297279848,0.6734290878074206,0.020601807834435572,0.5902736959573667,0.06573741472464048,0.5401822134160718,0.0694442088863432,0.49797856344879293,0.07074230813403218,0.4961416252033644,0.07223044324626943,0.474292527771101,0.07176094308339268,0.5088536053056302,0.07088103702143064,0.4843742732111793,0.07329078429291414,0.5176363004246375,0.0659246256996209,0.5194684562415423,0.0681376383004554
10050,0.5747864167065831,0.062347255241819305,0.6762415878207731,0.020191575025464488,0.5913550656681007,0.0655128086285046,0.5399235971543436,0.06944196836469638,0.4986661220801371,0.07041462059443378,0.49649973958364924,0.07205899364116448,0.47616035942782226,0.0715796436022754,0.5101009017377326,0.07081180554193905,0.48350086595089453,0.07304218541690018,0.5191283886661578,0.06576113391197742,0.5192108640779703,0.0683806278644584
10100,0.5774198473667976,0.06166025716663797,0.6760267371988462,0.019437195314664632,0.5918405370438263,0.06565992666802146,0.5414555494505231,0.06900333826441017,0.49933478299977346,0.07037002688207561,0.4970382968475348,0.07204369095179178,0.4764209820505987,0.07119694949336564,0.5113782633481099,0.0703825083298415,0.4841431803974806,0.07300052090802912,0.5201418595242491,0.06575064442464086,0.5193145197400016,0.06829667190574674
10150,0.5790858758751564,0.06128410927657002,0.6765096747431066,0.019630987187411627,0.5924312754939558,0.06581868781024695,0.5419491325567077,0.06863947773695071,0.5010361939658241,0.07033349576125648,0.49714870405011236,0.07192357678044793,0.4772790639522011,0.07089592219620915,0.5117138860302282,0.07022794586262711,0.48597150531858047,0.07317241865216613,0.5220261642740088,0.06551261516964901,0.520153817324529,0.06793623966631157
10200,0.5790838860401558,0.06127207187306173,0.6778204061292231,0.01901556435237096,0.5928899858745509,0.06585200853400633,0.5424292908611761,0.06847389979411429,0.5035697768566851,0.06989156938751748,0.49845109231543966,0.07186462179013292,0.4797444698484446,0.07070371808911238,0.511544985341082,0.07030104102247425,0.4853443674667917,0.07290875961755293,0.5229899418001719,0.06540164646913285,0.5222122096947038,0.067982960731039
10250,0.5798774743967986,0.060887068808110706,0.6781454321210352,0.01918125922218171,0.5919347157682898,0.06586601807365199,0.5438740173295336,0.06810766563093855,0.5065405316717386,0.06959876111668414,0.5013577193287465,0.07146850576242542,0.4791322427212234,0.07076053447408548,0.5102394628139766,0.07000758132849379,0.4862689248930277,0.0725172603132666,0.5233076309749878,0.06519838782568124,0.5242943813701075,0.0677754871817245
10300,0.5812432401292367,0.06101198549733284,0.6778594133013879,0.01910513367644795,0.5924240742229508,0.06551468740506679,0.5434948219716282,0.06810594775894796,0.5070104408215381,0.06938623309228054,0.5022802210076884,0.07146869084468002,0.47947383063789567,0.07064239894744823,0.511068116941581,0.0695000465391852,0.4868773154521294,0.07226248470578536,0.5238464398508964,0.06477388222220005,0.5251077563124484,0.067737201722376
10350,0.5808509094212726,0.06103517082570855,0.6775766323717228,0.019547142780889905,0.5921709195927831,0.0655801403168433,0.5434162640996223,0.06787747916145101,0.5073882807820663,0.06891086026338251,0.5029607237929902,0.07133827960428167,0.4827143081247305,0.07066834979542806,0.5122226716751199,0.0690589255336731,0.4871955843218554,0.0720420853329609,0.5251440561579432,0.06474110927801854,0.5264214174606607,0.06760137564959791
10400,0.5817764290029125,0.060822490966274505,0.6800673674531948,0.018828633791347485,0.5924676524985322,0.06573319125522815,0.5453950037679522,0.06740314037637384,0.5074590653602256,0.06859376902554491,0.5038238518311589,0.07111728864232006,0.481868476764676,0.07074687530537939,0.5145604833178737,0.06900610374981594,0.4882271085916088,0.07237640562897212,0.5252194378396844,0.0643467084086962,0.5285983421094218,0.06753257413641806
10450,0.5829942564973905,0.06020721310776693,0.680576349004345,0.01888519879394125,0.5931074170937223,0.06595248308585172,0.5457967541898379,0.06744210230462143,0.5084167742746447,0.06853408894550192,0.5049686174216214,0.07123402502040956,0.4843335386866647,0.07063043333104091,0.515514805630314,0.06869237124219903,0.48844597467249073,0.07220419576154034,0.5256328310691747,0.06444706429701301,0.5287341419122851,0.06757707488635874
10500,0.5846707212571814,0.06015095922855033,0.6815811857956985,0.01841077182618677,0.5928289790570666,0.06608657370618229,0.5458864178810334,0.06742866697303283,0.5118298896191321,0.06830407814962083,0.5049827086399135,0.07131159045550468,0.4844867848671516,0.07022624984338623,0.5183012704879051,0.06823632187677021,0.48972787447680305,0.0718505764458961,0.5253320218490005,0.06378075932185984,0.5292025752712081,0.06752519090488503
10550,0.5880614059294494,0.05906737023258013,0.6809447011537894,0.018515482526507396,0.5937301343090263,0.06578197685193084,0.5471423808118288,0.06716059083785297,0.5116740615222174,0.06787042347296432,0.5066161509648137,0.07099405581594509,0.4861650338096966,0.06996156199712769,0.5203653470461027,0.06821951079827518,0.491655682838578,0.07142392324899816,0.5266871563738984,0.06353642552545244,0.5309103817289568,0.06739687619600876
10600,0.5883570913013081,0.05893244134350493,0.6794245957461348,0.018081448814431036,0.5930784086054575,0.06597510069067541,0.5478567131983234,0.06660963895171151,0.5126530672705525,0.06791963618522529,0.5090267667224133,0.07090549458720784,0.48982950639711104,0.06975156593259761,0.518687927414804,0.06840917296298772,0.49116522818987535,0.07169319726285094,0.5285819234392357,0.06321177743200575,0.5331933951624837,0.06727683876416296
10650,0.5901160809573028,0.05843844959240258,0.6815287306023079,0.01781045155795245,0.5912707980949191,0.06599326997014374,0.5496073798906795,0.0665130002582875,0.5157105036691366,0.06801681054790736,0.507722046860997,0.07031530625829467,0.49247070222375916,0.0696998228064917,0.5183556691364796,0.06775724634141726,0.49180482101114664,0.0714211132203196,0.5293947519216385,0.06295591038478618,0.5334574979280132,0.0672271182696181
10700,0.5898820356647438,0.05814301350959796,0.680897762154898,0.017596263833041328,0.5904071378382855,0.06589778677629454,0.549584363245937,0.06638672562676064,0.5157561470095982,0.06778475978797897,0.5079428343259201,0.06994614638469682,0.4942286929192797,0.06885697016011012,0.5199518965897487,0.0669178351468965,0.49358910722172267,0.07149267626905119,0.5311322895436933,0.06288046387657156,0.5336289676744981,0.06723651958102275
10750,0.5920103860479748,0.057639094360966044,0.679359982611847,0.01743277124538705,0.5910582622586894,0.06622357255772858,0.5502632652519543,0.06633028596287319,0.51437648194469,0.06764615533618237,0.5079015838614216,0.06965593841302795,0.49522572925150243,0.06836386709184841,0.5217014013868438,0.06676188510334148,0.49614377048811514,0.07100861760365165,0.5313766435470065,0.06311151108441551,0.5327021242205433,0.06742447314959547
10800,0.5932876966239706,0.05744515581920406,0.6787125661712051,0.01674822270091064,0.5915352113198948,0.06592897673445838,0.5504288108892517,0.06620614551085831,0.5152755169670523,0.06763639534930976,0.5095827894497483,0.06943826587071449,0.49762485788667554,0.06845223599305139,0.5241355669117855,0.06638672633281455,0.4966726577948231,0.07061786938376535,0.5308578101762154,0.06343812322531275,0.5335153228915831,0.0672978316906603
10850,0.5930082172300861,0.05737005580336911,0.6792814400260329,0.015527822199056667,0.5911870173552315,0.06606152228872329,0.5502370086727445,0.06614789245320467,0.516626165629197,0.06791355121976092,0.5102094886899388,0.06985644747173747,0.49955635571644585,0.06848002295418283,0.5232340936991328,0.0663237553031246,0.4967234326005957,0.0703197685963132,0.5317470074381407,0.06296040152333372,0.5344632158132382,0.06713243502922817
10900,0.5954672614931485,0.05662975035568688,0.6789302552855362,0.014715121121485085,0.5919174641779759,0.06617187677341146,0.5485181127982635,0.06642863946341472,0.5155625341272939,0.06795499205926027,0.5106216225580877,0.06987744852973025,0.5012273591605341,0.06797512507094751,0.5248304000450711,0.06599939291100444,0.4988027098066085,0.07069756855821138,0.5330558312523985,0.06260048712585649,0.5360157068341712,0.06693367209106056
10950,0.5976808211624651,0.05588027357913354,0.6774836421470773,0.014494454720997793,0.592472330209106,0.06613251529019565,0.5490983120097033,0.0665511584407531,0.5180519076443761,0.06809070782150926,0.5116125002387498,0.06970883147837516,0.502572781207829,0.06778471443397076,0.5231621267978541,0.06590414817149685,0.49919042069093195,0.07033978114923493,0.5335516604356084,0.06246999930073752,0.5348496118647434,0.0670405566060322
11000,0.5977541126121889,0.05547705182543244,0.6771623719714098,0.014816139068566518,0.5935583971630313,0.06576418430311573,0.5495915022220383,0.06640502363546046,0.5203953346570397,0.06807301143171847,0.5116616151913245,0.06947558077323435,0.5046612141829941,0.06776308216635434,0.5234850698192248,0.06544414959105911,0.4997096898241504,0.07016333153500351,0.5328866026763055,0.06175822321527445,0.535841965247633,0.06683578643683245
11050,0.600677892244277,0.05556921955298773,0.6776759812602456,0.01490348459058099,0.5938597299293655,0.06572355976634818,0.5502323369921654,0.06657222132086749,0.5219527398647315,0.0683154124486872,0.5128378439758199,0.06939812191187283,0.504377347114366,0.06776805772832001,0.5260090869584269,0.06512896852292598,0.5007457918463772,0.07055043899172096,0.5331036656895511,0.061684284474185405,0.536228931825302,0.06679474123632172
11100,0.6008082386247993,0.05491931233225365,0.6775784931797633,0.014699250180210108,0.5959789408611657,0.06581777035192389,0.5514444363158659,0.06665109265718523,0.5231029304913486,0.06856181264170223,0.513933618486196,0.06926761388757938,0.5061894965229218,0.06793574201955445,0.5275232634729227,0.0647003476969311,0.5014838693496181,0.07048117552045251,0.5327380489542274,0.061743950536534066,0.5377317231661616,0.06665826639383225
11150,0.6022898371497395,0.05489333471466594,0.6797823254083432,0.014229362162560544,0.5975424005226896,0.06613797723214769,0.5503131850184666,0.06693289846802136,0.5236750065488769,0.06871901290606701,0.5158141784586194,0.06932279519356117,0.5068300334634771,0.06743059019051827,0.5301672463289452,0.0647653801466987,0.5012188009549233,0.07028110837690979,0.5331763287786999,0.061585937711294114,0.5381201786889962,0.0666227368525324
11200,0.6063284374097015,0.05358132995795772,0.6807272845662279,0.013646567645413173,0.5979465482117216,0.06629455231251628,0.5508092583005502,0.06704555150042421,0.5249503041043367,0.06863072785853092,0.5180464038202949,0.06954299305760377,0.5086894029138,0.06739767458393721,0.5311957717695078,0.06424976055484062,0.5024605269160086,0.07020701845979123,0.5331301999705174,0.06146453828115179,0.5391059001169064,0.06664863372940585
11250,0.6107401620831531,0.05322515042904532,0.6802363852128992,0.013367096187550952,0.5986884699364767,0.06619430806456261,0.5530642073182814,0.06700863219773819,0.5254154163647595,0.06863573525176649,0.519147647904458,0.06973505842142955,0.5097414818893288,0.06721257080811863,0.5327202641140795,0.06405487347681246,0.5041803313692165,0.06978592718980255,0.5352188420863768,0.0614318037865625,0.5396861865095657,0.06624520954504735
11300,0.6139626222574891,0.05254825100034806,0.6789088910994966,0.013164788660573608,0.5993126269575839,0.06639044079468254,0.5539057269374694,0.06677179543135513,0.526310459479091,0.06835771562480361,0.5191796914796335,0.06976597370326827,0.5090405286496079,0.06674841101696505,0.533303353827157,0.06404206018297202,0.5036415424079317,0.06913010273545024,0.536509755257236,0.061524441969933855,0.5418072559958835,0.06659667841860582
11350,0.614994203152614,0.052475695667147736,0.6763974124749691,0.013773470701625278,0.598160888214247,0.06622432441691031,0.5547201852659394,0.0665171938689174,0.5249006120875019,0.06858494411846103,0.518526005781737,0.0696463293996603,0.5096956672865531,0.06605459277597829,0.5350152915987728,0.0635651663854784,0.5036555515299969,0.06879747459025384,0.535859545107756,0.06119991802162243,0.5415035016030384,0.06643272813869082
11400,0.6172137207735529,0.05220019502434052,0.6772940645184924,0.0140750106961626,0.5977373017585398,0.06619761537527889,0.5551000280457918,0.06625207178110755,0.5253055684873067,0.06839995864701491,0.5194827443845798,0.06940193174112629,0.5101210176318077,0.06632614677807652,0.5352683211113743,0.0636406791549148,0.5055294008162289,0.0688503903386259,0.5349325460260991,0.06098200428439539,0.540180050641724,0.06644627662218425
11450,0.6165668711688298,0.05192151229486453,0.6770743644696835,0.013741610556850761,0.5990853665739123,0.06596433516731777,0.5567767403906572,0.06587461960616206,0.5242788995224399,0.06818551848792052,0.5227105909204712,0.06922461093034743,0.5102065043188803,0.06659959674183041,0.535352067152555,0.06338145270802008,0.5052488484082934,0.0683744098936226,0.5356186507924683,0.06076151175365319,0.5408975590865152,0.06663030659669777
11500,0.6170705881008073,0.05176356465555785,0.6763678262034073,0.013576993403010103,0.5992296023317256,0.06575595822937363,0.5577846555220484,0.06609628435563299,0.5227920491135569,0.06839581236400658,0.5232564015323856,0.06920129572030409,0.5114232319347864,0.06613754418422309,0.5356804989178889,0.06308360008242418,0.5062561260621411,0.0680179860527038,0.5366664889046809,0.06056625897332783,0.5400544867031734,0.0666190949674918
11550,0.6178555101628234,0.05159938002406798,0.6767041424424538,0.01344333314437669,0.5989195533077866,0.06573945405814761,0.5577767096831777,0.06596537587702642,0.5234632216771073,0.06806792887741804,0.5234642060327932,0.06889236940328951,0.5134896779210266,0.06576861682639723,0.5352212602922553,0.06310244956242961,0.5054617989118266,0.06786897121529242,0.5374399389021633,0.060376507639855234,0.5413637707596548,0.06664936221108414
11600,0.6181973954432721,0.05161743937510081,0.6775433472325565,0.013486611765768033,0.5983112139678302,0.06582337752484106,0.5584178104612322,0.06605183672329797,0.5221469001861041,0.06789938890567462,0.5248169380780692,0.06878078749367593,0.5132089461759242,0.0660250467170156,0.5364721849940995,0.06292615099363455,0.5052187278890043,0.06796880520505086,0.536850453764596,0.060401741714086875,0.5420471045798646,0.066614491864513
11650,0.6157699760630286,0.05149449880756108,0.6761333537731434,0.013888627258543859,0.598085783566817,0.06590785851577487,0.55915653143108,0.06580373242945231,0.5235054425767278,0.06781381580104975,0.5247681095900796,0.06883357344343653,0.5139499390776132,0.06554313987203218,0.5375701295925537,0.06305928079023897,0.50643568328294,0.06801177110662471,0.5379891597591844,0.059687750778685454,0.5411473143537898,0.06682098031957326
11700,0.6165706175160364,0.05126078298124497,0.6759224979236851,0.014354370617980101,0.5983057095206309,0.06532985538172514,0.5600444861491979,0.06595113303686653,0.524264152758698,0.06763337108198086,0.5249017476382888,0.0685691986047577,0.5140899882538474,0.06522668512376284,0.5385553717590291,0.06279286866946623,0.5082478710293574,0.06783033802835083,0.5380152581766516,0.059775749762852964,0.540471674844729,0.0665274744711701
11750,0.6199978248487914,0.051435176530688596,0.6757258728221001,0.01393766538899035,0.5984813494805904,0.06512529157793197,0.5598113051137606,0.06562750187918849,0.5239812878757597,0.06769384352891539,0.5241513592636293,0.06816148238380149,0.5151297475567405,0.06509535874133701,0.5388394191605744,0.06301067199791631,0.5106960794276104,0.06777098598774565,0.5405796394195468,0.05944043374774166,0.540500312350175,0.06594609698587768
11800,0.6207508338693991,0.05075660138225941,0.6772885322814932,0.013465972871696418,0.5993897036750818,0.06502117245865183,0.5595575820585791,0.06563474298224169,0.5260068278295177,0.06755366884727351,0.522951946773068,0.06812177465574344,0.516324121716176,0.06511513922261142,0.5388928262600552,0.06245452646325344,0.5120733989537357,0.06784810679768467,0.5413776937977097,0.0593287137925997,0.540219445619907,0.06584090976332722
11850,0.6214732336748068,0.05094768301833789,0.6773872453922083,0.01346654875026089,0.5996331890452717,0.06506498767393529,0.5605522825722358,0.06531741583831671,0.5263840231875795,0.06758108101110114,0.5222565585874507,0.06818065949962294,0.5165158509995432,0.06489530635756985,0.5387892916778906,0.06241978319999081,0.5135315358477957,0.06776339357606745,0.5417696594324103,0.059269578648024096,0.540388054587899,0.06606565906243725
11900,0.6216871537873412,0.05083981251041791,0.6775562837369499,0.012958655183365494,0.5995049451702714,0.06499603379057864,0.5615494270745203,0.06547950171536089,0.5254081406571671,0.0671878852213474,0.5228670987032226,0.06802295106739269,0.5171971561154262,0.06471287309773334,0.5417311593580216,0.062300560110776775,0.5132208559614984,0.0675069198056961,0.5428145729827881,0.058947607001318514,0.539273184341821,0.06584821044545824
11950,0.6247940625365704,0.050289547565730154,0.6766645558148282,0.012885733318093395,0.6004030960834552,0.0645707683550429,0.5630591811851638,0.06562378181343251,0.5266792784797234,0.06728042506484462,0.521598872066592,0.0679224101815993,0.5182420271159321,0.06463036896850542,0.5410845734368588,0.06255230584257189,0.5152561628991577,0.06734414985634943,0.5429570433683204,0.05898405741851878,0.5379871720752218,0.06583033143891097
12000,0.6255642410287429,0.050144847369864416,0.6768295184040742,0.012552261970967614,0.6005292655705117,0.06456805608170042,0.5651013575637986,0.06545907805239054,0.5256574125362793,0.06772573967394097,0.5222487057154218,0.0680156471990329,0.5194620213491524,0.0644734566887394,0.5412389239369195,0.06258043923378263,0.5160996457064465,0.06750366758152253,0.5427641700865197,0.058665041704355166,0.5395541694811173,0.06600866588893793
12050,0.6257446092292144,0.049994291286678094,0.6787284004541323,0.012313807642929017,0.5997360172744182,0.0644575889045098,0.5635881301246001,0.06487387782749908,0.524215288328038,0.06807158834446049,0.5219607964325798,0.06764479561854575,0.5186695199597441,0.06427434166376389,0.5402513992274174,0.062411138614881484,0.5168886622793841,0.06695518335066353,0.5452855561238757,0.05869240950594578,0.5415358043565593,0.06633315155092924
12100,0.6254154571262902,0.04987751374526395,0.6775591398801862,0.012550772428064917,0.6003403100465062,0.06457348458478121,0.5629002274563281,0.06507533425245768,0.5244061461869369,0.06780237117591668,0.5218610238487558,0.06740135212241523,0.5193177764976626,0.06370429099105626,0.5423352767533127,0.06256245692684595,0.5179567436007384,0.0665826710825042,0.5469300526184763,0.058190160790996086,0.5422231365515079,0.06608585614943437
12150,0.6251610693644379,0.049501267809830954,0.6785903347973946,0.011863888841817542,0.6014286014507705,0.06428295410190357,0.5638242194133692,0.06510789965527121,0.5232769717357878,0.06781958065456496,0.5229888400721837,0.06729239451317395,0.5215624626072427,0.06316043016179325,0.54235861223964,0.06266680316416316,0.5183677142720111,0.06627345665900468,0.5460578970239272,0.057840623022079304,0.5399976416066603,0.06609489937242086
12200,0.627715562886521,0.04920365393513544,0.679797697120239,0.011616951746422799,0.6021893442851827,0.06420871074974462,0.5647468523650007,0.06507365356201587,0.5228320650748092,0.06781382213980308,0.5224674950799356,0.06717031300716864,0.5231491589330671,0.06280096974472227,0.5415345202044103,0.06263918439535707,0.5180694155430181,0.06573005995871549,0.5487486845355147,0.05731781743808946,0.5410632137123734,0.06528841409263876
12250,0.6288985733082457,0.04893624567015402,0.6793577304884961,0.011639368831340785,0.6033791607125852,0.06420444499148854,0.5665402874865544,0.06504949854759433,0.5245554095318935,0.06763654464425191,0.5240847866706055,0.06749471357928026,0.5236361555364268,0.062261700648684304,0.5409094234039494,0.0623296424714278,0.5191718866017342,0.06572039869793159,0.5473950982218561,0.057246641203412614,0.5412792433962498,0.06501920534533295
12300,0.6286127758079411,0.048764719603033864,0.6807993253651078,0.011681946478072837,0.6040919022226905,0.06375214400812011,0.5664080908498399,0.06488458013699709,0.5258360239885828,0.06785472498295411,0.5256400024394206,0.06741169458301312,0.5226912426497722,0.062527992871109,0.5427403931934333,0.062202624410607386,0.5196095690425896,0.06581659897132078,0.5485781828226393,0.05701521461740367,0.5406811358525824,0.06488749770654176
12350,0.6276855009605495,0.048809660133815325,0.6830137744204704,0.011100329582862145,0.6043757347869418,0.0634650432426746,0.5654432362462931,0.06464592500156444,0.5240208005435574,0.06798943030177176,0.5239319383621719,0.06760783779353749,0.5243508929403113,0.062271353293862484,0.5471131488417499,0.061936830096752514,0.523791620498612,0.0652987764599854,0.5492904315337686,0.05637916262413631,0.5423192685278138,0.06464641310972918
12400,0.629816502915087,0.04842715192395055,0.6824634183958939,0.011468140227160601,0.6045229487207964,0.06335789515367532,0.5663463079508092,0.06475418920918458,0.5231652559872086,0.06809449849597925,0.5232252337798007,0.06768317537791571,0.5247304380401752,0.062241525294058714,0.5483968045282139,0.06102503056465616,0.5232360530450466,0.06508716897800276,0.5497995538361855,0.0559673260240699,0.5405087780691357,0.06459778481414197
12450,0.6314256928048747,0.04845024469275543,0.6831342307947642,0.011687382709285989,0.6040261614260762,0.06306436122676433,0.5665264412314116,0.06468241327402849,0.5236032956196548,0.06798325016597245,0.5230365250616973,0.06761206784296186,0.525024690021546,0.06216579048532545,0.5499005662660662,0.06051221471790693,0.5226991204368614,0.06514059188462482,0.5496882949848871,0.05590744699892456,0.5396617049853674,0.06424610478719389
12500,0.6335446368153975,0.047537978136137554,0.6836859958491819,0.011208030632029813,0.6039097337861338,0.06323983585473494,0.5660058544501108,0.06461553572237572,0.5227517820872475,0.06801179142775939,0.5232001105261304,0.06750798627706124,0.5248101210764919,0.061764293754136654,0.5496638649285885,0.060606087082263324,0.5225761668210482,0.06485799471675652,0.5512302489590674,0.05636820098877515,0.5405394980206246,0.06456470337279092
12550,0.6343456427993743,0.04748099606639745,0.6825628272950965,0.011758083724739226,0.6037175395968103,0.0626707021875084,0.5664293373450227,0.06489304187568987,0.5237588715033203,0.06757858114914403,0.5244981010714016,0.06764502379336197,0.5261588845290358,0.06157244618599006,0.5498492730563097,0.06088002164359541,0.5244103120631587,0.06442982563417428,0.552156397772447,0.056181782412824705,0.5416273649808669,0.06416641775337842
12600,0.6364269747937974,0.047396214237831046,0.6827808643779244,0.011887240649840427,0.6040155732422207,0.06247615571380555,0.565896079569099,0.06505481832694979,0.5245356753350089,0.0675312814649375,0.5273948933805837,0.0675987295239792,0.5257173277730345,0.06122102857704242,0.5504584866248612,0.06058173330291928,0.5231565584647866,0.06432729205376056,0.5523881788930336,0.05631685378538201,0.5430366374372817,0.06396660326956936
12650,0.6369827487432216,0.04744492048904371,0.6828751390348295,0.01249244703687687,0.6045663831398087,0.06221280731993103,0.5672734298008212,0.0648740685119604,0.523617571925288,0.0673627818615731,0.5271879495147842,0.0673916819744614,0.5249395941324926,0.06084686852179817,0.5520595471622979,0.06048123807212049,0.5232228490555606,0.06363638886177188,0.5521558012882679,0.05618574470601039,0.5441055236071408,0.06388741039495247
12700,0.6357633782209509,0.04663678859269225,0.6822137075576928,0.012272698951181537,0.6035290620390196,0.06192400620542201,0.5665598333999788,0.06474184082487734,0.5241629100846307,0.06766933021450937,0.5266639943100953,0.06721177405793904,0.5256292444146025,0.06123547612269001,0.5543865105427523,0.06024843700478681,0.5243686736207848,0.06343399640981179,0.5527865463610424,0.0564187564263155,0.5449275606704335,0.06364126141035385
12750,0.6364706375608595,0.04631389110505466,0.684403101276247,0.01203783618435212,0.602628817919791,0.061553041047264986,0.5669978906383273,0.06467546510938521,0.5249935711261016,0.06750788723318422,0.5260101878510607,0.06735391818381421,0.5256546100195625,0.06119325254151899,0.555664864537828,0.06052210540135049,0.5259749502034041,0.06317171454138416,0.5546875165719184,0.05678715692002519,0.5465661170916383,0.06334188263926378
12800,0.638172691043184,0.04629369533211066,0.6841410084674746,0.011599282837117933,0.6032145939512225,0.06109470715529662,0.5698014439228088,0.06429603801308167,0.5211281239330111,0.06763701500045029,0.527847357032428,0.06686765021482959,0.5268443888331524,0.061184750773769433,0.5555689324883063,0.06033062869705098,0.5239934963514353,0.06298887475342782,0.5537893790466992,0.05717163584537536,0.5482562029641411,0.06332273807804069
12850,0.639000126102843,0.04602032441693526,0.6855785213384935,0.011784441695082682,0.6029276563632615,0.060958519205953035,0.5712890201939509,0.06441717375528495,0.5221850226116567,0.06775947750734894,0.5280382264432967,0.06686806483762246,0.5288820301665131,0.061269044124936035,0.55572797044888,0.06003688070104627,0.5261874051936374,0.06230401501282966,0.5543739317629673,0.05689722865999925,0.5486755251709233,0.06314824880312764
12900,0.6395218792615524,0.04581790228718985,0.6842158996932584,0.012046949995107996,0.6023588520744437,0.06015397809430208,0.5722789492117141,0.06391747451201585,0.5217542365375801,0.06798704497660045,0.5267717903672774,0.0667924673360609,0.529424983040322,0.060999038962149345,0.5560335810112802,0.06005406406506247,0.5288000686328936,0.06222163428728661,0.5551898753601011,0.056068556513251475,0.5493465441776934,0.06264428245219278
12950,0.6385486471004989,0.04546021357821976,0.6818109829532392,0.012239336843113778,0.601903983123083,0.06043622318164463,0.5712064521343065,0.06408915209075262,0.5235184376967856,0.06768208392305265,0.5268897453968984,0.0666625470125266,0.5327325890507404,0.06102400300846575,0.5577790358202758,0.059551588873943566,0.5302579737586286,0.06223985188316272,0.5546722400750956,0.056410823929114715,0.5476026041211314,0.06268457372805336
13000,0.6393376909144827,0.04496368989697819,0.6818392023896278,0.011933197473896701,0.6033924585205535,0.060577456691847345,0.5737041331095318,0.0637257612554299,0.5231573870736347,0.06767500003396697,0.5273629936100727,0.0663921064209714,0.5339665992387456,0.06083216251436003,0.5586335568718117,0.059475508275616956,0.5304438492496312,0.062297277622024125,0.5560176251339131,0.05659041643372295,0.5486226572708397,0.06313818415421067
13050,0.6392501600945051,0.044597415546857026,0.6829594373447795,0.011840263981986454,0.6026240079975191,0.060227892223901416,0.5727757612616161,0.06340592496616165,0.525192946732292,0.06743003999771285,0.5264832024782303,0.06613056266878577,0.5321460107241637,0.06048539011748343,0.5587057261873477,0.05959444976625815,0.5310567056961981,0.06179521909547245,0.555582432191541,0.056595495847415044,0.5485023325532662,0.06297490116792352
13100,0.63723042924385,0.04381583656541717,0.6836982114219733,0.01199928099666915,0.6022909850748042,0.0598661190951258,0.5741087222821823,0.06346348955947195,0.5242895898286755,0.06715900368153625,0.5271013054616043,0.06625691140756716,0.5347148234536663,0.060455310762859364,0.5578972390259981,0.05953121079430183,0.5334299152814618,0.06170715316582156,0.5579557040531068,0.05683866499315082,0.5484761243518238,0.06292608112298517
13150,0.6379697746517102,0.04365396976839361,0.6838766985383784,0.011265618788560972,0.6033289083487852,0.060014298425801305,0.5730085575526621,0.06320142818368435,0.5252070061140313,0.06749396764722167,0.5275232959620354,0.06587824328979655,0.5356709348179836,0.06018210389012932,0.5584828428064913,0.05953718848836026,0.53522482547097,0.06189024909823093,0.5595134256554721,0.056447967348142544,0.5486362520409385,0.06234211414010864
13200,0.6386368949949587,0.04399394529737182,0.6827371724959501,0.011564178831461354,0.6032160929836007,0.060021425151837185,0.5735581798333901,0.06317382884695322,0.5241544731120275,0.06719600141912849,0.52557784694596,0.06588768620951906,0.5346927411770431,0.059822385711172675,0.5596233811821331,0.05940449242073095,0.5350562473768545,0.06156783102375258,0.5598155270768526,0.05638163296729195,0.5509660977890417,0.06217022527876577
13250,0.638850981540289,0.043795560478289856,0.6832908016870678,0.01147374617526793,0.6032907178984308,0.0598529983755534,0.573068267011535,0.06323002940115137,0.5247181132944927,0.06694583749433093,0.5260525238754038,0.06586499549426147,0.5361194593388291,0.059912598590599865,0.560591230694585,0.05943690402181133,0.5358592919706027,0.06118506027142351,0.5611470020218501,0.05589851967058951,0.5519229658189547,0.06196120051528923
13300,0.641610580476395,0.043645821557832844,0.6838606444582364,0.01146453834171989,0.6025931490550825,0.05926462017059297,0.571388002609488,0.06329675911131738,0.5250605359177477,0.06683510127732074,0.5276477294861472,0.06605423890923642,0.5351935850065466,0.05994057996622991,0.5618017371488262,0.05929062018462939,0.5362406483976158,0.0611646987863853,0.5626032492878901,0.056002242561376814,0.5547859062065431,0.061925282366763944
13350,0.6418184086260175,0.04391941055415088,0.6839104865211496,0.011406502681821555,0.6015776833869756,0.059150608054406785,0.5717681439243795,0.06271198480893657,0.5247269044696078,0.06680222707161522,0.5287096987087978,0.0662317270904477,0.5362814675743864,0.05985101823432506,0.5634468366158185,0.05884894043134251,0.5366234090001342,0.060822747892078345,0.5633968042610416,0.056179879151714816,0.5578518546207989,0.0616853169662488
13400,0.6413533091147643,0.04413523103639833,0.684061375996049,0.011397913581445181,0.6002868347029507,0.05919082017002645,0.571552883762331,0.06278852354532173,0.527218260916394,0.06649371869512087,0.5315843549310862,0.0662084484181787,0.53724668919201,0.0600874297078535,0.5633076529806398,0.0585156636120884,0.539529617061523,0.059949662803636616,0.5634289463154354,0.05592175092887359,0.5593856453887213,0.062242348111646056
13450,0.6408137639146727,0.04420120813890782,0.6847897004554534,0.011418309780734472,0.5988622881302396,0.059030170548649986,0.5719628548711642,0.06238578113463324,0.5282966427551117,0.066582852664918,0.5314032484469613,0.0659884975882053,0.5380952442489475,0.05968977384405218,0.5645009975636429,0.05781847495775763,0.5390660868173487,0.059843478034266456,0.5644512591669119,0.05561981839477716,0.5610088865365492,0.06221047717680119
13500,0.6405607883703961,0.04419621604596007,0.6849428789926202,0.010929446011090985,0.6003183704985493,0.058903508871414545,0.5728985250091444,0.06233570318974893,0.5277466323322737,0.06681231422377096,0.5313747107249958,0.06600833673522905,0.5392425699411515,0.05990083889135269,0.5643966385802427,0.05794539459625504,0.5381475322961274,0.0592884776436346,0.5645706690635708,0.05546874944322452,0.5621477098998158,0.06181833350327189
13550,0.6406694880117114,0.04370903607342878,0.6847079172503305,0.01076213976288987,0.6001996562930795,0.05902845170479989,0.5744082707325995,0.06212393129120124,0.5278278288121665,0.06639635980233308,0.5322500806481648,0.06571113717612379,0.5416860715363316,0.05979154954751451,0.5663978236523829,0.057738909740261836,0.5391453347271373,0.05900284773689514,0.5654008535671106,0.05528682542157937,0.5639050405129779,0.06137455534881951
13600,0.64174952035371,0.04371530327699891,0.6839322866196814,0.011063495204639343,0.6009939696590432,0.05876770106863378,0.5743763343953481,0.062367953269711875,0.5275354451053977,0.0661442037339955,0.5344442398944643,0.06503014694548118,0.5423225893375778,0.05950776624877326,0.5690827746198557,0.057371408437433824,0.5400258092424358,0.05853623028615091,0.5644777655152154,0.05530903803003323,0.5637110715733535,0.061219318818959874
13650,0.6433558323026533,0.043681191095582585,0.683932229661729,0.010899663112350291,0.6014583907804787,0.05852205000044371,0.5753417677458768,0.06231099714775067,0.5277801220656118,0.06591969251875365,0.533886250780901,0.06498277855796537,0.5424475869902765,0.05910968721200216,0.5692802442005518,0.057473319286640505,0.5415479274768462,0.058465192996603806,0.5651760993308906,0.054871063598242044,0.5653191841051212,0.0606465810393454
13700,0.6447945241049918,0.04364536006417254,0.6842179006119373,0.011033098932033905,0.6006292524163446,0.05853175337049223,0.574549599472165,0.06241772361610672,0.5262153844753149,0.06569220077204815,0.5330208052115901,0.06493187667331674,0.5429788232730723,0.05942959494549916,0.5688629521596998,0.057161147507480047,0.5417460664996834,0.058281173536903964,0.5669117962081853,0.05493942756430399,0.5650605408480436,0.060776508867801164
13750,0.6441002758163005,0.04336673178627116,0.6835197537926322,0.011326783933856105,0.6000296888469157,0.05878540849162123,0.5744335304025703,0.06293030499260711,0.5268927429284938,0.06569427148245197,0.5331322985000598,0.06525827984146965,0.5432863844713249,0.05941013871388145,0.5694280814845105,0.05702970058047538,0.5434116821080702,0.05787528515651337,0.5693428784613154,0.05465577906042464,0.56626169692361,0.060915360536138385
13800,0.6454152446487913,0.043019537900790106,0.6838474580817087,0.01088466351417457,0.5988790471642396,0.058608709429379374,0.5728987593214226,0.06305481783969946,0.5270126597387044,0.06579984703128042,0.5333855084916682,0.0648875075746749,0.5440792760491516,0.05946077492600715,0.5703867541020763,0.05631348397363578,0.5443163656608897,0.057448730046981755,0.571776076719215,0.05426544910426094,0.5680001308428977,0.06114401613543203
13850,0.6455096739118269,0.04261273766185082,0.6843179050323631,0.010473396734712877,0.5988897837694427,0.05840179108367556,0.5729227068653014,0.06282900316106733,0.5253230154408457,0.06565277189840293,0.5348717175182941,0.06480196306275683,0.5455451690189963,0.05954645033022615,0.5709292623618595,0.056059014382717,0.546110432081323,0.05727156119647535,0.5731599047415021,0.054251858864723605,0.5678084717953368,0.061061794455002684
13900,0.6481816699563455,0.042348728012541095,0.6830417277822992,0.010820711786967994,0.5981691723061473,0.05813031175868297,0.5736921409021284,0.06259998844545901,0.525539543719651,0.06563185511798417,0.5367013338829484,0.0647624244723882,0.545977016457735,0.059522383345710896,0.5708802175083478,0.05584381574374355,0.5465200935601451,0.05697341185131084,0.573648779145192,0.05419802615490497,0.5691632248915068,0.06064161425867301
13950,0.6495033204757314,0.042220087784936876,0.6828033573921392,0.010454461980596404,0.597792527931799,0.058290809315085484,0.5735572348354323,0.06254383522331046,0.5241954247365392,0.06529387261909994,0.5366671835582728,0.06484912015363893,0.5462556251524697,0.05932317780349381,0.5729622276495769,0.05585272895011257,0.5478781006019937,0.05705322065386222,0.5748199769143376,0.054489851144831576,0.5701854832312074,0.06059385633309178
14000,0.6493927792295813,0.04176045184209173,0.6823312270425902,0.010388174967532745,0.5976763113084416,0.05823413581492927,0.5746928362464587,0.06263958191124769,0.5252961565889253,0.06491758604249745,0.5376582707470142,0.06472208178551488,0.5473818271745753,0.05886560434718762,0.5743016390789767,0.05616715555244488,0.5501397141900825,0.056443106349239915,0.5756476759710478,0.05434973046421173,0.5706624395228318,0.06075089653822708
14050,0.6504293356938401,0.04123644121987132,0.6828856656543418,0.010269395649384446,0.5981699558297013,0.05813144490444941,0.5737863400157148,0.06265099094415198,0.5261107359033089,0.06461317171793392,0.5382032700563244,0.0646023068163014,0.5483509608175027,0.059052423902680666,0.5755893228690523,0.05595738990244307,0.5498139295230439,0.05624371003827792,0.576270347689475,0.054417027825430196,0.5723736348440714,0.06060828322668064
14100,0.6518139253756243,0.041149850255758395,0.6846519382492714,0.010453796969470195,0.5989814108320561,0.0582279375109268,0.5746902368705912,0.06276453816480301,0.5267542874626789,0.06448482390262812,0.5382953528290498,0.06465812874214684,0.5485208431112096,0.05887715146601653,0.5757020086312893,0.05561753870637895,0.5527925043977082,0.05563452714146582,0.5763139742617645,0.054067439467183495,0.5725746919561442,0.06053388603117048
14150,0.6508755676554192,0.040885926875199916,0.6842114165702722,0.01038712569159282,0.5992340653245594,0.058237072722264464,0.5759526606141023,0.06238286001675676,0.5267428372991471,0.06454189866190627,0.5358236430815929,0.06432680857574238,0.5479358979263481,0.05871282397676428,0.5737592409636241,0.055605933233612785,0.5547152529966834,0.055235689478682466,0.5783381365814685,0.05429155663536544,0.5746277922542106,0.06041726856907157
14200,0.651720379721334,0.04076296456511971,0.6835846654407889,0.010553112753896084,0.5996640683308276,0.05878758985280443,0.5776019987007284,0.0620475211806806,0.5266923914055021,0.06453331271117992,0.5378193540532253,0.06408798299869038,0.5510587444758682,0.05927295047940383,0.5730296833815036,0.055204805288038165,0.5552342081049596,0.0550901452481799,0.5779552056564953,0.0543319406513454,0.5751298582154188,0.06020066307876216
14250,0.6512793399333687,0.04064926888164532,0.6829026686186258,0.011032056109860971,0.6003236693878473,0.058865830100964765,0.5784726299367317,0.06201439234282704,0.5263861029723222,0.06442800546123406,0.5385088650674956,0.06367471711269858,0.553133688665518,0.05859116209076716,0.5744307356254887,0.05512216104365957,0.5569267903359458,0.05448058595170267,0.5779034064826458,0.05436165594898622,0.5750589795551904,0.05998085547110124
14300,0.6515806706589086,0.04051083448465532,0.684778024423506,0.011125235968989728,0.5996298553512474,0.05879793675989284,0.5782018898862973,0.062409951032213286,0.5267532098234343,0.06430461881338084,0.5392750720333328,0.06316341327509704,0.5532198030208696,0.058394066943402254,0.5753286977676645,0.0550874530263287,0.5553099364736876,0.05464059255843159,0.5782214001753572,0.054458218671036285,0.5770885341182632,0.05976586928396532
14350,0.6511261944444406,0.04032375990232997,0.6864287352046188,0.010894826764728197,0.6010625751299277,0.0590799480600338,0.5785810593035577,0.062289838676975094,0.5273584808717778,0.06404201686352784,0.5396599315375831,0.06301135211905569,0.5517577720195248,0.058653822812430256,0.5760301773013862,0.05455723615276948,0.5565478550377964,0.054126106536677404,0.5780256839100644,0.0548069279296089,0.5779835488700142,0.05957478839872106
14400,0.6517495592324312,0.04023394559964957,0.686711305967652,0.010708828948911533,0.6007494325034758,0.059392558000463946,0.5773268045704796,0.062206078605665356,0.5292983861070992,0.06396836287137106,0.541129064898069,0.06272943613592943,0.5539351356340112,0.058369481589184515,0.577987968863179,0.05456600504284081,0.5578719899195073,0.054074383256042344,0.5782936033260128,0.0546182115002025,0.5786954577397253,0.05952406026180808
14450,0.6526964157494374,0.04018880408356221,0.6878767747563637,0.010981394267735615,0.6026367404537152,0.059544681308152575,0.5767930289394009,0.06222271751892412,0.5292105523482131,0.06376317635887553,0.5423383645837623,0.06249352357432558,0.5545608581241044,0.058158404689624174,0.5770286260907347,0.05420176672185504,0.55860618624074,0.0543018843525255,0.579455467973453,0.05451760631831003,0.5798894384388165,0.059545685176145884
14500,0.6542449106446782,0.03986734452155717,0.6879120323716227,0.010676810272060955,0.60520190937652,0.05985235025855375,0.5772185346679081,0.062251889026768634,0.5285646153367098,0.0636976838830482,0.5425139651928503,0.06294154103638533,0.554801534723832,0.057780338722526164,0.5779577198479535,0.05405438201585368,0.5584691437052366,0.05468521262038823,0.5787129718786038,0.05439849804476342,0.5797153255206187,0.0595517320882415
14550,0.6542950667628229,0.03970822862062746,0.6897065087099074,0.010754061656380168,0.6042650836163515,0.060081288078204904,0.5789021363538577,0.061766341405203276,0.5267811235291514,0.06353399866077152,0.5443476656652624,0.06248996143905664,0.5551012515852645,0.05743449262171772,0.5771940362900293,0.05410351228781394,0.5598307786065263,0.054617803523656736,0.5794943093014958,0.054676996824380125,0.5802698072040142,0.05975745499823059
14600,0.6550842755623536,0.03970921683018802,0.6917883341717217,0.010341295380743168,0.6037641290349903,0.06018383569405064,0.5791210977946422,0.061574578661457935,0.5276745401342378,0.06320867242021354,0.5464502110877476,0.062010297097938705,0.553074317026168,0.057242252345000494,0.5795731909990632,0.05402665257704719,0.5607436980221138,0.054396195246345085,0.5818732529950505,0.05414030186350108,0.5823436885726817,0.05959024716410875
14650,0.6559623968366927,0.03959097746201602,0.6919574001949792,0.01026103014132683,0.6032016891449732,0.06044399313664016,0.5812219586071801,0.0613546884572024,0.5280567807382431,0.06300289763013758,0.548815424177278,0.06157821231062677,0.5536770754308605,0.05758693322300329,0.5804890240915918,0.05381725011229711,0.5604384557791832,0.05419464749241009,0.583560968819082,0.05394560596997859,0.5827736980194629,0.059865933550963354
14700,0.6572089185338157,0.039515289183767816,0.6914225339318435,0.010401471292910875,0.6034056455841356,0.06040418110675584,0.5818959174391309,0.061129354565185305,0.5279562278239118,0.06287258333987951,0.5500095129040805,0.061621656950984226,0.5528348510642032,0.05763406063588444,0.5820522932338236,0.053456995716828604,0.5616426380962645,0.05409009397583727,0.584400543853728,0.05358397907532093,0.582902544311212,0.059400021135002166
14750,0.6574557133303627,0.039674303936819554,0.690604805085634,0.01050311686777357,0.6044867481285707,0.06010755224765772,0.5833406927879341,0.06102991786364097,0.5281488352908297,0.06268542552091422,0.5488381896454174,0.06127131070810988,0.5540808821365651,0.0574565271401718,0.5813208239227591,0.053762747641320684,0.5617243037223844,0.05379967981054194,0.5858995499243167,0.05301299854036741,0.582861305221162,0.05957820397638113
14800,0.6571527806401909,0.039465246013080164,0.6918470111117695,0.010226523879822839,0.6050818133808861,0.0596675097595962,0.5832950398843281,0.06121645151254327,0.530186953180339,0.06283101464506538,0.5491501277153005,0.06100844356914686,0.5530237602563429,0.057219608738328216,0.5823109055626565,0.053897495902006445,0.5633026294291535,0.0535264971734393,0.5868979728291351,0.05264005160630644,0.581700750527084,0.06003157514441054
14850,0.6572096229557411,0.03961015140297038,0.6922051238206092,0.010117646419089984,0.605765364944872,0.0597521040548947,0.5825312576128121,0.06104569691215388,0.5324102447611964,0.06278128559874241,0.5491508768497748,0.061114570175658016,0.5520845862751937,0.0573412264586317,0.5813384381045882,0.0535766977494868,0.5633887364369278,0.05290105431232663,0.588456804290121,0.05227322043242955,0.5829546206122507,0.05989478832872609
14900,0.6573008714469494,0.038966347923782875,0.6892263068134165,0.010478220258953756,0.6055652909254536,0.06008482582022193,0.5833940952825029,0.060733740373089894,0.5316342649879057,0.06230381406228181,0.5486192573610436,0.061276849573380976,0.5529144568759682,0.05703885997307422,0.5818851822660014,0.0535107824531953,0.5646248612727398,0.052764709254256824,0.5888806075264051,0.052308468779990465,0.5829751278559985,0.059944524788641824
14950,0.6575395822447915,0.03884056992639042,0.6913004497366486,0.010031477093958213,0.6071573482468501,0.059786593022187355,0.5857895571682805,0.06035855955913839,0.5330671900478429,0.06218383690192751,0.5490949072822029,0.06091994907269366,0.5521678098294496,0.056826328723136234,0.5817589769808066,0.05363746654988429,0.5659535294578776,0.052219461725478665,0.5884669013425022,0.0518356223531161,0.5814100675232879,0.05973418440159042


==> csv/lambda/3-rooms-1c/sin.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.013651091900207739,0.027302183800415478,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0277256455266515,0.03882057240296556,0.0,0.0,0.014943441886631922,0.02988688377326384,0.028458022867837586,0.039885201245461376
100,0.01299844735952675,0.018217909628542483,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006825545950103869,0.013651091900207739,0.01386282276332575,0.01941028620148278,0.006757290490602831,0.01351458098120566,0.05004608608433685,0.03557504139648887,0.014229011433918793,0.019942600622730688
150,0.008665631573017833,0.012145273085694984,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004833202239719022,0.009666404479438048,0.004550363966735913,0.00910072793347182,0.015629227241664035,0.023832737810947177,0.004504860327068554,0.009009720654137108,0.04564531436294326,0.036250629852969424,0.01436803008697518,0.016264514085508587
200,0.006499223679763375,0.009108954814271241,0.003968071418218277,0.007936142836436559,0.0,0.0,0.0,0.0,0.0,0.0,0.0071069677700371335,0.00994977522611588,0.006625830985475525,0.009278618922704858,0.0122781387769778,0.018909146364506777,0.014575985634710959,0.01704027108523251,0.03900673416259593,0.03331975657387145,0.010776022565231384,0.012198385564131444
250,0.0051993789438107,0.0072871638514169996,0.0031744571345746213,0.00634891426914924,0.0028709221303930997,0.005741844260786197,0.0,0.0,0.0,0.0,0.008644375709582828,0.009779071233158116,0.011390992155921063,0.01597352880062856,0.013488869596728917,0.02213166119362876,0.016904834579888138,0.01689111295873074,0.04333381727961044,0.03608836775950865,0.018848790630831103,0.018197324694477705
300,0.004332815786508916,0.006072636542847492,0.002645380945478851,0.005290761890957702,0.004713812502159495,0.006598743908329183,0.002441011232181325,0.004882022464362646,0.0,0.0,0.00950181004421595,0.009210495425150744,0.011064426948214362,0.015785164407582205,0.014072392044877802,0.023974841929696886,0.02749732806680858,0.023538670450515956,0.04842252597298653,0.03598084138636258,0.021823998723387524,0.021679423695032004
350,0.0037138421027219284,0.005205117036726422,0.0022674693818390155,0.004534938763678027,0.006307880097975724,0.009434966667748351,0.006075015611948374,0.006875991297777115,0.003785233364081958,0.00529933754727203,0.008144408609327957,0.00789471036441493,0.01598684093905781,0.01800570449723279,0.012568620119095692,0.021545806577949175,0.03248419755454965,0.028048981794275982,0.05141117137269635,0.03783402218374371,0.024604633953006702,0.024014036404779563
400,0.005194165238379554,0.005902265287055932,0.005339777506923115,0.007914639418784557,0.00927450280506722,0.010931181036438713,0.008831210240127393,0.01039587351352542,0.010047318802485621,0.00780115430946045,0.01076956679719259,0.008335750756027946,0.017794951151502675,0.016501111490287948,0.012908305563922457,0.02262262747594914,0.03403042355615618,0.027891287162512882,0.05596973593357894,0.03765961248392552,0.025058358120968124,0.02229385679814394
450,0.004617035767448492,0.005246458032938606,0.004786259542480815,0.00710661797907013,0.009791587422392134,0.01009502399726538,0.009613551954876917,0.011718699150649114,0.019692654855016728,0.012743645304780232,0.014202728665052549,0.009770585784780725,0.016702234595259248,0.016132442767554985,0.016778961578703667,0.022304595170989414,0.03204140761659186,0.02534774668182376,0.05999702800455411,0.04031832166063404,0.023089192553829966,0.021162680387269834
500,0.004155332190703642,0.004721812229644744,0.005702043164094251,0.00693342625739221,0.011408970325470644,0.011101894860921079,0.01304933395954018,0.01139996247789261,0.02331610342243359,0.013382236449199864,0.015642055337962348,0.009358498836275873,0.02138891330036382,0.018920126887070867,0.019751252877859615,0.020976559230695413,0.04260419028743489,0.02794302952110216,0.07081915623452806,0.043100223500041966,0.029895963145862545,0.024985159355873962
550,0.005163652381270772,0.005025537581300581,0.010414859181054146,0.00863845934582666,0.010371791204973314,0.010092631691746437,0.013277251525762247,0.010614388305417903,0.025881355726807564,0.013797082976182179,0.01931979533933648,0.012842594699713708,0.023151769704349335,0.019387022714274903,0.020572040099601056,0.020288567380857214,0.04990515016009814,0.028412053239823327,0.07762691318228271,0.045878198767669895,0.03834984152198634,0.02787628461044961
600,0.005762164917735355,0.004965971704052209,0.013085358887308107,0.011699008215078873,0.014347642303420671,0.010478006313058872,0.015569678868647439,0.01235271596171202,0.028589369334298148,0.014356919848848359,0.02448844350760502,0.015037587604263538,0.030835443302801385,0.01990917475263307,0.02531207918034219,0.01985375719016188,0.05888071491181897,0.0299382073486208,0.09364435694986044,0.04770112065714,0.044955219386124394,0.029249943844384455
650,0.007403235258157384,0.0052685816756369895,0.015029557964411775,0.013806619783388227,0.01747671630017057,0.011741216038225923,0.01893152880855012,0.01226694128935637,0.03379125402074094,0.01762650242811071,0.027199482092588503,0.01722685504330909,0.03875040032045704,0.023270106502131137,0.03790444624279889,0.02443458920379541,0.06513825294627386,0.02967593789834408,0.0996622234939564,0.04855115648377206,0.0507427063670046,0.029638892050704378
700,0.007941821445905564,0.006026421973113528,0.018125398058684267,0.015076358814364983,0.019301466031346443,0.012086676357362765,0.01852450027852336,0.012136103056651696,0.040020395523808185,0.01899970455705959,0.03014004904183105,0.018915754998857653,0.04663265259382557,0.024735540742928087,0.0528088134338275,0.028446232258004647,0.07824498322343215,0.03159033457157948,0.11577151303852157,0.04989174437705533,0.05598374921649915,0.03136791383097721
750,0.00825224124591085,0.006848330530074708,0.021878541802551568,0.015601647749248805,0.023474782912164097,0.012802151483438464,0.024707153108748155,0.01397468913190334,0.05183885227152392,0.02250857145210297,0.03328057061318791,0.019969328729331676,0.051295834931604875,0.026206088528144864,0.0669921823270562,0.032766489633455846,0.09196758163620404,0.03334077719386628,0.1281904365214786,0.04932971165822929,0.06044882222921201,0.032186147264116956
800,0.008709023831648892,0.008039657057765876,0.026107498088643225,0.015964370798951723,0.02801375627980477,0.01476972225148372,0.029104613779118133,0.016128482239219834,0.05439817770545956,0.02346514880759911,0.040189506634976606,0.021044894158987557,0.05915177135706011,0.02790477371871046,0.07789077513185669,0.03403199303596024,0.10168929474398164,0.033735454484758044,0.13959905996791122,0.05089946458355883,0.0644426932818275,0.03368259246898412
850,0.008972143563175978,0.00796254656720723,0.028188331375683055,0.017292248989290028,0.033627344091814615,0.015363114658929505,0.03473702182243619,0.01775869633920323,0.05539213755710928,0.023753849854016504,0.04458012688245543,0.02254987659571006,0.06744238823738606,0.03017004602899295,0.08832889564455941,0.0362287577342463,0.11300598471800619,0.03431811836379806,0.15414295511527046,0.052332611795068464,0.07263929716076918,0.0363049565195591
900,0.010937832685542997,0.008724593734562388,0.032449676644922036,0.017563522580197135,0.040583467513583396,0.01862362142558744,0.04113390851873696,0.017455908516652442,0.060470638664903945,0.025321389482033874,0.048387119460321995,0.022983845490946193,0.07464146358954282,0.030923393886023554,0.09954425786830606,0.037730190584664695,0.12423044747469422,0.035257644482266134,0.17189723996376136,0.05433797982872813,0.08107381706088584,0.03820792076839491
950,0.010370634019305807,0.008277319956842829,0.04083208607381474,0.01857062316801206,0.04589125525665381,0.018505387905744183,0.04771725391189667,0.01775748059413717,0.07055557971630139,0.028456986408188154,0.05172668495719694,0.023697981646275113,0.08093401350574543,0.03204481653879465,0.11047542934959191,0.03927860397769858,0.13855547213461872,0.03726526253584043,0.18450213311741634,0.0562380506124165,0.08859069107944048,0.04107803306305727
1000,0.011242799751235094,0.008801005436250814,0.04884436388653207,0.020178310486613067,0.05041605151016497,0.019011333385351797,0.05281269266738978,0.019558528269718146,0.0799221906564529,0.03040882736973087,0.06322592657736564,0.024428677143648544,0.09253746444096761,0.03430293086444525,0.1222811133084589,0.04115358092079004,0.1495543389509033,0.0389282628506067,0.19997364918366334,0.05674259383417129,0.0956432688471705,0.043527542433087846
1050,0.011327796144141304,0.0084281217110716,0.05922210597566506,0.021769380491003062,0.057259042004821285,0.019391151696587495,0.06097169824365634,0.0210112794072598,0.08356677934071856,0.03238513079986539,0.07309552767438186,0.02670314947751047,0.10336833650856407,0.036277853400697654,0.13243651831523132,0.04381585925292193,0.15859943616231045,0.04040642585129162,0.2137276330187812,0.058386109617324725,0.10215340481352046,0.0448231199118776
1100,0.013081655792042922,0.010277326330669362,0.07127988526327879,0.02420802638068757,0.06240516841149873,0.020846213503719613,0.06722946860731976,0.022410213871542347,0.09116891942985425,0.03369731286258534,0.08035572959865338,0.029118760700592116,0.11358054160843595,0.037969127746792904,0.1416241473149039,0.04508086748925442,0.17021249268062066,0.041780417432732586,0.2246164247711182,0.05939251984548163,0.10975459612964278,0.04593463981799307
1150,0.013073426323694277,0.010736549193585911,0.08004482756253212,0.024603267883677553,0.06800264639405641,0.022628165235158024,0.07518687277467198,0.02492110426661017,0.09657064693248009,0.03537291538163048,0.09425064107169129,0.03158383802836447,0.12357044835326814,0.04021775983763166,0.14916393109613973,0.04683254882891561,0.18341016401680188,0.044348002298376196,0.23404610047746086,0.059790678258753,0.11433901079394261,0.0472987209307388
1200,0.01307805125443492,0.010327843834518813,0.09231736241208086,0.027350443269062587,0.07682803235280605,0.024920304754286277,0.08542335454777912,0.027211674755214816,0.10393818321159726,0.03725843922935757,0.11044085723478439,0.03437338934133016,0.13109401944261811,0.041046228740677385,0.16183476842878292,0.047853772550701876,0.20117851796723246,0.04627782308143645,0.24527762570957404,0.060325583300090434,0.12208686968087935,0.049684829889308633
1250,0.014888248695436257,0.01044971415454233,0.10066515235677849,0.02896222483963383,0.08229546406777763,0.02671057692268589,0.09479693371144522,0.02952022175129203,0.10988448587577901,0.03834336718854565,0.11987724207343872,0.036788405056894805,0.13957434806463748,0.04296732015286883,0.17299393324890025,0.04899814240632903,0.21606963852449845,0.04733754876177192,0.25559670959138553,0.061726203358296435,0.1291738320008982,0.04974299485732211
1300,0.018725073989776592,0.011123494397391116,0.11141184736178024,0.03094716012165266,0.0921090849231826,0.029457876025220826,0.1004308271586023,0.031176302437911616,0.11543755985138784,0.03993090151638084,0.13081226462821105,0.03882031883438968,0.1497331557141899,0.04393731904135628,0.18513006464495838,0.05122184930302278,0.22804487265906542,0.048103371488749706,0.2678939050584428,0.062102201812876706,0.1383551475714416,0.051151643341218384
1350,0.02300145307198408,0.013782593575607538,0.12221073065206077,0.03276612837720727,0.10145355956784673,0.0315678574534452,0.10850204048773898,0.0327257417307719,0.12200517536937619,0.04097616642308175,0.1422594088717738,0.041024412102094024,0.1587825124346448,0.04468912802905145,0.19458805832372952,0.05178402460114818,0.23956631092694983,0.049466491589848186,0.28312625848883605,0.06313982821350965,0.1459584594237266,0.051810884433499495
1400,0.027188515899338465,0.01597936869635354,0.13223528264096512,0.034768522016754705,0.11356622118988717,0.03415278351729253,0.11265860154388413,0.0347570559567095,0.12996167228814787,0.042605444300714265,0.15052049878475457,0.04287790814505252,0.1696890662180018,0.046213883722816027,0.20598517337310615,0.05297365586516935,0.2510482037442958,0.05008919925878519,0.2938284799227871,0.0642126683591283,0.15725321487351793,0.05340079886017709
1450,0.03179561515691344,0.01823844099959271,0.144763379335146,0.036202635689948866,0.1253639835878949,0.03574040356013037,0.11859361053206832,0.03638424941565023,0.1333700695296902,0.043416800663223995,0.16138804536046222,0.04526539890079245,0.1793204762854257,0.04784006008449354,0.2187063216968419,0.05405954817979216,0.2645732191344063,0.05161055194915921,0.30855212259790626,0.06556597894224488,0.16610122443250686,0.05478859317899873
1500,0.03716857621204538,0.019605743778725787,0.15716888317603847,0.03856629924017526,0.13504835731106943,0.03769200083263639,0.1249566783124103,0.037069286228017376,0.1421227417303013,0.044975611824171036,0.1714079979315936,0.04724635214868443,0.18906100411088667,0.049154959802685694,0.22495573841717056,0.05526640749862594,0.275687680979879,0.05293541168871338,0.32137573275437215,0.06769244092853076,0.1761185876890994,0.05653135823075046
1550,0.04358641115818651,0.021521317520933735,0.16599352173612497,0.03980903497900995,0.14568472146469652,0.039220031223074873,0.13298815472085113,0.03847099368834963,0.14862609216739575,0.046899280453782034,0.18044146622076623,0.049280390467845374,0.20018629971480847,0.050878986324332395,0.2330003883756736,0.05665193340934746,0.28793101336664584,0.05482530718185502,0.3357179614918337,0.0695735584674564,0.1828468860194775,0.05809334362214971
1600,0.04940658756058488,0.02338072401066253,0.1793731917161821,0.04128504988289877,0.15591498539712112,0.041074167867172,0.13792171118932398,0.039425361667245,0.15529178743671662,0.04855796461224557,0.18791147512945244,0.05142750350604802,0.21300017995250592,0.05188045643534579,0.24227234917530943,0.05864142493766674,0.30113423651302246,0.05716187936082996,0.3471802708957168,0.07087974822302673,0.19032524504624468,0.06029811407684726
1650,0.05430171775069909,0.025320662186948326,0.1916092553626029,0.042689590689565536,0.16545805883958084,0.04311483433975415,0.14454942586189515,0.04135300339924347,0.16633592096060337,0.05148879860418293,0.19599165894521292,0.05361739731318941,0.22892958469990926,0.053207868003806384,0.2549903504813933,0.06151552275073327,0.3149243300140771,0.05982300132454927,0.3640258571672782,0.07224426384722324,0.2011442605322832,0.06242553920917539
1700,0.05846041247207532,0.02663397971402815,0.20165260004441982,0.04347034978806736,0.17656576387413378,0.04486557775298457,0.15271385776291888,0.04295491056203567,0.17214539194603162,0.052883588865020745,0.20118759374543252,0.05569228698423991,0.24523458585334226,0.05596727710895163,0.26917398679124194,0.06348389487397253,0.3297442154376376,0.06251482413057212,0.37720985288618086,0.07407156923296242,0.21275278245699725,0.06418076403133023
1750,0.06693644701442587,0.028811842504557063,0.21504942123115117,0.04502675281723127,0.18752799800758155,0.047530026618445756,0.1607928601626612,0.04528146066477265,0.17955406276662836,0.054978131986568216,0.2088354278981469,0.05858291582977546,0.25888323638974153,0.05906096882508345,0.2861122454207772,0.06718425886982547,0.3449638490933466,0.06514590653921283,0.3913865498084237,0.07580526463599555,0.22403182252622586,0.0665203953490342
1800,0.07319287083830067,0.030854412271015423,0.22926598473400447,0.04755198099420415,0.2019560991828305,0.050481224564758446,0.16999863322709927,0.04762045008906401,0.18880875236930766,0.05776220028241529,0.22049760410516112,0.06224127380238793,0.2711281634245456,0.06134303084520944,0.3030780238538419,0.06982001301665641,0.35881354467637805,0.06788145925337873,0.4065822373204417,0.07777118643262257,0.23712045489199102,0.06816386317608551
1850,0.07955996692047519,0.03283635211525508,0.24291577041201676,0.05027351240752665,0.21199577169874614,0.05352542568548414,0.17914693704574425,0.05055812890502552,0.19770302192448863,0.06044084258912774,0.2314017370846308,0.06548732101319678,0.28510631616893767,0.06368036492373959,0.31846069886626954,0.07197776340692556,0.37266594323390767,0.06968009554882679,0.42564769916816625,0.07963273490468604,0.24994068430275287,0.06980962571742845
1900,0.08965156015485906,0.03523875949026629,0.2621787368768078,0.05339260891329513,0.22579954202806532,0.056681258961899,0.19075893950557826,0.053415001678449196,0.20838532493439751,0.06326172409033641,0.24459493584994035,0.06851716241052908,0.29939165528715866,0.06618660919636148,0.33458471947077134,0.07427690584351004,0.3895723583740908,0.07164287202502201,0.44115489127834345,0.08136264726645472,0.26555661802907626,0.07249898181095633
1950,0.09831228428295184,0.037049559860330185,0.2795733215615453,0.05686650286614502,0.23953324494194142,0.06076957455626641,0.20130220910700625,0.05604184638224877,0.21834638587202837,0.0659791029071147,0.256287327910791,0.07211518979713552,0.30960994596396263,0.06790712245831595,0.35036745567185057,0.07650363888245178,0.4067284167571036,0.07367305247630498,0.4547881223016362,0.08274358898493142,0.28062129107188816,0.07476402520230349
2000,0.10734287452335184,0.039640022164918846,0.29771794042204347,0.059963447417616604,0.2539749888369334,0.06469080845026419,0.20931103028494294,0.058052291790547016,0.22930995604852786,0.06868239770826522,0.2670044704785353,0.07472539021213198,0.3233344715154211,0.06963045251060307,0.3662676465793361,0.0781508526648523,0.4230079849866707,0.0746308288281244,0.4682072818458279,0.08361289618080635,0.29418396815771436,0.07694343730195798
2050,0.11942861258667144,0.04182968919347628,0.3168102042401993,0.06330186208558562,0.27073484278789134,0.06922856742876735,0.21908697115306824,0.06036035170789984,0.2411918519488446,0.07061313701355063,0.2785880139109372,0.07733840969096772,0.33989261939911514,0.07202510909218421,0.3797514887619663,0.07924250934387203,0.4402993555450932,0.0764648485248319,0.4849736692920416,0.08438435874145118,0.30680949038486455,0.0788935823369119
2100,0.13210274433777003,0.04458495971576253,0.33533575079588723,0.06592123087032478,0.2896596069131886,0.07291508837643194,0.2302767152574927,0.06314103726419827,0.25200637999872044,0.07256323494419603,0.2911810380327228,0.0795529235297495,0.35365284894317595,0.07345053726352326,0.39173602519378464,0.08012619023695051,0.4543071388960089,0.07794421352489168,0.4930382506946805,0.08447622774961533,0.32063114763017125,0.0801141709716361
2150,0.14415026183046678,0.04709927980771173,0.35436231089199943,0.06813082279343566,0.30481493267780907,0.07590743669999758,0.2424179823776966,0.0650386620848161,0.2623915595414329,0.07323943194221638,0.3006256876401727,0.08133147581654122,0.36944214295680006,0.0744483827577175,0.404585808217792,0.08110951069687211,0.46896089179682604,0.07874429217547436,0.506663554436349,0.08465077456530169,0.332970699498529,0.08091162700041969
2200,0.16029465697589396,0.050122419236660935,0.37110660839799847,0.06987265164807559,0.32048966366888065,0.0790207198667908,0.25677907894544966,0.06659707099273768,0.2757232145404769,0.07512921317818931,0.3101197702300384,0.08252658503915676,0.3815644735624324,0.07611730183395254,0.41855028935732685,0.08222035063936532,0.48684746214249025,0.07960430476813975,0.5173516993638725,0.08441546012445328,0.34769402646345104,0.08211284122852461
2250,0.17575717185343678,0.052838976531304864,0.3899103997456704,0.07097562828549497,0.33889985954804636,0.08174489406935864,0.27052715560545865,0.06882010044597202,0.28614195630313516,0.07590541712697123,0.3229174191307785,0.0835161034922304,0.3946561724974281,0.07695435847187464,0.431852615275149,0.0832429738782398,0.5009806020387135,0.08035693374960137,0.5293626781656239,0.08494378035680206,0.3596296901551145,0.08334762096438748
2300,0.1907303430302883,0.05526581475764348,0.4111508862635075,0.07180875713247808,0.35240341383633544,0.08363077433927142,0.28264134429706916,0.07052930827767283,0.3004850453647134,0.0772563565636132,0.3315990755961166,0.08349424229650998,0.40637814952907847,0.0779062373961126,0.4454180932370449,0.0833579319314945,0.513515433309426,0.08064342755711124,0.540608428946811,0.08477456025769656,0.37175844496673216,0.0843026665717527
2350,0.20659055548336255,0.058762946933073594,0.42706770363105256,0.0725643787657344,0.36263719650997417,0.08564393057549537,0.2945431027969294,0.07183533679072898,0.3148112718400394,0.07788777335253359,0.34295194203606305,0.08425972260096971,0.4220924592414954,0.07896268786211323,0.45776122011545317,0.08396405184141276,0.5247535933166393,0.08047836528615965,0.5506954443040271,0.08478358472653613,0.38624443178096274,0.08449286253279646
2400,0.2198671922187767,0.06200262884350982,0.4448804091335403,0.07338941085121131,0.37646474462620105,0.08693787403221673,0.3078692084978517,0.07332145234485213,0.32882610353725783,0.07882845593006041,0.3540160355551211,0.08463664533516192,0.43330607483207845,0.08004195766745305,0.46880990600626077,0.08433416909467381,0.5371393440084408,0.08043811075757781,0.5598558636681343,0.08425787234323619,0.39694792832760906,0.08531388007322241
2450,0.23591560305207085,0.06431456166886874,0.46207919753936083,0.07436606711206643,0.3887794708326468,0.0881509705757485,0.3210931544465162,0.07448239737777457,0.3395266976592929,0.07936493616831022,0.3660339070541553,0.08514221393704105,0.4487197994466594,0.08076489104821229,0.47917135850518,0.08430496408995104,0.5482009357611273,0.0803629542496158,0.568148457480729,0.08392978532593849,0.4076577791944656,0.08509660925090824
2500,0.251416881189332,0.06710845578116702,0.4756283339880499,0.07514158536369664,0.4021562545451877,0.08929201358733155,0.3320602917405596,0.07532361196762609,0.3527525369252211,0.07889858149404841,0.3783722064464928,0.08557714619176904,0.4613731753710506,0.08119275792566377,0.49050728778061853,0.08410661082510573,0.558406302508111,0.08014551565792141,0.5755356961009267,0.08352548693466941,0.4215426858112186,0.08475467194090293
2550,0.26848941046492203,0.06945466897054042,0.49127186513726573,0.07502496657981762,0.4156201793203262,0.08994807116273433,0.3454860442464728,0.0761955934433868,0.36642283669358344,0.08020469993524071,0.3895611075738713,0.0855514373795076,0.47685114492916414,0.08170069834475098,0.49880129232686365,0.08391693910686401,0.56587391866391,0.08001108382964654,0.5825371930807995,0.08281726709183827,0.4311020175638171,0.08456755418859266
2600,0.2858655011051595,0.07031981117681135,0.5028686882908995,0.07440730097333123,0.42596276043020104,0.09035220417622153,0.35904815486525715,0.07707085824661032,0.3810869182398844,0.08045422790110413,0.3984031870778429,0.08545322336908194,0.4871788890920606,0.08260219425045626,0.5084279056773107,0.08399328270521439,0.5753031347937037,0.07929739967078943,0.5894671188856215,0.08191799427113702,0.44454062305366115,0.08444712556935081
2650,0.303706077725543,0.07153053506382362,0.5194552620048577,0.0740227743918471,0.4347344264612811,0.09050516827209623,0.37168747121552703,0.07809706120180843,0.39318445026610155,0.08076212277931208,0.4072688416650069,0.08522142747268643,0.49987512971023207,0.08318327329855102,0.5190208239820021,0.08348994925727507,0.5842068880331431,0.07900406773040403,0.5965621694460647,0.08170200809115498,0.4538579061564857,0.08399817903004439
2700,0.3223835696988392,0.07312050507343547,0.5326925994244026,0.07371894224907007,0.441634068211756,0.09106803105074948,0.38463885669104914,0.07898146335324706,0.40498118520217186,0.08059032837876937,0.4149475830366559,0.08521488694103956,0.5099320528070246,0.08295077283961737,0.5305789373923209,0.08322337020797613,0.5918887236768271,0.07858698859684124,0.6017423031163026,0.08112169455830197,0.4650046411458647,0.08351581494867305
2750,0.3384493453026829,0.07504599141204304,0.5442630481299346,0.07380361694012194,0.44931991585135767,0.0907734362492623,0.39195685493968,0.07926662859364729,0.4177932841739651,0.08048433507994518,0.4257698110701884,0.0847432282502185,0.5188752648797119,0.08317828044921047,0.5407847532386336,0.0832445665258447,0.5966224697200524,0.0784123583377228,0.6081491787004485,0.08027133000131008,0.4752374574978496,0.08297404603719045
2800,0.3575215845968032,0.0761658470294634,0.5554308098642756,0.07314149631472248,0.4586908945458273,0.0903421213808121,0.4042303621594205,0.08015742673790337,0.4325217186291331,0.08044662676158652,0.43362438695687294,0.08441786466776756,0.5249349598614126,0.08316881942583727,0.5478454067669531,0.08280231498719395,0.6038299540618014,0.07793869895810183,0.6139927241387043,0.07962363815455116,0.4854451880303115,0.08188862884376333
2850,0.37542528883610304,0.07672494185310912,0.565564343830436,0.07280449962845176,0.46530707550165396,0.09078156961187239,0.4146656928092781,0.08070046165632716,0.44436583158918125,0.0811236782671476,0.4430501362594735,0.08402573373234178,0.5351038047428683,0.0827290953469249,0.5547082351690392,0.08255791989033062,0.6100609203262715,0.07768206340933813,0.6170350765761267,0.07884878233610469,0.4957555592415631,0.08106682443755735
2900,0.3906972946568787,0.07665385574423314,0.5738381761737472,0.07257818928991586,0.4721620667213683,0.09017754901358474,0.4267729723986283,0.08083226962273042,0.4540256229161205,0.08116667336721907,0.45112603571021315,0.08384098536159634,0.5435042169596146,0.0822397635087128,0.5612677511394905,0.08145807410830132,0.614099018417435,0.07703253459376251,0.6217973785162721,0.07807636436818224,0.5054299967008418,0.08018562790983577
2950,0.40573513041089826,0.07673001244483851,0.5818347344982419,0.07275220212212664,0.48197874597148477,0.09038528792753509,0.43687953640803123,0.08013685249397351,0.46416247727252974,0.08126008837066914,0.4592526452865913,0.0832439380405671,0.549916211582318,0.0819081977603318,0.5643191334864519,0.08078898538214861,0.6207845249446479,0.07633203506944287,0.6281330936121051,0.07723933289534589,0.5157281106873338,0.07943910090570973
3000,0.42303868600805505,0.0769730844070969,0.5913149252248062,0.07213307699239724,0.4894959556428914,0.08965650954913063,0.44633019322265255,0.08043966070709968,0.4758484986587632,0.08100152622597977,0.4666159749451236,0.08315907288724728,0.5553057825920881,0.08174811502600425,0.5719745462177239,0.08026730958651564,0.6269270289315214,0.07541778610518589,0.633354321677727,0.0765655750935235,0.5256804733830073,0.07889498458939036
3050,0.4382043685928357,0.07726901590219061,0.6018734446981151,0.07153411764332697,0.4964453418011081,0.08871877808639886,0.45733302572113127,0.08049707552013372,0.4865213432780695,0.08052049108018314,0.4757980642158807,0.08292267938598859,0.5607744558663182,0.08095727806908307,0.5796625933054528,0.07944238443254037,0.6319208679146664,0.07461364353998365,0.6386702378591004,0.07549416355612788,0.5340377863723064,0.07843711577399025
3100,0.4497099617573873,0.07721384868814841,0.6112641974718094,0.0701378840443552,0.5023532122203672,0.08855965967615068,0.4674578324759145,0.08044341741109802,0.5000915927114452,0.08066416337823093,0.4831901106739908,0.08256916264732586,0.5657987860563939,0.08080425472122894,0.5844097599877565,0.0787910555407363,0.6378398506934677,0.07397326888328859,0.6432986905663072,0.07471200142623444,0.5430401587074409,0.07764354993312837
3150,0.46343740195263367,0.07677139951364774,0.6181189866926388,0.0695672328917033,0.5080880805519982,0.08817778504764315,0.4773339544042118,0.08010890565481726,0.5095809132094642,0.08099906671313531,0.49102775430558404,0.08264359692195368,0.5717135090325907,0.07984909846088599,0.5906246004024303,0.0785382148164528,0.6446913857365242,0.07357473031847882,0.6490130904142604,0.07352517362720205,0.5522597871257635,0.07733103387003581
3200,0.478952152653931,0.0767429231900918,0.6238537523542262,0.06904089173077042,0.512539740895804,0.08767856546339897,0.4879801930818509,0.07938649928616226,0.5210531870953529,0.0803355393349815,0.5011568639082463,0.08183901581459728,0.5746630848598165,0.07942390955730562,0.5957751378279526,0.07719226066635793,0.6478977648167986,0.07327119503275853,0.653683843873423,0.07214408998119266,0.5619527979173511,0.07648733017456201
3250,0.4913426633590965,0.07641910615674824,0.6308332498414337,0.06804143867563509,0.5167521108985003,0.08733531524626158,0.49829285540292,0.07903334432405476,0.530136948274641,0.07956011321838942,0.5087248192398023,0.0816019599669635,0.5785423885606378,0.07959545966792733,0.5995290304022542,0.07612304841819793,0.6541573663146658,0.07254950264135648,0.6601677141368404,0.07084277307258445,0.5705270989502974,0.07494369742008651
3300,0.5057247303795789,0.07587574454564588,0.6396766510830864,0.06694282170333635,0.5230369465819692,0.08698658090874992,0.5067621868779599,0.07913160990690143,0.5402340566232319,0.07951047985853393,0.5154202702306635,0.08123487703267043,0.58373658694478,0.07931153525822518,0.6066079383171669,0.07508402199448376,0.657089047269318,0.0721449096228631,0.6640380255097466,0.07006338138073905,0.5761738475380245,0.07417817773771263
3350,0.51853066902471,0.07572342683053429,0.6466731026566143,0.06577641085854531,0.531080298764936,0.08632889543299489,0.5174965099789884,0.07895035400827331,0.550844396349542,0.07882053230341783,0.5230136120197983,0.0802985320579307,0.5912441271271246,0.07869804878022234,0.612434498742547,0.0739058398490428,0.6604740152090813,0.0714492182769512,0.6676233637080391,0.06932989674570005,0.5855092738071503,0.0734423027541716
3400,0.5276807605224839,0.07460380985568155,0.6533721966074831,0.06394481382826504,0.5350319000565463,0.08591409754967598,0.5293604329180104,0.07833721141987936,0.5584142124179193,0.07879029487398409,0.5307926406628353,0.0791095484647474,0.5963961828315459,0.0781738669629992,0.6180866600830397,0.07352728787323111,0.663778795022821,0.07033538825436797,0.6700848813886933,0.06826583099420003,0.5932086225977412,0.07244551166752439
3450,0.537713688721395,0.07378021537407731,0.6587507256949329,0.06287481586477967,0.5406310955167991,0.08518008609882789,0.5384219593334832,0.07743780066495475,0.5662411620584851,0.07841913071585145,0.540668929071622,0.07837402286087934,0.6013694750473619,0.07803838854016731,0.6254666704454476,0.07319790249571477,0.6672211215897782,0.06945299950334452,0.6740729573010489,0.06737754024333674,0.601474630100236,0.07207356191433194
3500,0.5457118563144726,0.07319602244036279,0.6644521862287358,0.06195847592446794,0.5461809479741564,0.0845489276692784,0.5458964153014495,0.07705468367921663,0.5715698223859947,0.07801809752942872,0.5502576214170404,0.0772946622531619,0.6070319268723591,0.07661624678390276,0.6323936801340208,0.07168478862726559,0.6709184352750226,0.06881002531966408,0.6775658895997789,0.06576287529424926,0.6084037912020334,0.07081608013848346
3550,0.5612648936459762,0.07206087794357545,0.6685415741882654,0.06104116632632052,0.5534830037097593,0.08416086130848463,0.5520093036338335,0.07693058631783893,0.5788888473768702,0.07831883142273877,0.5576177919665867,0.07595857525973944,0.6145994744706532,0.07550660278591001,0.6386761820091436,0.07033730635889264,0.6757526835800967,0.06767567838507346,0.6798562507850181,0.06480047078266672,0.6165589464526247,0.07025493877234605
3600,0.5717690821930064,0.07157313048488056,0.6725788242729245,0.06014099412501235,0.558955901659418,0.08343536078407121,0.5575702935210674,0.07651807834972242,0.586625299375836,0.07830868195458784,0.5639974139348882,0.0750119171008027,0.6191909839944276,0.07495037434108555,0.6428548476317559,0.06981217200893002,0.6784847288275043,0.0664025155884884,0.6837047308735699,0.06303044099802492,0.6193156138017532,0.06974033305249894
3650,0.5796982450485656,0.07174201799918414,0.6787983020939085,0.058573339830717004,0.5636690727996356,0.08315789599245256,0.562262068113549,0.07636780012213046,0.5916995717941409,0.07803058093216769,0.567974254508345,0.07442664251950297,0.6233978845535015,0.07382259886643458,0.6484038020787801,0.06865104252229692,0.6832465679520577,0.06575673945818349,0.6865775663149836,0.06218592851725903,0.624529012820878,0.06942429294802542
3700,0.5862341623025495,0.07165117220152462,0.6833179143616438,0.056609422895935076,0.5679292735627385,0.08279325545456101,0.5697514705159911,0.0756361114404448,0.5960598613514752,0.077897191627248,0.5743527504268421,0.07399207944597562,0.6276389747420746,0.07312715386911765,0.6525765066352589,0.06752758098515117,0.6857680605106649,0.06484217672250552,0.6899554401127789,0.061319921109502636,0.6297098691874904,0.06852470164437593
3750,0.5974619838289282,0.07161728779340772,0.6885553474058512,0.05553571667379646,0.5742805664354018,0.08273008861565746,0.5760140591248087,0.07507150572031342,0.6005128469855712,0.07784667913637182,0.5783245824770122,0.07350487728314668,0.6319714530591664,0.07172305904849931,0.6594787804499136,0.06628516340902824,0.6890301285618815,0.06317570350682093,0.6915787646181905,0.060369666944442985,0.6339258877054165,0.06790203555122537
3800,0.6036709178093783,0.07047284014494871,0.6932793747751057,0.05393755180841851,0.5793320345663481,0.08217193826737822,0.581342125897137,0.0739903996909673,0.6038748567954798,0.0776577283512506,0.5870372831638915,0.07259908212946518,0.6386574135794225,0.0706142596791307,0.6639924481696824,0.06554693274194064,0.6920029779369264,0.062040939506996295,0.6958346066158992,0.05918050984142419,0.6402668534776782,0.06763811834752603
3850,0.6110683826380562,0.06979805084352728,0.6972393110140139,0.052745482693284926,0.5815920317311734,0.08155837887574441,0.5867146096075995,0.07298182520628754,0.6056643638570096,0.07800828618265235,0.5933245568132259,0.07133649397455932,0.6419250262333952,0.06941358524145962,0.6685429513244852,0.06471667189417589,0.694765457716559,0.06148470187708913,0.7000817827367223,0.05798761602223857,0.6452976489320696,0.06762199185181986
3900,0.6159748756098721,0.06926051335275203,0.7024009559174296,0.051318378701376344,0.5877693943676523,0.08103321243555948,0.5973685326670541,0.0713798959876911,0.6092244132010599,0.07751151784975631,0.5995924454649562,0.07083088197308607,0.6463468768373966,0.0678260810976275,0.6717842709419198,0.06413054469123393,0.6998793714053514,0.060490873789602446,0.7064307700767956,0.05640476911221772,0.6516989476358234,0.06689962968729823
3950,0.6218486894142965,0.06913031128719749,0.707441125953232,0.04963793943957109,0.5937389205119692,0.08041758189560193,0.6031512066256324,0.07113761582830536,0.6140210585383485,0.07718331118719096,0.604264730163465,0.06962795162479068,0.6518391526442855,0.06673054477928177,0.6750531464049895,0.06405935248270264,0.7018694415842051,0.05998421339750219,0.7088814396462864,0.055321192810050546,0.6539647873924552,0.06636530694513629
4000,0.6269903855355351,0.06852560923026563,0.7133936041653862,0.04803614529698154,0.5991821592829671,0.07991117440954378,0.6092846602874085,0.07034634768294508,0.6186654887858587,0.07625078958074934,0.6074813958405416,0.06957360465234069,0.6558098008779164,0.06561045758267393,0.6773957379272799,0.0635887056125694,0.7040204283954756,0.058844225838285295,0.7135339046494968,0.05399033188456537,0.6574606689818812,0.06607169056764428
4050,0.6325276943476069,0.0670538520550235,0.7163562644542623,0.04641680253769836,0.6023845664602584,0.07913764538507846,0.6158947245564614,0.0691354506790392,0.6233515371253467,0.07566175765489583,0.6163466042725267,0.06834455167781416,0.6601225819932006,0.06489754503752061,0.6808445806512422,0.062436583266373205,0.7069050011415008,0.057175036029455534,0.7153449023114992,0.05252810825308069,0.6581829496236279,0.06636171664051341
4100,0.6378237942964555,0.06635401196492587,0.7217372265682033,0.04456742713498977,0.6092201537649362,0.0777235174998626,0.6224859926411065,0.06795691943300206,0.626232624771069,0.07564510778849466,0.6214745001187046,0.06695834154379253,0.6649195442533614,0.06437216120413859,0.6831793248820165,0.061196877582043153,0.7077578882092155,0.05647536660393419,0.7193312962628353,0.051365134967573674,0.6626108530607226,0.06648156844095213
4150,0.6442983255720034,0.06572126982916175,0.724553493165002,0.043641250730970506,0.6144310522766975,0.07620471694942524,0.6263771405218758,0.06683851047374541,0.6300354929279233,0.0748886431550774,0.6287763028109903,0.06535822952974489,0.66611200740519,0.06321416830102543,0.6871081691886942,0.0600060392327799,0.7111629369081319,0.05500193463717596,0.722958063638863,0.05023131041668655,0.6653490296035699,0.06576711076769509
4200,0.6468666871970548,0.06503685095852225,0.7279054839279232,0.042698746754600864,0.6195808250042806,0.07454579535465038,0.6332206009021119,0.06500468150432852,0.6306396405443018,0.07441439596979989,0.6322875400706333,0.0649930576957197,0.6692085054950897,0.062255674830772,0.6902685532347536,0.05935426520665654,0.7119654832574744,0.05447934933258295,0.7265728398116019,0.04896082265930485,0.6679214131722416,0.06474713509016702
4250,0.6481043779054518,0.06490687513570087,0.7316678136726041,0.041685952775726516,0.6247110164366094,0.0731197942798238,0.6383552433625795,0.06423729100341125,0.6327179017665092,0.07398039324348694,0.6354769418334125,0.0643893724244356,0.6726980569732303,0.06125560655818868,0.6938781858571619,0.058809620377829636,0.7143095807771264,0.053677624809102924,0.7281092756502584,0.04784691766644889,0.6714732864258665,0.06438173559230104
4300,0.6515793818172366,0.06477394170995897,0.733568486026693,0.04076991336612193,0.6314157405416647,0.07165623027766489,0.6408536705091409,0.06282360323593389,0.637457117910381,0.07360259376243818,0.6414951379850283,0.0635201362980294,0.6770232417392867,0.06084410392921457,0.6999387820075732,0.057596602051936646,0.7155580007159772,0.05282602778706642,0.7293275558063341,0.04779593470998747,0.6736877279700454,0.06390835844934062
4350,0.6538254288502777,0.06441808563544234,0.7371329623221068,0.03937859589194531,0.6326353427519951,0.07082268091173341,0.6474480126535548,0.06140939791228815,0.6388876125014813,0.07342314427347202,0.6461361179636949,0.06272918440391832,0.6795350106877237,0.060178631799776346,0.7033430980295612,0.0571771969114871,0.7178477228391864,0.05209033216849375,0.7344043622951588,0.046670764653881085,0.67865269344835,0.06395866651095007
4400,0.6575675247313741,0.06443667502573286,0.7389593057301375,0.03805897929659245,0.6358149471935112,0.0704413857765981,0.6533389752889889,0.059173573610666455,0.640927466644991,0.07259421632368437,0.6506376018679647,0.061943704320999965,0.681641109005978,0.06010185125599579,0.705106331137668,0.05577677576817455,0.7212620765014556,0.050586566363436766,0.7360445040471469,0.046227993892761665,0.6802388172681688,0.06419251884057206
4450,0.6620841762308879,0.0637725530433781,0.7410788665558108,0.03724715751862728,0.636944757280741,0.06996469450460717,0.6590436449022485,0.057686354896489704,0.6451477215477516,0.07220044971786739,0.658357566630746,0.06111446435516243,0.6854068795613921,0.05888145459542895,0.7080460261794558,0.05496545913237657,0.7245343547965907,0.04972620113676274,0.7369973569860897,0.04586301087470009,0.6813878804945555,0.06389474377834124
4500,0.6674805797927786,0.06376549766601239,0.7440359921949296,0.03656443345655555,0.6398683072246443,0.06890580584526089,0.66295314950159,0.05653245416518281,0.6467315960788391,0.07208065637793958,0.6619182769317924,0.060734228782892995,0.6855343403510328,0.05881964674603859,0.7107612611538984,0.05400633484385032,0.7276026394925256,0.04910784419682393,0.7391434003957449,0.04499450029863016,0.6855050719415273,0.06338672733211398
4550,0.6730841207685438,0.06274633589719278,0.7481467216491816,0.03582839912108442,0.6438673485105524,0.06799051306885684,0.6668206260644409,0.05573244189218082,0.6492630132404713,0.07152265815834885,0.6645032222931347,0.060196319107115405,0.6894566210989511,0.058269590686250095,0.7129226902980063,0.05318314811501237,0.7299772151910369,0.04909359099025553,0.7410052744676192,0.04390667552077197,0.6875683642596728,0.06315283272034024
4600,0.6767068897914382,0.061832712978722934,0.7501675421406511,0.03552942027613984,0.6479684854027766,0.06747011159002324,0.6727612712444566,0.05427496665405323,0.6501862779952005,0.07098984891028705,0.6686108359832549,0.0594397431540523,0.691448234839584,0.05747256860954394,0.7151014712998247,0.052300747866726095,0.7309826351211981,0.04859047246537941,0.7425474834114977,0.04258233810304048,0.6884294654912658,0.06269115303068155
4650,0.6800107706685875,0.06083227615497373,0.7517518953656571,0.03472588279942889,0.6516070586148031,0.065928583297965,0.6804609459712229,0.05195908115391291,0.6531213228313132,0.07045273744980941,0.6724803138184373,0.058107304761202065,0.695756859111707,0.056787063792806985,0.7167333498241814,0.05145437708883976,0.7332609865610074,0.04810559494485931,0.7455636898496302,0.041640986527093346,0.6890317913531454,0.06210017251315097
4700,0.6828293626847937,0.05988530961761627,0.7532329932850592,0.034349769607929174,0.6552995366856474,0.0643992398860945,0.6837111621531327,0.051427587284763626,0.6547206056284679,0.07023052022285003,0.6759418351364225,0.057214490687001546,0.6982162346017998,0.05659950489079002,0.7195776840386537,0.05093741815449795,0.7344350455256093,0.046842528064631295,0.7470121877824575,0.04056920061398732,0.6910426514048315,0.061844621848206334
4750,0.6869430456711857,0.058581314908177244,0.7552580147862745,0.034090420395529404,0.6596980271655165,0.06439920713928167,0.688285661552385,0.04995755695265269,0.6562001553161083,0.06933284708844309,0.6783148865771433,0.05670161165468145,0.7004799047754326,0.056330704856213804,0.7212691964354024,0.05039629713500654,0.7349300949323982,0.04631960919681449,0.749011374322086,0.03917873982784214,0.6925064334993734,0.061884953878866784
4800,0.6898430253630308,0.057469921357255475,0.7572058690008144,0.0341947891955425,0.6636707843808685,0.06342687608781211,0.693495414869847,0.04826365292236926,0.6573389663661762,0.06898036321317426,0.6832519319803025,0.0549759708426849,0.7019186159191648,0.05590454922592907,0.72275023013498,0.05005078923170627,0.7363572537037207,0.04457386461452456,0.7511462661378093,0.037618647471048934,0.6947653288856883,0.06199113551286228
4850,0.6945544360459492,0.05616770316249679,0.7589741517132371,0.03348696888986457,0.6667341314632697,0.06285074440547725,0.6989799124518448,0.04616258188867922,0.6587124107291283,0.0682975330877988,0.6871213446368826,0.05417710041276964,0.7037646085445926,0.055261431873957295,0.7218790155516517,0.049231499923958054,0.738865819798285,0.043511902559574815,0.7539937049045577,0.036012999689691204,0.6949935237320018,0.061565366253492536
4900,0.6974785803040118,0.05519875427945022,0.7613284587229577,0.03294062927197418,0.6723533763634681,0.06186033688104463,0.7011440324415364,0.044905099753529854,0.6590456939601161,0.06799497494518073,0.6881216599896941,0.053753067690271446,0.7068752950442092,0.0540363703710193,0.7230512791583602,0.048322189491305026,0.7405043239626105,0.04229090847103806,0.7563600072120665,0.03538796479513983,0.6952355735540791,0.06103471216383484
4950,0.7021048659388162,0.05455545576872852,0.7621475129228965,0.03258129856490999,0.6776822775381061,0.060445702363350916,0.7024480018188501,0.04412105713617813,0.6615229222002544,0.06760802358260304,0.6911648252758029,0.052761402380693066,0.7062114974893418,0.05385115724893319,0.7236244866808971,0.0475100803534222,0.7426734786496566,0.04078671247620134,0.7578034256294565,0.03430953840813674,0.6964760238037903,0.06039376926195289
5000,0.7048155826457178,0.05281458923124572,0.7635700258372309,0.0323478208139637,0.6798765522456189,0.05896078387308528,0.7059757285788585,0.042891243398182836,0.664003042711554,0.06700771609811439,0.6940409783606473,0.052098467332221676,0.7081334829014156,0.05354087931814774,0.726921322825533,0.047015680974758375,0.7451205462384506,0.03976823549254582,0.7589441773582584,0.03371718016534351,0.6968169919865537,0.060104341791830294
5050,0.7063176401310558,0.051760443989484865,0.7645030407851995,0.031320430019628594,0.6835734895829535,0.05749765148059187,0.7084674780661689,0.04202907706195246,0.6627707920677155,0.06619819050422379,0.6977940299808302,0.05089214526390096,0.7114141174320171,0.05257546298328581,0.7285496588177424,0.04692692011211506,0.7466477506735927,0.038621947893189464,0.7591711078113624,0.03279678450111911,0.6990880473891451,0.05902820271997602
5100,0.7074549922270955,0.05106643929311397,0.7652646406528768,0.03043904336752557,0.6871585185042587,0.05547206679812386,0.7117810554008704,0.04085596787925943,0.6656837920917227,0.06516939367975426,0.6994334698566631,0.0495888324654476,0.7151148899177845,0.05138359318613886,0.7306918376266802,0.04636814375111652,0.7480475543331153,0.037891565203017945,0.760784262507697,0.03097039529782892,0.6999542116991069,0.05861284257837656
5150,0.7105269025837323,0.050488276720294344,0.7674347465195224,0.029579655575307954,0.6915177599663451,0.05351089939041723,0.7145631950093849,0.03989275675528443,0.667411442783303,0.06456858655612048,0.7011818262956954,0.04845117035274143,0.7176731627404709,0.05038468862360628,0.7321460261849204,0.045929281023268174,0.7495090010101064,0.03730056590461444,0.7627883408330096,0.029295709998424214,0.7008377327878078,0.057511292446655066
5200,0.7138944744579961,0.049662163933908286,0.7686983456196947,0.02886299422473229,0.6950286467422333,0.05230333703323623,0.7179336146571227,0.03865260455394313,0.6694836311440789,0.06381348591642858,0.7047416981104415,0.047307171714068355,0.7197927155468683,0.04975476906374077,0.7338535294863816,0.04495746770084119,0.7536155935664709,0.03600288101043448,0.762591953688818,0.028820654358721307,0.7016452860798938,0.05748111158285234
5250,0.7176525118324577,0.04804859601801814,0.7698824147488827,0.027488059185501925,0.6999417983531113,0.05097064456571347,0.7220318503005657,0.036813676348066794,0.6732487038331071,0.063351356998281,0.7084373430574903,0.0452465515469965,0.7202421420309046,0.04960929260715063,0.7362985971116918,0.04417654052184527,0.7552180423282929,0.03559427497048016,0.7619031572201276,0.02855349593969779,0.7022610281785144,0.05738958914438179
5300,0.7209692094110275,0.04759121089607536,0.7702970611759272,0.026219981252009424,0.7033431810547313,0.05010961950687198,0.7241001507266164,0.036169492000641505,0.675276050862527,0.06253987564866618,0.7099768052555007,0.0441206729058489,0.72135172977179,0.04891977464729492,0.7363767066624708,0.04422148178727793,0.757255163731178,0.035221578180724675,0.7638341648540655,0.027156704402213034,0.7036718802691201,0.056407044364174395
5350,0.7231008340634372,0.046954798757889465,0.7722500523407351,0.025549231631863213,0.7093629378151097,0.048750771995781594,0.7259907552733944,0.03466554471265876,0.6764940576722485,0.06201061475780564,0.7158502591872318,0.042624794665298574,0.7233355023580199,0.04882541667047247,0.7352417354247589,0.04411310916140307,0.7600647625792714,0.0345390206676773,0.7646044879915208,0.026614001797886467,0.7043503161340579,0.05663431919761522
5400,0.7256325151271616,0.0462089675417233,0.7745218928117704,0.02481790005667726,0.7104286288156014,0.047079669971769746,0.7298272174008157,0.03429333325876595,0.6807176706818985,0.061443232721474554,0.7183444066267783,0.04219701746020123,0.7240162611938178,0.04787912964726362,0.7394952667932069,0.043144086335910964,0.7608779092508322,0.03377947808836218,0.7653555564577748,0.02665829716717842,0.7054823452169553,0.055832850859506435
5450,0.7288740226505702,0.04489338914769246,0.7744076327867454,0.024968225597074633,0.7122714583555775,0.04606070480256476,0.7317721835821865,0.03422456204506633,0.6834503052254302,0.059880670435189416,0.7211552917645241,0.0403304849634906,0.7251346641675736,0.04701903073679186,0.739335439039057,0.04292254720243407,0.7642615687003523,0.03224447973434793,0.7665235061485738,0.025968304054585695,0.7075670727670303,0.05392189034156532
5500,0.732804662116185,0.04401298740655155,0.7776866261164073,0.02449744130189131,0.7153419589562542,0.04499343738181606,0.732544121153462,0.033825306147922216,0.6848296431266933,0.05965482640923613,0.723370364698035,0.03916492531328674,0.7266192714892798,0.04582480851305457,0.7417079682490114,0.04180288017482493,0.7640849017582984,0.032344614856468126,0.7692536874391904,0.02431885087741852,0.7111160214885056,0.05226988511378066
5550,0.7350414713707413,0.04345168323174875,0.7791115223999079,0.022869636836950556,0.7172686051670497,0.04425342069909985,0.7350076214630044,0.033193167678706725,0.6852787427318638,0.05903913008383012,0.7256013412058945,0.0377688532154571,0.7269506084115203,0.04510472201118336,0.7433707226970452,0.0411401454823907,0.7664236552257231,0.0315033337385047,0.7710895895107989,0.021896588105836993,0.7113239791886485,0.05226501764367378
5600,0.7371071636927995,0.04242609784044883,0.7791565572857067,0.022209201352570398,0.7198219710071422,0.04348894554405893,0.736134343703656,0.03282562147482436,0.6861003090335704,0.05804722646879725,0.7261092117727408,0.036339761610756985,0.7274472015523591,0.044806185004917246,0.742860352475071,0.04085464739114407,0.7676038515855761,0.03053978853036046,0.7736011855880753,0.021139642785991064,0.7128287874408146,0.051882351780930064
5650,0.7393457845753478,0.04115073013297511,0.7787185788828518,0.021189332273574963,0.7213681806964864,0.04278426806220799,0.7368602740022787,0.031645022816748615,0.6885682661789009,0.05684066047816282,0.7303141210147344,0.03415961202919868,0.728403192638924,0.04394549945223136,0.7421866905853653,0.04064537859338534,0.7677084993037505,0.030428533113001022,0.7739456366623725,0.020910419778293964,0.7138891491602533,0.05150594318006709
5700,0.740505877016568,0.0403494379704423,0.7807945104859843,0.020599573034083024,0.7259463973921014,0.04154670305039311,0.7374830075056878,0.030969139593283474,0.6901295626213596,0.056150666277723374,0.7310975072124701,0.033850541995852065,0.7303400692210608,0.04297056084400801,0.7437346836766772,0.040066141409049474,0.7682550025633234,0.030021693293538612,0.7762809544691223,0.020369567395857543,0.7152471780287614,0.05077444874064122
5750,0.7409066643992074,0.03984100198053158,0.7810425784852956,0.019667515837072106,0.7274543834850502,0.04050199256978769,0.7390118518657418,0.03023387071591925,0.6918312756646727,0.0548976677183179,0.7331812253021422,0.03240152923299441,0.7305556482701087,0.04308254354279911,0.7436229534663304,0.039803402230978065,0.76873357409448,0.02836425320868712,0.7780244350139054,0.019029337828353195,0.7174924456909288,0.0498914307595322
5800,0.7427948373492059,0.03935111550802865,0.7837934230366281,0.019266489294267334,0.7307465421114953,0.039664385247334906,0.7405654585082775,0.029079350915594684,0.694855349224868,0.05433535312507295,0.7357546560366728,0.030495714813000133,0.7316602279156055,0.043126657256716966,0.7419902895989334,0.039063314874143794,0.7705928918159983,0.028153310575976913,0.77863877568053,0.018489709540363223,0.7185300310129031,0.049034248769960674
5850,0.7447384862227664,0.03879134689193317,0.7857283763152975,0.01791062419316886,0.7317026537755195,0.03906152747738995,0.7437561889856087,0.028140084256318424,0.6978977956901062,0.053226832378549443,0.7388391220783261,0.02930737893469823,0.7324137931441987,0.04270098920097799,0.7434540367872693,0.03804098007852054,0.7721113852861435,0.027655844118300937,0.7805854047181967,0.017600941208756816,0.7194735518836296,0.04795584250117257
5900,0.7457385325081995,0.03832630125994035,0.7864876052458246,0.017913789062731774,0.7332939985684049,0.03859445776024479,0.7463114748738218,0.026931756792734702,0.7002439551255325,0.05232513021338884,0.7421181686468418,0.02782642808453035,0.7341185352320523,0.04240991007781612,0.7442503765743878,0.038052755649913825,0.7729978695450164,0.027458216056557076,0.7834874223007402,0.01584645069370139,0.7221793997140675,0.046620463068893725
5950,0.7469911014886736,0.03788552445405496,0.7879367086237354,0.01708686628692797,0.7358537725140952,0.036953162191390394,0.7486526263108488,0.026354008035428294,0.7008207959524282,0.051486989687022255,0.7429332345377927,0.02767133123912905,0.7375953446970347,0.041989617841164416,0.744969497905697,0.03824334536849417,0.7756525363048575,0.025045227106294605,0.7833590737970478,0.01505240187599702,0.723857113324369,0.044880803276894594
6000,0.7486198765226613,0.036975959463327004,0.7909593625312806,0.01626490449258258,0.7352454374360009,0.03653581341402204,0.751115972889428,0.025564746961821087,0.7022360633969617,0.05030868630061414,0.7436014905964486,0.027262644968715947,0.7384230975263486,0.04141984490630525,0.7454339361662785,0.037524717334744336,0.776674505390351,0.02500967040314552,0.7841611592047572,0.014732028650998513,0.7264375867927794,0.042663986601841855
6050,0.7502174476897746,0.036772686242816655,0.7914567273084367,0.016196326968052167,0.7392421460013752,0.034807174704170614,0.7511796825333588,0.02558006561455605,0.7057654696641289,0.04926049673029976,0.7464918479031407,0.026258373397973652,0.7390350727469394,0.04123576329213154,0.7464986836280577,0.03752658840014356,0.7772117719843183,0.025086141591301608,0.7845384914584972,0.01474764163163927,0.7281907028708996,0.04220201327677757
6100,0.7510362576017506,0.03664006553572144,0.7913208476495488,0.016164251404917684,0.7424506513024675,0.03312048982678507,0.7541454023324313,0.024676684891551937,0.7070149912439482,0.048624979941218366,0.7488374795926979,0.0241688901370516,0.740865918456253,0.04063674189611209,0.7472035613891309,0.037326703896683765,0.7787931656662941,0.02421259386047831,0.7848974360692675,0.015451372424669707,0.7322405317343157,0.04047811884220626
6150,0.7503607813459057,0.0369939852432345,0.7911525891101554,0.015503162161416012,0.7440060778239463,0.0323111185486039,0.7531165167092497,0.024496843395971482,0.7096430232019862,0.04753812655821642,0.7484932666726128,0.023532627110283276,0.7418140359203069,0.03985728285179109,0.747141097379927,0.03738656080782268,0.7805345588898508,0.02351852333676631,0.7845703157598933,0.01575906989532471,0.7345915497417371,0.03948332392170056
6200,0.7511265670561486,0.036773654867853146,0.7915970642976558,0.015484337973432518,0.7479860075977329,0.030549622225059383,0.7543124089310967,0.024539713445481916,0.7126273679918785,0.046578275782192424,0.7519060682295599,0.022277311095953153,0.7423870746944804,0.03972413777424056,0.7468465476585381,0.03731616049293533,0.78064468692823,0.022291958309483377,0.7857671341982322,0.015703486809772047,0.7379955810598221,0.03850812043681799
6250,0.7522985212195101,0.03652625407198134,0.794056639117344,0.014317043467591103,0.7502336833838483,0.0296764402734511,0.7550209875207652,0.024823632433250926,0.7166498667542031,0.04564924267896533,0.7528804344300497,0.021858955992974518,0.7427760719291379,0.0393456624595859,0.7466691322142535,0.03738722816223049,0.7806036957339857,0.022152372087145124,0.7862807456261892,0.015344381964441196,0.7404930412139723,0.03717105476156668
6300,0.7515728978191345,0.03638158328503785,0.7942914310972724,0.013251739587659728,0.7519157302603006,0.029393056779806068,0.7537996135364646,0.024431572823276747,0.7200006512759382,0.04466691431212027,0.752638305093321,0.021186473068519795,0.7430483989283938,0.03971689257665402,0.7483793751886317,0.03658496267142948,0.7809270030169084,0.021571285493055484,0.785208424351075,0.015166771612177271,0.7418788092580613,0.036691655398332426
6350,0.7519719779490474,0.03648225924196036,0.7951160320758163,0.012887364493758999,0.7521838521692081,0.028084734216688882,0.7555128945027095,0.023985831460118515,0.7237995278978872,0.043737840891581226,0.7541014947984158,0.020730236778479315,0.7431085646170724,0.03934051764640391,0.7483281545020027,0.03597033173091365,0.780576494117708,0.021744209630071617,0.7882075217232427,0.014579834561235672,0.7428281467580256,0.03574693030696733
6400,0.7517937337849507,0.036200250738549405,0.7951116836071388,0.013069102081236924,0.7531004897266353,0.026916161449084666,0.7564069420666343,0.02396524514902261,0.7265435265621636,0.04212696322695322,0.7557250967086105,0.019733773117794888,0.7427171062070144,0.03954946428170638,0.7480922166956228,0.03549144659488504,0.7808617806607583,0.021119364722451843,0.7898956358405299,0.014325942420732322,0.7443957682101933,0.03452265334749055
6450,0.7521672789930451,0.03581074731381565,0.7968675918561565,0.012318317137203643,0.7532750782775364,0.027194364508573297,0.7577635367475726,0.02368895096999468,0.7284515242888234,0.04094863094283448,0.7575110315007783,0.01953950015675623,0.7441131027535226,0.039186620403102584,0.7493845927483523,0.03481413584852522,0.7810705422586902,0.020225926980708443,0.7901648351132958,0.014259191172045311,0.7442246674680557,0.034143745270039265
6500,0.7526416456436311,0.03590368539006793,0.797859441764045,0.011275981809685153,0.7544319724685732,0.02604998604214058,0.7588150194526528,0.023514232247670085,0.7299456449415231,0.04033107647700081,0.759222059999356,0.019259879200047462,0.7437877711711125,0.03928702862619917,0.7516771156117372,0.03415201675169141,0.7812254457143218,0.020173953062219682,0.7898464562603629,0.014046503023936658,0.7456165321128221,0.03310013251528356
6550,0.7529417285007143,0.03562407346770909,0.7986414998367423,0.009989294137024254,0.7553288496845006,0.02599703348034645,0.7600210937335727,0.023326643251926227,0.7323966299608721,0.039553709034172164,0.759930328955056,0.018409693603780485,0.744252776102631,0.03888133518732036,0.75147370750261,0.033772528230004775,0.7806889322780833,0.02014489932193461,0.7897433288822759,0.014027276556501657,0.7461449773658712,0.03218809110413054
6600,0.7539977543723114,0.03558937715820901,0.79812645571512,0.01031208390788829,0.7560783915645056,0.02614672144818777,0.7602950917386739,0.02377150789879956,0.7328454078140376,0.03918953898749489,0.7608798100888317,0.01806713498284695,0.7453595258677168,0.03883946986854214,0.7501329421563675,0.032980123415987925,0.78169627730102,0.019590257973355747,0.790002213014231,0.01395594739457615,0.7484860816570058,0.030583023327686348
6650,0.7530555449873151,0.03588708909244552,0.7990331405384755,0.010687999639801143,0.7584034481696108,0.025014055267996875,0.7603038975474117,0.023926151157880875,0.7363769968276361,0.038451079968651394,0.7624803492101492,0.017385519000615145,0.7436867747779455,0.03920076051330135,0.7521451689843045,0.031641735388318215,0.780162306679529,0.01967362780157562,0.7899683610431161,0.01366411574187523,0.7499335595490819,0.029837001962999907
6700,0.7527246915237272,0.03578538480695767,0.799021751469912,0.010815539475424454,0.7581100951001115,0.025610839582860926,0.76101660360312,0.023704666263857203,0.7390265120180053,0.037847930510721155,0.7631535726304546,0.017665348272668382,0.7451030908419217,0.03857529994016431,0.7547045106314951,0.030052114864593284,0.7818448467646276,0.01822934093764282,0.7889723837616254,0.014258921797521796,0.75260870344163,0.027720571039896676
6750,0.7525837639230123,0.035898900206869595,0.7987887283006649,0.010792777248186865,0.7583769807997246,0.0254432947822848,0.7626417317390062,0.023297199982161926,0.7411409673685456,0.037367891246531997,0.7643660142466158,0.017359731932500285,0.7464689385402618,0.03766578832799494,0.7566591946279437,0.029183218800350356,0.7817302368170442,0.017772054392597464,0.7891040548544923,0.014435653738807652,0.7535175509096481,0.02704508798408284
6800,0.753821778587931,0.035930881541500634,0.7971215110053713,0.011400477467532881,0.7585919641048554,0.02504611020223437,0.7613280612913019,0.023737973116401495,0.743515642287317,0.03624498735507142,0.7661622862473625,0.017533242345162164,0.7475797470321252,0.03691703280284041,0.7574041244715013,0.02834002488918759,0.782505975950389,0.017310246840598703,0.7898518790874403,0.013932654042860867,0.7543167925714118,0.026662111894958845
6850,0.7541752569507952,0.03588231138056538,0.7968830377096139,0.011152689240506435,0.7599118632765445,0.024407198655213565,0.7638505035436389,0.023018437676374424,0.7455996920506316,0.036073528470734584,0.7659236322519967,0.016994096799537933,0.7468917789975537,0.03680059881528134,0.7581177679982204,0.027914642710238628,0.7821508486296794,0.017194031925917078,0.7895983824812782,0.014259131665546267,0.756056731393988,0.025733504178336555
6900,0.7536999223091237,0.035142128080230144,0.7963029472468283,0.010780647083275318,0.7609721820874014,0.023849488945436273,0.7655036669628053,0.02215007955039665,0.7471148927400156,0.03515499260170398,0.7653908642708557,0.01732491624956618,0.7470469413390478,0.036060323017626406,0.7602700949777472,0.026248482370446156,0.783035229590148,0.016464295444795614,0.7901250057951154,0.013773620790821143,0.7566201069510248,0.025830273382978424
6950,0.7539453793609731,0.03486491513856197,0.7967083930714609,0.010636685991379598,0.762254657791077,0.02283220146217947,0.7657555823918019,0.02223791745179708,0.7508001837239304,0.03458237249467363,0.7673315990063323,0.016842234343099876,0.7480894307145658,0.03566724000454761,0.7612079868708048,0.025367731223429352,0.7833591537965263,0.016931724398257703,0.7905392107139417,0.013023603475635071,0.7577662364864827,0.024354176639453273
7000,0.7541453626121754,0.03485166602881508,0.796615501126968,0.010266178902765452,0.7637612064807199,0.022032359836230746,0.7655984046738763,0.02240886855908517,0.752258087012259,0.0342660826555701,0.766585045018006,0.01735310704284665,0.7471244334730615,0.035890427771561165,0.7630339539028462,0.024756675367773078,0.7836430795670579,0.016914224214908107,0.7899822981171921,0.0133422950161023,0.7590970429106862,0.024419565226099837
7050,0.7540562376083584,0.03501016163084965,0.797081914143963,0.010094608547279123,0.7657735156482167,0.02116076134806902,0.7654780140515272,0.021711313383037865,0.75467685767633,0.03351920935878025,0.7659828314603209,0.017566598866489015,0.7477589791920228,0.035963273681301894,0.7645001117390204,0.023356595889219674,0.7836323486793223,0.01668369636552168,0.7908120410445838,0.013030600384772226,0.7610455016672504,0.02441395200380194
7100,0.754185020735819,0.0351109891722531,0.7965813844468227,0.010565729338985726,0.7654318364105636,0.021359464719606862,0.7660658452302727,0.021736309536880636,0.7559230014737551,0.032866329461329315,0.7659273414061697,0.017246996438030775,0.7474576194726267,0.036208533299219005,0.7678085493861623,0.021972079025859736,0.7840220022896043,0.01596943484760901,0.7917091191902695,0.012962976199127457,0.7624135691352558,0.023849550857953556
7150,0.7563362572393261,0.034651928977185276,0.7971718586534248,0.010343910685392387,0.7663992725054329,0.021799811323904093,0.7670892565611682,0.020896529894206622,0.7570219423776465,0.03244758997318377,0.7678852859194643,0.01683218311706361,0.7481687297471659,0.035341420147816334,0.7678770299536579,0.021364731831199517,0.7847514394122483,0.01579061096539466,0.7917387587843746,0.012752452154771879,0.7648426283477698,0.023010323773125223
7200,0.7564666806612905,0.034730140018731356,0.7964211768334541,0.011089410881473668,0.7671857414579952,0.021384194323375714,0.7676864415913687,0.020678064942828787,0.7570152110060119,0.032210411197201264,0.7682566681084375,0.016949475069989596,0.7497865491628651,0.034557510866870485,0.7678537770156627,0.02018318373056259,0.7837101657313879,0.01581764267601258,0.7918475522889236,0.012784308518999183,0.7657192492674152,0.022211215145423104
7250,0.7589024293319748,0.034658190884755344,0.7956584503066815,0.010879954826598806,0.7660234310714833,0.021767787088685892,0.7683357255999123,0.02077374742909144,0.7585373960841705,0.03198378244427557,0.7683571273543113,0.017182701718466538,0.7505531079521113,0.034470865184908724,0.7681313440984034,0.020002070987573995,0.7833166912115982,0.015108763061377975,0.791109869121791,0.01309900964837123,0.7658568961700855,0.021964168994368084
7300,0.7583242879942182,0.03450351296395886,0.796618776174222,0.010242133940293306,0.7667914297340193,0.021510378429152384,0.7675131385449069,0.021064428578397756,0.7591942139108641,0.03196819436256768,0.7694408486321757,0.01712180996096822,0.7522073001081198,0.03370123139261279,0.769493392587732,0.01924256423275978,0.7827505570874468,0.015159478527744448,0.7906831232769512,0.013195290444660855,0.7667876720389047,0.021003768235058957
7350,0.7574386432230695,0.034314242129906115,0.7960754847899129,0.01036921898990515,0.7675180251863791,0.020994363915391327,0.7686723776413261,0.020970257876993678,0.7600096960056626,0.03205864145242875,0.7702508297530051,0.017258712995177294,0.7551701078461514,0.03189126924610875,0.7717458815663393,0.01809399855778259,0.7828778105631219,0.0151611810405391,0.7913288098233341,0.012975518451063813,0.7677470950413743,0.02078979599024932
7400,0.7580912356456306,0.03402178656892104,0.7948450147125523,0.009468264836961072,0.7689804110637927,0.020075113011033725,0.7695124601994948,0.020572676744012676,0.7593358318041329,0.03166742835656302,0.7717164510863245,0.017188284200121237,0.7568195926576426,0.0308304365503126,0.7717354167105505,0.018089390523754596,0.7830500024013827,0.015414570567330367,0.7913036778028646,0.013257922656241618,0.768259027005864,0.020125483311618644
7450,0.7589079602734666,0.03418658608020041,0.7952943944339611,0.009519167562052393,0.7700480306409841,0.01922684804636171,0.7672292012616084,0.020379408052713648,0.7602457667910074,0.030467777661712287,0.77182515825363,0.017377557165781564,0.758783683490135,0.030337813251005832,0.7734149748795798,0.01743693989324005,0.7832830334032812,0.015125598505390608,0.7912833600696884,0.012901693290501254,0.7697947984356529,0.01971774147796854
7500,0.7611344174984681,0.03328992106575068,0.7959654235196115,0.008998678460977336,0.7713376641398262,0.01886817824774539,0.7663485729785926,0.01992116201864279,0.7592761113753406,0.02887443694860022,0.772297437654253,0.0174425002091109,0.7595772662114829,0.0299077748967411,0.7753775464644925,0.016502618881006775,0.7840642680162125,0.015057085221857988,0.7919553937833004,0.012695889143715203,0.7707439061056439,0.01910396774116484
7550,0.7627006363162272,0.03323104285571294,0.7955114732199141,0.008289462846959689,0.772110640700404,0.0183178748887166,0.7659330832231838,0.019338568746801437,0.7608211741079794,0.027801017702830784,0.772555050660577,0.01680322917428984,0.7601018657842766,0.029803576542814122,0.7757537264231315,0.01671418462822033,0.7846201532645216,0.014581495689498401,0.7921478575845551,0.012812166106691919,0.7705982637946193,0.01898205780581493
7600,0.7622148423859748,0.033432998252388706,0.7956903131667444,0.008416837666439842,0.7716660634062218,0.01850808147984501,0.7664633389836591,0.019030106812483193,0.7622240973433668,0.0275662809896496,0.7711470273695831,0.017087202652138173,0.7597916751769993,0.029064005981767494,0.7755491235689945,0.015999432518223465,0.7860165879417237,0.014246964062883716,0.7930480607530508,0.012118876963988001,0.7699872051644361,0.01940120919952099
7650,0.7626059590724803,0.03332176666382406,0.7941808263938096,0.008679363785094756,0.7720193787533521,0.018259448347480937,0.7666421424921056,0.018896860488054622,0.7623213128924848,0.026388344243406546,0.7706371860930072,0.017035755572967996,0.760941823037943,0.02770416682576121,0.7763746695471363,0.016197823973311754,0.7871557781380184,0.013818745961572015,0.7943455025054242,0.01192248901941852,0.7713286084782719,0.01906935518568319
7700,0.7636155538391649,0.0334144690968999,0.7948888587982684,0.008837241566340002,0.7713635544329104,0.01753572804329296,0.7678085865597732,0.018448000481989073,0.7618866816080314,0.026094063433130362,0.7711018455338835,0.01650560295988029,0.764383790278809,0.025913789192637208,0.7778219039487523,0.015884922394930025,0.7850004956827441,0.014455468938423012,0.7962106627076889,0.01167320417653391,0.7715742128646178,0.019258959895518228
7750,0.765861094013289,0.03319267887931371,0.7952384146643334,0.008637511128327021,0.7709005522265181,0.01702672494759609,0.7694980048662775,0.017482994263025478,0.7618041341574882,0.025576035234387496,0.7712969585448607,0.016556343299788227,0.7636745229799444,0.025700218425557888,0.7787811252681363,0.015063578290070163,0.7857389163523879,0.01400523421386373,0.7959921822299246,0.01146272834663231,0.7720723785529254,0.01919376657866625
7800,0.7652873008017279,0.0332375179914525,0.7956149724099363,0.008633917075912734,0.770929561069603,0.016404148380499747,0.7687505584933065,0.017474557542782886,0.7619851114928136,0.024517284488525803,0.7725017136060529,0.016445607797245868,0.7656469319155083,0.024081232030342747,0.7787461367281553,0.015072938168254018,0.7860210139431264,0.01394382717593334,0.7969384720700871,0.011133105562826652,0.7739381796912375,0.018531369617809428
7850,0.7647516591347338,0.03328543893449815,0.7953140698470381,0.008490365008903829,0.770825406268597,0.016125480371928153,0.7691910242580561,0.017471962499658204,0.7609705809160616,0.024286141507770406,0.7728652213050319,0.016269865285725,0.7669879153015837,0.023512705534644372,0.7804457429848937,0.014832199836989426,0.7866088768775268,0.01401340701023698,0.7961465419492348,0.011225465567056996,0.7747526276366327,0.018232023748918635
7900,0.7652179497103052,0.03338376943941943,0.7961627915386803,0.008497238382716382,0.772015573017295,0.015073579881274597,0.7677791773383882,0.01807304857041257,0.7607882030704066,0.023866529194418108,0.7721361717609405,0.016641493780217176,0.7695105331550021,0.02290433853544522,0.7809276742459942,0.01435539715632766,0.786773774089864,0.013652432110681066,0.7971017489959081,0.011096936128383575,0.7745962863852002,0.01798818050384924
7950,0.7649150731084999,0.03381245408426537,0.7973442454046085,0.008133359198092428,0.7721074008508776,0.014612241971143239,0.7680906116587012,0.017652719315672156,0.761523444163061,0.023869189483957404,0.772913069843927,0.016699755339257376,0.7724718025936257,0.021533922687530738,0.7803799040837854,0.014744862419206332,0.7880050144938884,0.013722313160629296,0.798441078800185,0.010149636790991477,0.7762490181297541,0.017485497926226282
8000,0.7666839469696572,0.03382637259149281,0.7979475358618722,0.008050656018396819,0.771848608546769,0.014635726795352034,0.7664601369860786,0.018394392450837575,0.7627141082963237,0.024080479089088114,0.7722843048813114,0.017323128605653784,0.7739392698849393,0.020503666680692548,0.7803698363973068,0.014713300002475194,0.7883984088398419,0.013145504648774736,0.798494035610405,0.010164459529737617,0.7782139406561391,0.017156374401588414
8050,0.7680246934629433,0.03371579718829742,0.7982404970678312,0.007855241245673213,0.7730208445786216,0.014996220671957241,0.7667333606382313,0.017988324338437563,0.7624191072027884,0.023543296199008953,0.7722904924349875,0.017684683428258657,0.7727486856590996,0.020635199980460168,0.7797850526653629,0.015029330419502804,0.7895872795254694,0.012621044300292041,0.8001894149030939,0.009402583307564546,0.779753208566006,0.016893537247585234
8100,0.7674712514781497,0.03373798601449174,0.7990302421722917,0.007140103284425945,0.7742406114954563,0.014519231168916524,0.7657037225435652,0.018341008647394103,0.7621021192344167,0.023569453204866555,0.7724916495385054,0.017943111409028586,0.7740697543945754,0.01972070792943209,0.7797626694203372,0.015224080013807265,0.7900743141181702,0.012685444156420924,0.8003068063745805,0.009119300687531537,0.7809488971723184,0.016030384858389507
8150,0.7693483403259502,0.03359047218944307,0.7988093367314159,0.0074009584742185065,0.7742260464602871,0.014546983656575791,0.766632186942395,0.017731684336715386,0.7633298342006957,0.023195273317767648,0.7739234633427803,0.017308848329307173,0.77445553811745,0.018742241740790717,0.7808090882090482,0.015102758737382928,0.7905462235151404,0.012638626792613555,0.7990469048158622,0.009017556040405265,0.7813177439538467,0.015744636074047264
8200,0.7693284419891249,0.03360468642598775,0.7985047699997544,0.007098907261500671,0.7741074279528104,0.014436429120854815,0.7664447218337187,0.01830007818210006,0.7641133913011606,0.023049361827365035,0.7735489353863555,0.017257283501076276,0.7759536793139543,0.018283880724044153,0.7823110581586878,0.015052987700568031,0.7896968067875971,0.012248475848333822,0.7989071609908365,0.008496758926437177,0.7821531555896157,0.015501934178347455
8250,0.7710657324331949,0.033664820563028545,0.7987314102122681,0.007045772542234246,0.7760934886187618,0.014342025293679665,0.7672712054115017,0.017507961618245017,0.7636828867525949,0.023043421808633762,0.7737669969641507,0.017421096764800085,0.7784320116407045,0.016954505956730044,0.7831519342906071,0.015116646534140061,0.7902076209598754,0.011923079998892869,0.7995275611088496,0.007939001197488303,0.7828049500347336,0.015237612240702728
8300,0.7723171030228432,0.03352695025238356,0.7991044680642596,0.006938240427775865,0.7751309799065098,0.014767314191381605,0.7671242270634935,0.01709838316212126,0.766210645609441,0.022748840189416576,0.7742237021680209,0.0172219541512198,0.7782055374383299,0.016849640816129764,0.7835754744863571,0.014785253698003748,0.7905811345639683,0.011695444626333214,0.800283908945207,0.007990694364641015,0.7840743821022943,0.014403693098884693
8350,0.7717647690584544,0.033613697871885485,0.7990300134169097,0.006968598216281732,0.7749657673268244,0.014472795030334997,0.7676684214678621,0.017499869048907768,0.7653329118126563,0.0228821215403901,0.7726371043621737,0.01780726279602818,0.7796149956928763,0.0160691601627267,0.7826303209589667,0.014943573091759125,0.7922244563044292,0.01153989501922393,0.8009264591109,0.007752827965739808,0.7841882041521715,0.014511360639923147
8400,0.7724945732523202,0.03349720555383623,0.7993826805752979,0.007328668295818392,0.773967067700793,0.014922802126897266,0.7671471270962407,0.017297337241475617,0.7657411385887462,0.022264605148187455,0.7739671428210876,0.017447882107723803,0.7812857787052717,0.0154426503265608,0.7817295674526459,0.015487375582187428,0.7938829473056049,0.010237390468914783,0.8011706005919482,0.007779940592982507,0.7854128363968629,0.013838691574992774
8450,0.7745965609612674,0.033508303389156086,0.8000816061192811,0.006916619330960301,0.7755247497221114,0.014831786366299964,0.7694312901696406,0.016922522018491228,0.7650867544493736,0.022341084565248793,0.7741134016167136,0.01673429138635576,0.7822942246297796,0.015000519734330147,0.7821116401272269,0.014883338094622804,0.7951932081544001,0.009506404328471062,0.8008051242431246,0.00794563451543074,0.7841968139589423,0.014159308541568931
8500,0.7754039102686439,0.03341538292419003,0.8011204084346114,0.007093105733957676,0.7747055924585332,0.015269776557016413,0.7699994503374797,0.017226368467658914,0.766342839438019,0.022211945461482405,0.7751165315984844,0.016805121808077392,0.7820759320602303,0.014275244056000572,0.7820274126056984,0.014892893417236082,0.7952592101883634,0.009253652529138751,0.8001885106815191,0.008100593974957243,0.7850284623445667,0.014199552537926041
8550,0.775441430093265,0.03331163142917976,0.8008009206468563,0.007228175137780175,0.7756578231730483,0.01532901929152223,0.7700934822369035,0.01761384803869618,0.7656195581078917,0.022120566822557367,0.7748764129474541,0.0167461300005143,0.7816660838219702,0.014003039803169274,0.7836044692005198,0.014520011617420005,0.7960335641585715,0.009101030170130706,0.800721848880708,0.00755808426058583,0.7840671106808793,0.01466277941481765
8600,0.7756906051897582,0.033316043136261936,0.801798292773891,0.007000102835396096,0.77612067271479,0.015487682383653906,0.7705991064061157,0.01818482899685904,0.7670115245199046,0.021464948855814375,0.7770871060753488,0.016225697194572637,0.780981719230587,0.013917170798891078,0.7836934417204049,0.014192327269574402,0.795845908281948,0.00916890334063873,0.8016266313524741,0.007026968579756666,0.7840180820088217,0.014657468223437307
8650,0.7766415117366229,0.03326526890438566,0.8029046706408807,0.006762763439981757,0.7761999396955079,0.01571222140684156,0.7716338030223956,0.01835293433168434,0.7675373487414187,0.020515390528690624,0.7770169531540698,0.016421642718413856,0.7834423603318581,0.013267515617463636,0.7846327009829266,0.0141828877192687,0.7942714543132786,0.009023757305858419,0.8007716839545026,0.007250439077159314,0.7837176729142683,0.014918874358055854
8700,0.7783289324668532,0.03316490185675799,0.8033460804335979,0.006292630068587678,0.775015520344227,0.015984200446541752,0.7722350009242201,0.01781319475961446,0.7681486360642239,0.020388122180930612,0.7783059207354002,0.016291188457308207,0.7853046803795241,0.012684169109155988,0.7853328583799112,0.013669560276832684,0.7948564154016624,0.008773148523091632,0.8012949602157274,0.007038399064608762,0.7831437012548935,0.014966561977876859
8750,0.7786568080652572,0.03302846398948751,0.8038973019936361,0.00600787932691258,0.7755674871626771,0.01630349614361829,0.77334697268859,0.017816597346974754,0.7684013004430086,0.01990865917703721,0.7782400557173874,0.016365600355272267,0.7850541951252984,0.01262872862760565,0.7856026999468476,0.014330834204521033,0.795481518559734,0.008537463393605112,0.8015414269071383,0.007025722502768785,0.7816520067189207,0.015497301544381375
8800,0.7775297077707691,0.033011297470965234,0.8033224984952045,0.006129119272250071,0.7748914860230889,0.016851365201540607,0.7735364638583084,0.017439832376172387,0.7683282996955453,0.01990927518100691,0.7790368330555419,0.01578018631324914,0.7852034768869881,0.013408550837873607,0.7858926451548384,0.014021903256514846,0.796303957694797,0.008381588815929354,0.8021076984314797,0.007085551601174524,0.7824022326512634,0.015462349556899867
8850,0.777418821946429,0.03235260051483237,0.8036989863226961,0.006096493208759073,0.7756890850805804,0.016758649275958624,0.7740663818413067,0.017861661180434533,0.7691828679999175,0.019503310082144194,0.7784372281071563,0.0163477289625931,0.7851813113231,0.01372349260446931,0.7868773151439822,0.013744704842351576,0.7960905255754145,0.008157799860259015,0.8014653443933297,0.0073425909642430825,0.7814984537497582,0.01549095086816521
8900,0.7779064846517803,0.032216019131268606,0.8025442195352113,0.006396423979601839,0.7778135683918225,0.016269615137791692,0.7739173532497412,0.017600899446123138,0.7718070491793003,0.019412698663732374,0.7785362387409219,0.016242867877799202,0.7848648193624165,0.013914241048697921,0.7868324726990514,0.013836922072361459,0.7949743324435685,0.008548966874050648,0.8019252378393666,0.007210103865090121,0.7812060085110092,0.015182210901347247
8950,0.7779573579611562,0.03222502872215531,0.8031894030781782,0.006678630321950002,0.7790492866068548,0.0164105946303895,0.7734427453395734,0.01781275806002552,0.7714523653792259,0.019340449663568984,0.778669813687286,0.016212390597595043,0.784487757542879,0.01439739484299184,0.7862238535763011,0.014210924359265643,0.7961870695580922,0.007956556899724085,0.8019368494940275,0.007273812962739667,0.7818856538353597,0.01602629766973039
9000,0.7779670452038335,0.03234866048291192,0.8027374961023155,0.006507804223564832,0.7791727015963612,0.01619783836563842,0.773756404533302,0.01781015072033146,0.7710684678989963,0.0192325162194882,0.7774176452243476,0.016269808965924237,0.78321668825772,0.014333860039026178,0.7872727116937734,0.013843931903583417,0.7973025275953017,0.008240406316481395,0.8021019782820815,0.007200296979314335,0.7821583100029224,0.015739918636008186
9050,0.7772886421060252,0.03211792728874235,0.8023086222877286,0.006248264950153596,0.7777138896505444,0.01692942778374179,0.7732692286776066,0.018521777989351392,0.7705678082445993,0.019012573803285103,0.7770825765650244,0.016642393189706055,0.7833598654770243,0.014325650489863456,0.7890119035604176,0.012695042329774597,0.7966965656305469,0.008305847246234534,0.8016620543702878,0.0072466721100104955,0.7818758219662802,0.015674594751350815
9100,0.7771586703440039,0.0320572587891255,0.8027715366243487,0.006093076617521033,0.77733394334332,0.017448813649342948,0.7734163124039726,0.01834536259653849,0.7694929187089222,0.019394280026924542,0.7777933051648627,0.016869526822922195,0.7836967931435623,0.01387305778266747,0.7896705370628326,0.012391616342831641,0.7961007243212519,0.00839218335300653,0.80189605902558,0.006981058950660155,0.7809636907621581,0.016005620772995114
9150,0.7777193254480695,0.03202494634671367,0.8027275611146368,0.005946621249383909,0.7768239277747591,0.017281815937989584,0.7737503442619661,0.01819421438665337,0.7698668170610118,0.018833469681824325,0.7776354750975536,0.017306049898301243,0.7838902381334814,0.013332707043735651,0.7902634064287382,0.012393956071395396,0.7965357750035862,0.008524205150885941,0.8023732712187035,0.00690062928724052,0.7807315144771576,0.016484846487373424
9200,0.7791777690575469,0.03184837298683613,0.8035614092839445,0.005775378279489687,0.7755400829213474,0.017083319694406008,0.7732616761250081,0.01848842735736388,0.7678212974340299,0.0197531455943915,0.7797432811099752,0.01651036969763397,0.7838711074842379,0.013450501356854194,0.7900660131343534,0.012373489757300044,0.7958636671782976,0.00868229793844713,0.8027334328240238,0.007302190787875415,0.7793448741100341,0.017325180508748643
9250,0.7798746767733314,0.031746630246871084,0.8038838219794706,0.005872000243770029,0.7744301355614138,0.01765771356691706,0.7740972217068528,0.018076898330603716,0.7685678103931722,0.01900300014305033,0.7797385337870146,0.016057635052173024,0.783876914921853,0.01376429377375921,0.7894216539309358,0.01238744392884309,0.7963739101074132,0.008501043776146073,0.8026991323480042,0.007275412768394176,0.778394237574818,0.01752700873586235
9300,0.7784326321830473,0.03175650304742084,0.8034295253151571,0.005834449382230382,0.7746265442154538,0.017419648463178443,0.775874896143076,0.01741314137915154,0.76694526209613,0.019713941736050806,0.7796680362009826,0.015851402534228152,0.7834790373847004,0.014513127252156713,0.7893181214134978,0.012588482827935003,0.797723725405994,0.008817485632823054,0.8012522978866553,0.007626864414912471,0.7791049281234634,0.017404690107547974
9350,0.7780484047179697,0.03133017068080477,0.8025741005149578,0.006094704231351948,0.7734373826121467,0.017736500817599574,0.7769746640010762,0.0173696691029733,0.7681130011430669,0.019801902579485043,0.7809114552810362,0.015610600154019532,0.7849163315968417,0.013861971008818154,0.7900018637593397,0.012106360319557575,0.7975160520309892,0.008631655186022658,0.8013951451641524,0.0077258229756369465,0.7794653294136136,0.01720260371116217
9400,0.7776891955583884,0.03151582364722081,0.8025067128881521,0.006318493565973476,0.7726925419362142,0.01754158169663352,0.7790898043773251,0.016793474533279937,0.7697302376556369,0.01946711158919084,0.7808047618274919,0.015535134951815714,0.785644265353254,0.013959309779849145,0.7904625677973343,0.01125320702099654,0.7971514106116306,0.008698701211773664,0.8019955629108285,0.007564681657465481,0.7799765867819499,0.016295365945233526
9450,0.7777826005669435,0.03156147774534549,0.8018170314492302,0.006479501615691134,0.7737819456141655,0.017133055948050174,0.778742362965567,0.017246415970887614,0.7706542195173721,0.019361416444184647,0.7811695712752055,0.015683097186496034,0.7863704950967874,0.013995599377487972,0.7906544941497748,0.010991669189220567,0.7967982140991137,0.008795703667269878,0.8017001192583822,0.00751532550725991,0.7806962610985916,0.01616404062048704
9500,0.7774828881096074,0.031465843259767576,0.8009686880221848,0.006646682094084324,0.7739100602898393,0.017075571622939788,0.7779495726390954,0.01703074073036637,0.7708593936094195,0.01920842348014245,0.7808987440783602,0.01535866625550835,0.7858192242203523,0.013857392068683408,0.7916810249473865,0.010052598682495905,0.7976999544213765,0.008210005459547594,0.8012641576171372,0.007669487381237577,0.78128712158977,0.016085173625714603
9550,0.7796310760117824,0.030933042477083054,0.7995949784588592,0.007111483498432255,0.7755278785909792,0.016618181249502494,0.7784096916390886,0.017308918812452816,0.7727150932249188,0.0187356124955199,0.781165138874849,0.015299003544376926,0.7865701128278014,0.014278590632042582,0.7927932437646367,0.009598743557773882,0.7969651207919446,0.008544910492462218,0.8017707324015185,0.007404085661737526,0.7811953471768951,0.016083422561110526
9600,0.7811574019699928,0.030857880290575707,0.7990929603972726,0.007115695766399187,0.7748348555373444,0.016217969495945853,0.7794924533496156,0.016864959259905495,0.7725361483674711,0.018766999068300916,0.7806308952474709,0.015724440322067886,0.7882933512295359,0.015013552634072178,0.792474813205021,0.009458142822572041,0.797348928378272,0.008364323300909882,0.8026135695254708,0.007239129730428488,0.7823384062650683,0.016117618826413417
9650,0.7808919340723186,0.030216739804856278,0.7991330049995712,0.007075570927062742,0.7754322033651535,0.015767574823684155,0.7790686075610236,0.017170476004485125,0.7727797675310636,0.01889153129813802,0.780134295862074,0.015697468067251783,0.7890106791751276,0.015290826706053492,0.7925381339287197,0.009483507352219053,0.7983823573623131,0.00821955320595853,0.8034050531770716,0.007141839594810011,0.7817525294245128,0.01659326552420774
9700,0.7804763960735189,0.030301726613921966,0.7975890938230747,0.00700324387181633,0.775422838967573,0.01565321237218637,0.7777571960590296,0.0178980350565056,0.7735423921292117,0.01882649726144631,0.7817723596210965,0.01537386525686549,0.7898536206266452,0.01522139263189876,0.7926643972818307,0.008888746156030478,0.7987061089965131,0.00865752404332335,0.8036957537306983,0.006932816963055856,0.781362667956366,0.01683916139933908
9750,0.7797740500564135,0.03029846721092975,0.7983708711555846,0.007022480866559386,0.7752819820829057,0.015665120355362508,0.7760711561288194,0.01783395141623709,0.773699325244857,0.01875124855839527,0.7817071160500746,0.015464023082655222,0.7901170954293585,0.014631676858750123,0.7931112976421343,0.008432139034682479,0.7999381791895273,0.008477248108650092,0.8035716527768787,0.007174791594030822,0.7811935531955312,0.01678548852325257
9800,0.7791336756738076,0.030249183802793865,0.7979863491859395,0.007005071887262281,0.7770259322598679,0.014738251881803995,0.7762856044356119,0.01717054873112341,0.7737163395783887,0.018875564852721526,0.7819711903696869,0.015591300580370572,0.7904946682955328,0.014879199467162258,0.792694149097363,0.008527411225297089,0.7993490044776662,0.009163594353656879,0.8044954350872081,0.006746633153545092,0.7819485836862131,0.017110546546524122
9850,0.7807838175940409,0.030137408186445246,0.7978726786119021,0.007184600026518857,0.7773500336664406,0.014845881399962627,0.7771490292718295,0.016602139835696285,0.7749288602168954,0.01897106887013022,0.7824322933464194,0.014608954726807285,0.7899148972718849,0.015057166470834332,0.7919008921535923,0.008491724010744633,0.7975205594491264,0.009077823924975595,0.8046519950265975,0.006821501959580242,0.782602159294759,0.017430425849674358
9900,0.7806306118285856,0.030109071893951088,0.7981392265998929,0.007143518139523941,0.7776058595643834,0.014922843076347657,0.7765828801958458,0.01683532677409403,0.7749870341101872,0.01945192417713695,0.7836027812868451,0.01453269310129756,0.7912869304578123,0.014076664802621904,0.7926477265067764,0.008162199460017075,0.7990418098454788,0.009026387947780134,0.8047445737107476,0.007273512114640027,0.7832162001717227,0.01693286661528379
9950,0.7816375278313987,0.029564327683808764,0.7973351766032171,0.007013760718225444,0.7786524892555319,0.01450578248921556,0.7778318998751435,0.016012866047978244,0.7742847042335353,0.019430635340454198,0.7832118037860678,0.014735981227826477,0.7893420871084917,0.01443621961393096,0.7938652604144258,0.007768216739251134,0.7989629628419812,0.009737043848100126,0.8052025245286183,0.007064078222741577,0.7833689978011733,0.016546760734557683
10000,0.7824062229271701,0.02843916117759811,0.7965171692215464,0.006968440149858846,0.7790962685951557,0.014405733992792897,0.7773231841579701,0.016358559123107522,0.7754630979090006,0.019094105432951106,0.7834796139308405,0.014818435889978561,0.7895689731675223,0.01452819471998082,0.7940023963943795,0.007980410916345984,0.7988033493141655,0.009657245869200472,0.8056654006251611,0.006968899654466796,0.7831238363625375,0.016541089105143132
10050,0.7841359377053343,0.027191476136696608,0.7965899633686842,0.00686276727528548,0.778643718012765,0.01407961027377459,0.7763823471039146,0.016869406880138545,0.7743260822084462,0.019829226973249008,0.7837582689842044,0.014820793073676895,0.7894573837854586,0.015365487992453672,0.794307239724327,0.007227350244169583,0.7981506147575795,0.009559447100228362,0.8064190465684709,0.006236762861799486,0.7827224289930282,0.016721659133708208
10100,0.7835084848517941,0.027124577516036513,0.7970256109485923,0.006763237509544265,0.7792726032004405,0.013439928867442184,0.7765745958154886,0.016744533071170704,0.7760300599228378,0.01968658128347647,0.7844304391883534,0.014772561072284768,0.7897340175770526,0.014683350256564824,0.7947126963084369,0.006768312687887158,0.7990277579807271,0.00966963882529995,0.8061240601929456,0.0065509707504903675,0.7832169076356871,0.016476962788485358
10150,0.7838908769983548,0.026558396665156376,0.7969051043125979,0.006454254368933788,0.7789716924227994,0.013518659448042116,0.777938304826,0.015701475921415044,0.7763484162912805,0.019370992578723635,0.7833564781123026,0.014378525557120355,0.7914646566255832,0.013823117808232092,0.7953934808160992,0.006134115258425436,0.7990895050071287,0.009881556051110334,0.8064444047301916,0.00655212477229107,0.7824797168820985,0.016702988308722865
10200,0.784687574621207,0.026555438170144736,0.7978443690539782,0.0060637884214254055,0.7782159054339605,0.013860619806907594,0.7773709715420289,0.015539408600627887,0.7760985884178017,0.019301138739113443,0.7827682003597148,0.014801969215621208,0.7906829282577763,0.013829585874417006,0.7949376748878535,0.006093876650560655,0.7992386754826483,0.009831322796355894,0.8060772147734562,0.00662729228177509,0.7830941157501468,0.016071033852903784
10250,0.7852150161072057,0.025976400588354206,0.7976897909681404,0.005680328821808158,0.7795382515283517,0.013782099485575025,0.778162357399257,0.01564829936402143,0.7772945998886621,0.019511175498326597,0.7835234723200152,0.01480615183293715,0.7922453883178393,0.013787533075398156,0.795483297242304,0.0061724287262807705,0.7994492823447611,0.010233065356450355,0.807289966976712,0.006577763651893462,0.7831427519522617,0.01640540540272018
10300,0.7863208274829404,0.02470598173722589,0.7976171153213766,0.005507666474412042,0.7791282059831388,0.013943960651472917,0.7793539986618353,0.015786585340972308,0.7770601085712214,0.01948399443874139,0.7846182615460218,0.01469125095684132,0.7929448100064836,0.01342991691548396,0.7957858811780167,0.006148309013357874,0.7997163567292561,0.009741907302831181,0.8067692943348186,0.007107985286610306,0.781973593053214,0.016106653939119687
10350,0.7872570904777987,0.024625927536840828,0.7981651566642669,0.0056397316648344135,0.7801187597913527,0.01385477204095211,0.7797222817890311,0.015114102155652469,0.7783025242380177,0.01843522184698624,0.7863936732118044,0.01379032635498234,0.7932419202891974,0.012593608045634395,0.7958769883191897,0.00646295282963431,0.7997710608461905,0.009470272784803663,0.8071799892571526,0.007168364908920538,0.7826137320907623,0.016124178591143765
10400,0.7881594508316218,0.02454858635024634,0.7984160487319096,0.005972701577021064,0.7798643416498066,0.014251878907410627,0.7806311665161465,0.014709046203684175,0.7777935218785157,0.017928458612612195,0.7873430707630453,0.013445353814849518,0.7941022939357641,0.01238075348356714,0.7972324322597066,0.006424566040948143,0.8011288293721484,0.008373534871038252,0.8077426032476951,0.007183599328637867,0.780577982414027,0.01726385446250172
10450,0.7887026041451104,0.024465896963645987,0.7981882114021159,0.005992221345569284,0.7814885404218948,0.013697605213339398,0.7802745885489877,0.015062116328047959,0.777976366083697,0.017937114486909926,0.7897770547761438,0.012500734345799428,0.7942761588322885,0.011171450335883348,0.7970254827527739,0.006686526364546478,0.8017773383770879,0.008148646643934823,0.8074661064534729,0.007778424877562124,0.781753455175088,0.016845545909167522
10500,0.789413847458471,0.023324890289444695,0.7988408246399307,0.006065786665452376,0.7831736294463938,0.013775744960173093,0.7800241542571694,0.015264725558780739,0.7769250712932897,0.018176091617778625,0.7884465819764638,0.01297344042104613,0.793448396883645,0.011552320891196666,0.798893330799075,0.0066431880773202045,0.8018907826024488,0.008582995140739725,0.8076969032714062,0.007669961127214502,0.7831153567956189,0.01638769059270524
10550,0.7892827016761005,0.0221947437825826,0.7994837108749858,0.005774601784097333,0.783401948572114,0.013829593411288518,0.7820495612058818,0.014795220322581534,0.7775749004798936,0.017766252776321125,0.7875517457390125,0.01284456667801257,0.7919599703760943,0.012144139500988648,0.7999284544676845,0.006781352691156402,0.802940864784216,0.008285073725866565,0.808485817975312,0.007515436194165676,0.7826914533279455,0.01619350665738822
10600,0.7904663322510601,0.022143331281465856,0.8010521982366785,0.005864619739232831,0.7846636156374964,0.013327538821949106,0.7808993152805384,0.015440314063830327,0.778749502891532,0.016959236943177657,0.7877367924354232,0.012459101348999427,0.7921019016093515,0.012578094822647603,0.8011126000042224,0.006561751120361776,0.802118734713163,0.00837714269899106,0.8090048354900248,0.007434400185649084,0.7821397758322646,0.015495643909125717
10650,0.7916365844932125,0.02211720338608565,0.8009887753449996,0.006043059783575735,0.7855702994095747,0.013118470396450992,0.7804527324366858,0.015218368018761983,0.7798493035760756,0.016036155096677697,0.7884216932507335,0.0122530417733878,0.7916946598753225,0.012622709923280578,0.8023037947086381,0.006384599091624838,0.8026384871762194,0.007849833491085098,0.8091705991305534,0.007432254296797366,0.7807564271958317,0.01582980731077328
10700,0.7927836197151393,0.02100649534294724,0.8010042811365835,0.0063362157034953445,0.7863687251299727,0.012932219997692444,0.7798933117440255,0.015522412457755472,0.7801164669135179,0.015731756715268302,0.7894742745066445,0.011879490491934016,0.7904285320831903,0.01349729341883212,0.8021266209671069,0.0065938240738233995,0.8023520603205195,0.008275184668228982,0.8088979556896185,0.007671479996049582,0.7806953486784022,0.016094807657891227
10750,0.7937681786746792,0.02028224426716951,0.801614641592398,0.006045714547482279,0.7870501972163292,0.012707372803212198,0.7802120732359009,0.01573745909492063,0.7809735702673976,0.01571889093906113,0.7890144991964216,0.011424100801890215,0.7900195524407231,0.013442610690222703,0.8029045209082106,0.006564807478342813,0.8010829501129654,0.00856400013962897,0.809056605917565,0.008097555337493595,0.7802030079953589,0.015498090345712529
10800,0.7942386753820213,0.020156966607784325,0.802512810827724,0.005970944402160716,0.7878777532383497,0.012906570324133124,0.7816211346064903,0.015671861034368385,0.7810891292024226,0.01544435197446641,0.789250854465147,0.010969825647892655,0.7886592997486943,0.013785016659391454,0.8039542225908525,0.006339638545027536,0.801212416125888,0.008726481500242064,0.8091150638280658,0.007760345231691382,0.7802871622604401,0.015317116515541736
10850,0.7944871934696722,0.02014765890281067,0.8032997460248302,0.00554926925852159,0.7880364725879665,0.012756270528142797,0.7820655012236485,0.015762866310732936,0.7806284265773772,0.015788582415147887,0.78857490074618,0.010959358500848499,0.7871204226279496,0.01349984882951942,0.8050958885249503,0.006466757746259059,0.8017894141770018,0.008521553075693012,0.8101233892919534,0.0071834966278718285,0.7806643497635177,0.0152961398054842
10900,0.7945256693163003,0.019603171302139556,0.8031088918101341,0.005476559423237478,0.7881813696471294,0.01259508503413668,0.7818401726817832,0.016223763144330865,0.7806274112170709,0.016123917369738065,0.7899261023108716,0.010423947464859026,0.7869319485380326,0.013098903987857846,0.805384233111642,0.006659136450154307,0.8022525749000312,0.008883178137120992,0.8102287821381104,0.006751776814004209,0.7809641001895313,0.015320202997730575
10950,0.7949299364173497,0.019624381958387616,0.8021645700277147,0.005549064309497822,0.7884790060975871,0.012325814590332178,0.7823554363501528,0.015936938546737896,0.7798801623025393,0.01633979104639433,0.7898964803793039,0.010161605282519304,0.7860386523897858,0.013393917419861744,0.8062610940697865,0.006519270113475877,0.802157284855377,0.009015530613280417,0.810046990812235,0.007153008109565601,0.7815823765241784,0.015240348862543052
11000,0.7947211163756949,0.01954716781702146,0.8026759358190454,0.0056579410457515055,0.7878954293369224,0.012082758225119445,0.7831096638075317,0.01550785990823235,0.7806089653140148,0.016507500771743233,0.79085469579513,0.010139558521604664,0.7867696305571615,0.013240342339422305,0.8064171332727135,0.006528204690564082,0.8022733025184082,0.008964171419039352,0.8100687350613248,0.006941405290745858,0.7821011619563116,0.015297406135957838
11050,0.7956905941088531,0.018891745603070696,0.8029498868731517,0.005645046419184443,0.7879701195994833,0.011773485594783795,0.7828821895454717,0.015642460969793156,0.7786412832739257,0.01681986511419023,0.7906941230486525,0.009942228634706143,0.7869325101801242,0.013585542046969743,0.8061150180546675,0.0065403357111784586,0.802151472046965,0.009199052970057442,0.8093362069370893,0.006757748498674953,0.7815530674635496,0.015419845604380457
11100,0.7957838323949296,0.018409247898251102,0.8034910068091476,0.005619935903025996,0.7874814823838492,0.011818852242715443,0.7823721803038276,0.015757958512160615,0.7780362297727881,0.016627894504762028,0.7894615024387533,0.010321109128788707,0.785794665575591,0.014194742228266392,0.806326806838154,0.0064333214560900985,0.8021976957888566,0.009640924992523576,0.8095828523375596,0.006836954205125566,0.780333847347555,0.01636409145863719
11150,0.7973792560345373,0.017157694747279708,0.804127135347196,0.005629039803646364,0.7864976562002677,0.012004892378297856,0.7824874958730069,0.015988796849012152,0.7792164462339605,0.015916201357638972,0.788627544822709,0.01002920619420831,0.7875825943397462,0.013586852920862383,0.8063469965863845,0.006632553558351749,0.8028735603610149,0.009438695984444669,0.8092812091190424,0.006783937686562932,0.7812517247887044,0.016169093936758406
11200,0.7977699299435577,0.01637978207399023,0.8052458252027005,0.005113621483706597,0.7876288006846269,0.012000124508362768,0.7833537794492992,0.016095992270315097,0.780132444966778,0.01572639583820473,0.7891446385663602,0.01017741539819578,0.7875848377915589,0.012988600337788888,0.8067780316216271,0.006580845689695683,0.8023392551305324,0.009281083620483098,0.8087404262659105,0.006954635174203687,0.7811770328300787,0.016243820715400266
11250,0.7978361518785059,0.01579656905238152,0.8042428334151408,0.005165378379602279,0.7863256264077656,0.012154597018765681,0.7838836785634906,0.016326252040812905,0.7799685446736601,0.01578918308377807,0.7902163489765482,0.009716075199052791,0.7885444951924987,0.012750856020942695,0.8067005219710365,0.006102335613994281,0.801238329628213,0.009474633229109145,0.8081927735679855,0.0070114611861303135,0.7814944400183228,0.01612443090744919
11300,0.7983194010517433,0.01519109155186955,0.804395982337708,0.005428900360878161,0.7877317897308506,0.011721408805309658,0.7853834337204378,0.01594117253935714,0.7804224723657945,0.01504382314105334,0.7914623006129357,0.009065629564537,0.7876011079404596,0.013639907423034446,0.8071374754957742,0.005742780527509554,0.8007793329761048,0.00932158631455066,0.8095888806751248,0.006627212797380001,0.7807412443120297,0.0164901373783268
11350,0.7983582031279544,0.014534723802386051,0.8044093759865778,0.005224608054638784,0.7881639184891731,0.01177758704071142,0.7846968565880731,0.015731193608233596,0.7817610946692336,0.014271891747578475,0.7911986854194848,0.009062355507305485,0.7869433294006025,0.014087777387322073,0.8070978160148489,0.0056012737410546486,0.800498192575209,0.009186746047249124,0.8092978852530257,0.006574950252722645,0.781448552563632,0.01618068789528709
11400,0.7992744384137584,0.013998597207950214,0.8039823892040491,0.005129745036700515,0.7876194485533458,0.01217385242933191,0.7832205440046424,0.016079720603675463,0.7825175541487586,0.01341274568032225,0.7914526597778159,0.009020401826293272,0.7874412430865178,0.014003285917685697,0.8068696536723866,0.005809282287362562,0.8015666654123714,0.008654009655264597,0.8093334858901295,0.006532174336775142,0.7826849817651603,0.016221691868904865
11450,0.8010330919252767,0.012165211495397446,0.8045419852048932,0.005212154625518096,0.7870157375753837,0.012339015596220231,0.7824908606626072,0.016341235015205166,0.7823554889874057,0.013492950983192979,0.7917594445743954,0.008714989389153355,0.7876499120833929,0.014163326840509641,0.8065446729915371,0.005900648824980267,0.8022426846133593,0.008632133165529682,0.8100263867911053,0.006147948211734524,0.7831175309567286,0.016450479890366045
11500,0.8010636385654197,0.011657147602360264,0.805084422897471,0.005357891728912657,0.7877585477804533,0.012522501357363987,0.7816262945076187,0.01647794772064131,0.7832376976731485,0.013457912750439728,0.7909012583371198,0.008662879400949413,0.7878609919445232,0.014101807622229727,0.8063370136362572,0.006064803537113253,0.8022289902288697,0.008495803797232979,0.8093208823254449,0.006350768697838731,0.7839480981802704,0.016070088101732948
11550,0.800983931034455,0.011169896508498079,0.8039926627232945,0.005548239608725195,0.7886372598779825,0.012165463611635846,0.7817424552143799,0.016368344787131055,0.7839024848142544,0.013513286518173942,0.791674534190319,0.00860554559721498,0.7882426741547194,0.014394358241882873,0.8066018069486812,0.006315709690181835,0.8016802254906871,0.009074539535400734,0.8089704304431027,0.005876116520135732,0.7842973400253177,0.01535452890435154
11600,0.8013924971012399,0.011619676177883146,0.8041471497333128,0.005395263095460104,0.7886820719528811,0.01193371901620544,0.781390937696208,0.016311964928166903,0.7842497492838248,0.013535116535680682,0.7914673770397573,0.008882757017825612,0.7886535900203729,0.014456785439275662,0.8056779999561349,0.00671607826440515,0.8012631415153977,0.009608573674308962,0.8090865780001768,0.005726226784975008,0.7842380017581605,0.015528175938526576
11650,0.8013090964894332,0.011654196380928837,0.8036130320785412,0.005671764639435723,0.7887944809845476,0.011871380352023413,0.7795612288459496,0.0167089665874692,0.7843230901234781,0.013292805157539896,0.791431624953772,0.008832222082087017,0.7877886537545054,0.014684109173526876,0.8064737278012397,0.005841733448712179,0.8001125325012426,0.009694057941331418,0.808521902230868,0.006022388195546747,0.7836618961502976,0.015539837308608915
11700,0.8000160275286521,0.012278585151056235,0.8034039858688843,0.00584344037998832,0.7892436647775634,0.011899274891130823,0.779801607989653,0.01623303929353713,0.7850626225152222,0.013166112353304423,0.7922211373530205,0.008949635324373944,0.7890672759619022,0.014655830090212593,0.80544454235522,0.006082947587112675,0.8003607246709238,0.009656847607374782,0.8087139352262587,0.005613209946929081,0.7860239103038333,0.01488416624892979
11750,0.8007082066131229,0.011724325579520802,0.8036454218502423,0.0056517040497962405,0.788551664345745,0.01220208641967622,0.7805669632510142,0.01633768573304324,0.7863217809896433,0.012971591848131996,0.7929706811075853,0.008676454402441471,0.7901097717074675,0.014726387472081154,0.805738062035185,0.005947301850671222,0.8003352545249307,0.010307786985443627,0.8083705841773594,0.0054922678910310566,0.78710973936749,0.015276652313937994
11800,0.7993916462628897,0.01193313569270798,0.8027901721435231,0.005701589481602268,0.7878884763018964,0.012614440122234992,0.7795880417701047,0.01667662443864195,0.7864492123211693,0.012830285376209864,0.7930856143006528,0.00890844172672804,0.7903484149744763,0.014189602444572251,0.8057161499385151,0.006046709003837565,0.8004101007697986,0.010235646269129877,0.8073707034203573,0.005843737856870449,0.7894096058370811,0.014275532996561452
11850,0.800662203645083,0.011902169988672395,0.8031287084275176,0.005527291721853503,0.7875522531515639,0.012185026038549587,0.7800314686860845,0.01690343178920043,0.7848512554771486,0.013429575691623525,0.794358218100936,0.008757565685348013,0.7922434848414633,0.01421093762220731,0.8061361405343034,0.005854002209744702,0.7996650938620631,0.01027370454853023,0.8069972198604064,0.005727196448605316,0.7902969838742547,0.013861482867244597
11900,0.8001080263448286,0.011904732227696347,0.8031428435614717,0.0054355270881155555,0.7877889899499688,0.011963460947556126,0.780038258084009,0.016789277455383923,0.7854448395014987,0.013352988178220459,0.7954187521239189,0.008630334524241395,0.7933037617896461,0.014478027117538655,0.8070492351282386,0.005664923407069485,0.8003849953154734,0.010184838601779619,0.8058069781271263,0.006312203154902627,0.7915713478399653,0.013530238349947174
11950,0.8008600859328934,0.011894068559761547,0.8032685309122491,0.005356239305499923,0.7879020956732624,0.011963650944916282,0.7804410542420968,0.016194816800935496,0.7852831475925863,0.013420030896455252,0.795137806116291,0.008846154775016062,0.7938899728507159,0.013732994048897895,0.8068190314189749,0.005656411984280346,0.8007437995936749,0.010585442066749452,0.8054692843484997,0.006297983034919722,0.791231855815741,0.013611494808410023
12000,0.801759491175601,0.011407056603772215,0.8041982067967938,0.005441449458017352,0.7887860987267693,0.012031307819347182,0.7797891929966674,0.016875322226361674,0.7851282149348987,0.013566919501573004,0.7963497464007215,0.00867691681330137,0.793391053461695,0.014032779634188527,0.8072201098413762,0.005078404868164409,0.8009327944065341,0.010422687100702247,0.8046544683381649,0.0062292428021163485,0.7897810948397743,0.013118927727413276
12050,0.8012666778493908,0.010896118538885806,0.8042196349942107,0.005160418712649719,0.7881858864619778,0.011942158117540744,0.7793925632590399,0.01756370997540603,0.7862837565064005,0.013379659264926723,0.7954877354587769,0.009087194661675882,0.794265055377614,0.013588062792242504,0.8078786215741163,0.005088699815706208,0.8008267258444378,0.009913626114754869,0.8056769104790064,0.005882989380724292,0.7899828747929134,0.013304291632412864
12100,0.8006237649244367,0.010864700519941525,0.8039216952348021,0.004995602083623151,0.7867977658050522,0.012687587330219033,0.7807889154047277,0.01666265689741856,0.7858150104201066,0.013207853570271108,0.7946898823528992,0.009574044129670927,0.7943224914750873,0.01332882729308321,0.8076684160269733,0.005190068162357629,0.8009338085268112,0.009833513238902289,0.805890639616005,0.006262890576855023,0.79117594302019,0.012582609664891897
12150,0.8008033327005171,0.009912187639099469,0.8037063920124132,0.005312456195348788,0.7865310230199934,0.01306103411230318,0.7805054529130008,0.01642610875328964,0.786486560174545,0.013314514611007825,0.7954518128068975,0.009417032032964396,0.7941564710038337,0.013215743972726358,0.8080536693100814,0.005243883385462308,0.8004404379258182,0.010440388270481651,0.805092687036804,0.006855461855735188,0.7929172124026961,0.011580309672993692
12200,0.8014643858084166,0.009646562198860774,0.8032425716839546,0.005511090232524087,0.7871122015929324,0.012944255851115487,0.7802004311131495,0.016223899981078527,0.786638026138095,0.012907065242029865,0.7958697803152185,0.009161234396840794,0.7955099216783996,0.012258164768888842,0.8074561374970131,0.005282767285551294,0.8005166686824786,0.011052071954729356,0.8051667178324838,0.006680307108814407,0.7914788113388876,0.011688369485279933
12250,0.8017133955315298,0.009150550351548754,0.8036911185258604,0.005548034965373242,0.787929166065324,0.012724973762790765,0.7812815271172111,0.016177557774795306,0.7867290062285683,0.012526645386158478,0.7965772849510719,0.009293111189081842,0.795669676527725,0.012011489110464488,0.8066298846827066,0.005350547748767062,0.8006858746040373,0.010471944164823681,0.80525832216043,0.0068452636769656275,0.7926839220907425,0.011812053291392025
12300,0.8025877745570327,0.008398274239340905,0.8034728729101278,0.005596557653479308,0.7878057708527163,0.013521264247314084,0.7809597354109347,0.015788329141809197,0.7863783997172834,0.012876110651882284,0.7978095877664773,0.008816874303140397,0.7971577693690626,0.011436260637186769,0.8071589484973986,0.005082257206532047,0.8016249303859051,0.010698567205811403,0.8043995775256773,0.007402610898331692,0.7933431923887858,0.01185982394664205
12350,0.80230359248052,0.008759814854727613,0.8016963760945365,0.005817721490003168,0.7880947087151929,0.013497949791490304,0.7802816800909005,0.01555127377817586,0.7874094256798975,0.012747137705707085,0.7970811337923851,0.009017317972436094,0.7969603939764479,0.011295475785942926,0.8080721699620487,0.0047034282224134435,0.8032602435818746,0.010624674708655097,0.8049764837602611,0.007417805470979654,0.7939071683433749,0.012346810523610656
12400,0.8032468326617159,0.007750900178299225,0.8020161564682108,0.005942785332779383,0.7877286853583595,0.013975030478025539,0.7801802825827525,0.015368335956740769,0.7882399099858785,0.01323538788299751,0.7971236300320115,0.009076762485739347,0.7973114841708092,0.011089971162949956,0.8085536025522468,0.004875225262079479,0.8035737797903743,0.01001756307720511,0.8033438519713861,0.007383800681334362,0.7932230086052166,0.012648499098724106
12450,0.8027055894254201,0.007345680294005637,0.8016317047220134,0.005911377399140739,0.7872223272558996,0.013940217501649253,0.7820379287845642,0.014885854994116465,0.7871951416886719,0.012937325802285831,0.796007066310471,0.008757306315661163,0.797559851344445,0.011185047849175785,0.8089156221562473,0.004632760784670797,0.8026915094700897,0.010720196775479151,0.8028626039562597,0.007489393118572181,0.7930596514718333,0.012005795427253307
12500,0.8024009267329396,0.007667782344278967,0.8021462393706105,0.005722621919579015,0.7868343686445287,0.014215723913513712,0.7811480856784577,0.015390684143800376,0.7877632216076991,0.012483727821411895,0.795120599300578,0.009361490934434514,0.7985773480248447,0.010593073297425298,0.8087527252116596,0.004699768754210723,0.8034094782100398,0.010131089284762123,0.8026185421347581,0.007618479179913603,0.7938924343952816,0.01114625037887649
12550,0.8029239064092514,0.007878180518060532,0.8006338003994964,0.005977673155100483,0.7864904747393043,0.014830893330004773,0.7799034781655042,0.015811455208834868,0.7872977419461524,0.012333769475981816,0.7961780990940811,0.009488775572538058,0.7995975686753651,0.01092370433120035,0.8087543286621032,0.004540035288976867,0.803852038900455,0.009569977818987864,0.8033362702072105,0.0072410541442998995,0.7939305308875849,0.011106514642724033
12600,0.803048304316001,0.007680755503176707,0.8009951614712592,0.006095565222018705,0.7860125200637588,0.014740682627223613,0.7814919982948834,0.015447111952192847,0.7879573240882849,0.012142777075079875,0.7972957013128508,0.009231643721028925,0.7993048805729975,0.01025083738634855,0.8086814578290287,0.004521956945731696,0.803864902406504,0.00892493177526809,0.8037166137515466,0.0071973027375276935,0.793946498792007,0.011003693577987049
12650,0.8036987976122703,0.00715612164396413,0.8006786522907835,0.006015356405107537,0.7875564865077149,0.014130290853853858,0.7830480732214881,0.014676174605625186,0.7876652723118365,0.011920754886889044,0.7986634537060036,0.009092752070211216,0.7998080707983278,0.010033132021895064,0.8085074364366366,0.0049746451298197875,0.8042730317634631,0.008999758834952855,0.8029901215332691,0.007320029555407776,0.794569061028174,0.0107150383546663
12700,0.8033115391310355,0.007417382775465431,0.8008237897736257,0.006301166754493786,0.787284863481036,0.014350484784573687,0.7841996954512882,0.014643943534730438,0.786430290861841,0.012340795574708458,0.7997023117932622,0.008587642426397823,0.8008573248245863,0.009500993105721906,0.8092278147065364,0.004129854103294326,0.8045561058679763,0.008495009598560576,0.8031848134336209,0.0072470799310253705,0.7935422337559425,0.011108041626530112
12750,0.8026214977886791,0.007488627631807422,0.8010438276096882,0.006146614628943979,0.7872560350963284,0.014354530887562505,0.7846295987788985,0.014613649362950818,0.7874844137601119,0.011639265940441153,0.7987254069281673,0.008944535700395453,0.8010411864486945,0.009561086824604789,0.8085647575572484,0.00430640506048449,0.8050346865765704,0.008498538334054865,0.8037946793529456,0.006602836248937898,0.7933891965689286,0.011733176877201034
12800,0.8019705521403422,0.0073923950573284635,0.8009425007164725,0.006397716032486291,0.7873824591574086,0.013637067333321934,0.7839942132403597,0.014844954714356654,0.7871641399992129,0.011306520673864392,0.798491918521597,0.00916207289041755,0.800656940746399,0.009936092809979034,0.808992113584193,0.0039257855076847556,0.8053783134646849,0.008688262797345154,0.8044960593165036,0.005933383906028802,0.7930679264008653,0.01168698168097104
12850,0.8025712511191183,0.007819158171648044,0.800849468656545,0.0062560939329666,0.786536494516092,0.013742735238930383,0.7857843881367566,0.014651690080289699,0.7878741092683599,0.011147266268315007,0.7975322214395377,0.009298243725088303,0.8009636436442463,0.009442966379984999,0.80922342197225,0.003914070235956059,0.8060047353977895,0.008667100690148994,0.8058788062444624,0.00570412535270088,0.7919047610145568,0.011391670011730658
12900,0.8034625953559237,0.008223390088191517,0.7998190872617136,0.006680181322456428,0.7866303510132675,0.013699205570620371,0.7850161393936461,0.014943565778516235,0.7870139206522626,0.011668302028665726,0.7951452509813741,0.009601311324228996,0.8021775081360301,0.008706646011906877,0.8086127239723041,0.004145907807390414,0.8060122489940568,0.008710856401253015,0.8064308811660691,0.005377191443674282,0.7916675495650888,0.010739599560915112
12950,0.8038098689425035,0.008169217390095126,0.7990776553727653,0.006744196602005709,0.7867814838175161,0.013146337082291248,0.785982585955383,0.014544356352808091,0.7874175980259421,0.010894136031659441,0.7939961193016422,0.010145914822653927,0.8021434261819667,0.008672262977012039,0.80746193338799,0.004474655785015661,0.8063649491086174,0.008406996944582629,0.8058001371582653,0.005356426755423143,0.7916094269821932,0.010564824586550416
13000,0.8042886327814504,0.007808399128286999,0.7992443466058933,0.006695090946885761,0.787389098146866,0.013039074836298436,0.7868974731400832,0.014104449710741011,0.7853558671510871,0.011434101543141813,0.7941702406480169,0.010055372865578577,0.8007152787991244,0.009176209725162981,0.8062965137383241,0.0048427219885266585,0.8064916315469659,0.007963527952845724,0.8064725702925668,0.005382705583106058,0.7927288074264667,0.010507694023027711
13050,0.8043313603807123,0.007834270249933472,0.7988173568800825,0.0066251647134342225,0.7878940260174032,0.012869550076116397,0.7875173390672486,0.013766762977509806,0.7854255626952218,0.010953152426072693,0.7939928131526348,0.009802547166624109,0.801032196299748,0.008871318727760917,0.8063937968416177,0.004683527958608268,0.8067684060220709,0.00798542230920096,0.807247540039618,0.004934135316830742,0.7922049967088531,0.010428856201811753
13100,0.8035766035741478,0.007923869243283815,0.8002179938760143,0.006074045732816435,0.7878356384787486,0.012990733970017028,0.7872997953347785,0.013400344664642209,0.784997320186688,0.011070551861109558,0.7949949983428583,0.009187732638269117,0.8013446883638032,0.008762478427866226,0.806120661072835,0.004709574565651676,0.806378215718688,0.008099663914722883,0.8073526597931786,0.004787061092009042,0.7931633318650111,0.009971136523837706
13150,0.8032128983323904,0.00798248617177593,0.7995824242962943,0.006145495103220395,0.7889181227543411,0.012872511185716903,0.7860811430464676,0.013123044592366776,0.7848176730790807,0.01093655791488332,0.7953720532028408,0.009550878690788583,0.8015311188114057,0.009099192229464127,0.8060950103392119,0.004918537036539801,0.8068935408654538,0.007662001250504139,0.8076683167898189,0.004680138940419825,0.7938749729806293,0.010268692914089224
13200,0.8036578217801923,0.007360507907641988,0.7995371464829809,0.006208806212189725,0.7897694355320841,0.012862232088270165,0.7862856794993549,0.013278078143556447,0.7859848956644676,0.010781989698905686,0.7961386389661697,0.00901834653600772,0.8028266289464705,0.008972306359445558,0.8051537900348439,0.005181076859139591,0.8067817940965237,0.0076485891581151684,0.8085416707590342,0.004752651100244345,0.7932456760307365,0.010522343269710403
13250,0.8044047193216186,0.006831093858091748,0.7994949009508424,0.006222370545859792,0.791058151677686,0.01302495397345984,0.7866863169682203,0.01335044614449499,0.7864390442503083,0.010467868801744103,0.7971857381385142,0.008821141449744071,0.8030143447326579,0.008909904652409716,0.8048342178727466,0.00521260303217849,0.8063484931662225,0.008108945868128057,0.8080754558597459,0.004749965436607912,0.7931373671153499,0.010671241286358567
13300,0.805369259404909,0.006422533946865212,0.7994377467982124,0.005709782189233584,0.7907758152621319,0.012383148065866238,0.7875452461829269,0.01320157698562012,0.7871629919058999,0.010890647707226246,0.7961785124826223,0.009263463443664688,0.8035113245668842,0.00848858130498562,0.8048875256940548,0.005388376444374439,0.8066868535653984,0.00775754522489885,0.8082555815715163,0.004116941192007522,0.7924760186305291,0.010997102943424488
13350,0.8055140841890014,0.006532061271344023,0.7989145802293194,0.005534367565201967,0.7904444590532659,0.01233154203788893,0.7868375427633885,0.014020598775618006,0.7876498529437614,0.01133666621694633,0.7954530285252003,0.009342630478609153,0.8033737828214508,0.008608432151644032,0.8047499213174896,0.0056241845163185296,0.8056832922162934,0.007795718028664388,0.8086203516496622,0.0041031967214462065,0.7927656720187115,0.010920826242076078
13400,0.8048642671993173,0.006617048642704652,0.7998436364744866,0.0057905015191276055,0.7913222827418251,0.011878952081253858,0.7869035850884726,0.014200641668451813,0.7878378624157869,0.011034356165273776,0.7946555304679973,0.00941455559506452,0.8038094559095722,0.008453398005538813,0.8053852548922751,0.005245191988816472,0.8061524963806296,0.007786561729647893,0.8085741335584555,0.004219550502070173,0.7922960561005972,0.011629291625496885
13450,0.8042621903449078,0.007253111837868294,0.8011724050341351,0.006051702305464654,0.7919168595392234,0.011313412018307031,0.7871607246621477,0.01390596650133572,0.7869808922533964,0.011188807114247001,0.7948163129775141,0.00937994288548385,0.803915927685191,0.00801067822365335,0.804978685361048,0.00526463598010219,0.8056432822938371,0.007852251670607062,0.8096297537913378,0.004145531044541725,0.7918305437985915,0.011858325701914882
13500,0.805104375103579,0.00713379496708289,0.7999163412349155,0.00623625262799429,0.7909520888440617,0.011370995668895394,0.7880094391269863,0.014044530158614621,0.7862814259899779,0.011946852231270007,0.7947781607870118,0.009534983555571405,0.8039843945017868,0.007735479033282753,0.8048132847533238,0.005372395886575756,0.8063039664294771,0.007562312152660118,0.8102747023860016,0.0038114574843161894,0.7912103204463878,0.012299020069357383
13550,0.8045680664363246,0.007048502828117702,0.7994380779469686,0.00646476412916894,0.7914894172042227,0.011295604000086579,0.7894706944656636,0.013345720284982305,0.7863748955307502,0.012449482248971492,0.7940269628919594,0.009773621795198492,0.8044401382776887,0.00747366572192196,0.8045709751778816,0.005359874849519599,0.8061092670453474,0.007662087268027071,0.8103388474153155,0.0037013173695281737,0.7936214702742811,0.011452962648825938
13600,0.8042284494683394,0.007092648724299978,0.7995247977957931,0.006262730455589099,0.7929555529903308,0.01054377406063065,0.7890390946120631,0.013324071897021157,0.7873911519826496,0.012857701909896014,0.7945600590970534,0.009583452239553076,0.8049993307066668,0.007294762129739872,0.8050186119592848,0.00561052973290505,0.8062424281728517,0.007178342251309699,0.8108574973369059,0.003447325304624319,0.7939688032865064,0.01143672959751564
13650,0.8039706258322562,0.007179618552631698,0.7997563417908524,0.006024496431744862,0.7940519584932373,0.010231054852103664,0.7900757547823257,0.013252789180062853,0.7868890152731448,0.012788372818925689,0.7946740199621257,0.00983525479128164,0.8046251315142381,0.007517866791049121,0.804789559860145,0.005669347840484425,0.8065221080626997,0.0065922838189724385,0.8105135952270084,0.0036368795478709096,0.7930123820235866,0.011706693948999262
13700,0.8044904406792646,0.006630112840031462,0.7992634115704311,0.00634501929380144,0.7925834474686134,0.010413867448119474,0.7898717427546567,0.012906158726826107,0.7884832543555317,0.012405795051302236,0.7936423922275223,0.010370685168603563,0.8055591879190506,0.007682469720101397,0.8042856001271187,0.00549037890803821,0.8073790909103806,0.006503907506346148,0.8111222077739545,0.003535378402694567,0.7936904659780329,0.011129971072208372
13750,0.8045633330115113,0.006780603462734542,0.7996192143982661,0.00666653113308441,0.7937061394151343,0.009980166379788755,0.7883995388373581,0.013382241736561298,0.7887655028257986,0.012018419299180025,0.7951685574749199,0.009636582927140539,0.8048304225793905,0.007893061984898529,0.804441691901594,0.005835958998770994,0.8083724305600782,0.005797221570111359,0.811060797241734,0.003526334976858141,0.7956759418333569,0.010698742491181634
13800,0.804825685085134,0.006468269132374335,0.7999061072578826,0.0064813237331985026,0.7948776453181235,0.009834377311044055,0.7886884542579256,0.013060146017949737,0.7889258208288707,0.012007091429646309,0.7943408237168412,0.009354403903694604,0.8049031256853936,0.007263903451885785,0.8039370659725407,0.005993793291582408,0.809004530394525,0.005237983736579149,0.8112385779998125,0.003516914773786949,0.7950566745072316,0.011221939254883986
13850,0.8046293250598672,0.006558482078649932,0.7998008478066579,0.006692778551855261,0.7953890257923633,0.009747142788905112,0.7890149602127245,0.013336880172681408,0.7886907008630782,0.011589080441752503,0.7949011118920865,0.009413816002884112,0.8044205788095203,0.0072601082492521766,0.8047621731095168,0.0057956612032195095,0.8095725819612817,0.004998492676607406,0.8104123445597956,0.003771912242642527,0.7948007256551555,0.011213620994200764
13900,0.8052713277359486,0.0059737744499346376,0.7996331434609109,0.0062676871531589405,0.7950659654954265,0.010005187441792596,0.7897640711366997,0.013207509832902016,0.7899874586177816,0.010573178870696743,0.7945647651322907,0.009511384366346838,0.8046180845167524,0.007175753203088108,0.805047944832503,0.0054637347832002525,0.8094702972988094,0.0050191072562829064,0.8100149411874205,0.003902275694420944,0.7958390166491977,0.010897487065672467
13950,0.8051407018128749,0.006749999363196905,0.7999554437016563,0.006700449753901063,0.7954300362208858,0.009759255608100403,0.7892023173535705,0.013540253569254325,0.7890356351889051,0.01081829265599833,0.794447309552954,0.009141939456163567,0.8051816562980517,0.007155414323684857,0.8051352775285284,0.005451797614102243,0.809987857823305,0.004535007617735934,0.8101945991783609,0.003576040499486262,0.7956438636809474,0.011304572541350272
14000,0.804133541508307,0.007239029573372242,0.800074899034511,0.006753027252060165,0.7945940781376593,0.010200922887094843,0.7895097150991688,0.013677535697197693,0.7891222507440949,0.01070881154783967,0.7949912663793716,0.00888697480908127,0.8050491641443722,0.006740381263639207,0.8054101704781894,0.005396686362407559,0.810268464688605,0.0046211298308415985,0.8109445284063576,0.0034423138508097376,0.7962988459151572,0.011226482384838107
14050,0.8033496587121357,0.0072983029714236754,0.800194569150082,0.00695003229925699,0.795280818472625,0.009857187182175717,0.789136455118843,0.01367675805053256,0.7901349202839235,0.010313662810906215,0.7975256677952334,0.008655536953300094,0.8048086279537482,0.006617562018835133,0.8052079526009112,0.0050584904347588866,0.8100834916579366,0.004583620269973378,0.8110553892292701,0.003194095902900851,0.796200585380308,0.010862054815636554
14100,0.8029629981092404,0.007288841622788209,0.8003978341005316,0.00670890200057898,0.795994778589174,0.009062123777635985,0.789723673305351,0.01391628798278823,0.7907345329222453,0.01067480553609522,0.7973904460492739,0.008997185439718383,0.8067681396860442,0.005793054432346188,0.8062754311151036,0.004616830413631185,0.8109353344705846,0.004603338010150437,0.8108825189707067,0.0031787830437670756,0.7963765511595663,0.010710781839730427
14150,0.8033186932205412,0.007097412092040819,0.7984021660747466,0.006658772920639917,0.7969831063676827,0.00909544687113594,0.7895359658954832,0.013581400387297524,0.7925263107976436,0.010831646912924353,0.7986856311454286,0.008879145962370301,0.8068291277292132,0.005580575645128988,0.806418745852906,0.00440272430363836,0.8109873153189866,0.004708205175877255,0.8101351469379887,0.003293023809640492,0.7978586828445502,0.010307317372484729
14200,0.8046127240052268,0.006788698850850415,0.7978727443783511,0.006616328129508967,0.7978476117084863,0.008645773323625702,0.7903640259601725,0.01324322954580992,0.7916637188173568,0.011345967140067555,0.7984505362865087,0.008720592823650074,0.8066754446825438,0.005808440873212787,0.8074908639499877,0.004293983565074132,0.8109991279227066,0.00478713181931595,0.8106105475486476,0.003190877181317261,0.797587567508349,0.010141278417567389
14250,0.8054707648526062,0.006539680409254282,0.7978641039616554,0.006737385865577412,0.7970600197664133,0.008663952011075834,0.7913871615330542,0.012817924857253082,0.7918323059756404,0.010767693664173848,0.7993579134065146,0.00824485414615166,0.8063022453840766,0.00636336751808222,0.8077366201781478,0.004675604335948641,0.8109993577112466,0.004452543994697508,0.8111641745298054,0.003086160146603125,0.7974675770314147,0.00986616904431219
14300,0.8056086621180069,0.006566489594152077,0.798298806131508,0.006164895851798204,0.7974544443351843,0.007955623131621091,0.791484358080067,0.012707003997973825,0.792633422421433,0.01090623551332713,0.7993246554467384,0.008380132826866548,0.806416626775333,0.0061647646036701274,0.8079723669365076,0.004595619528465393,0.8102496493583048,0.004446098121277482,0.8109535080372651,0.003326594965425711,0.798559274635418,0.009118019718545872
14350,0.8052291759010188,0.006515299546162619,0.7986654842213423,0.006122560921131473,0.7975387689559865,0.008319788315474561,0.7912882911483521,0.012612860069510427,0.7927820807446314,0.011864979463784902,0.8003996993856713,0.0083024177886236,0.8065440520713871,0.006221172163330216,0.8084973196873146,0.004360645229391293,0.8099246522758196,0.004503720378928784,0.8112943452312692,0.003208224610818136,0.7981095220434717,0.0090008817893101
14400,0.8059447332617615,0.006025939773361336,0.7983897608366007,0.0065450976563228985,0.797335345830233,0.007959929931273828,0.7914759001627819,0.012415666497219579,0.7924068288594986,0.011603034820499222,0.8009554555169891,0.008141182928292561,0.8062079607014138,0.006571248427508811,0.8081861848653362,0.0044317773312474475,0.8105150816900542,0.004321424975722433,0.8109677812484982,0.0033434704056363816,0.798363067826297,0.008727078678827018
14450,0.806602300637661,0.006184620420616209,0.7985350751614391,0.006491183917466114,0.7982229351339402,0.007706044179346597,0.7926497282374741,0.01245726581306929,0.7921568896789697,0.011405646036477668,0.8015781114754265,0.0077398543942317965,0.8069310338451728,0.006768872160663713,0.8077254063126844,0.004269483495433039,0.8097455461516251,0.004321206275981925,0.81022221527339,0.0037554615493026163,0.7990627566696942,0.008500317640470106
14500,0.8060065143085154,0.006176585925265773,0.7988141820501995,0.006546099615592268,0.798161059002092,0.008053990103448276,0.7923150709840566,0.012520763385625692,0.7925812076434364,0.011412023747137644,0.8026926475494867,0.007558886255541467,0.8065217118715842,0.006094215792618787,0.8074737700123606,0.004243459878418252,0.8103135578498164,0.003943989592173524,0.8098713403805421,0.0036183023886059307,0.7984574327322023,0.008627943853391069
14550,0.8067665709831412,0.006168246479815963,0.7976793225609319,0.00689147049345863,0.7982737163158835,0.008217547620791481,0.7930429322880366,0.012169941462757107,0.7911089512043411,0.012033317018846015,0.8021619588906925,0.007457610006500294,0.8065919614270716,0.006074272462029217,0.8084347636249357,0.004293120765729556,0.8100196060424032,0.004071908601443319,0.8103580951734144,0.0035931423199941455,0.799487136547478,0.008434849641263472
14600,0.8066602747323465,0.006269253767208179,0.7977770279995855,0.006785588708093281,0.7976701704120799,0.008947269305333847,0.7923964922400605,0.012768291839620033,0.7908058683743603,0.012052125498548623,0.8021206432721069,0.0072122518972481285,0.8060156269965324,0.006226954342925047,0.8072256048481197,0.004456367016565026,0.8100006780922295,0.0038448326657871726,0.8110872687376197,0.0034884342712930044,0.8015213418280195,0.007519114533755453
14650,0.8054513350919855,0.006322161412993433,0.7987647826286954,0.0068436247056918266,0.7977555575387275,0.009030201115060824,0.7922663349237409,0.012632608367944085,0.7892666625705987,0.012509664951585134,0.8028556493553984,0.007116250019004097,0.805132909476991,0.006067468720659359,0.8079040897500438,0.004237486619101189,0.8108859586704169,0.0035352889944886305,0.8107764415602968,0.003579312956957216,0.8014638868198207,0.006861335455533906
14700,0.8060984800450242,0.006245370469856283,0.7980404204101015,0.0068940266175762785,0.7982878627997897,0.009506130570746427,0.7928952746917818,0.012535329003849653,0.7892458800850288,0.012145973144906974,0.8029690118924379,0.007557962042607182,0.8041384211729118,0.0059018312418878125,0.8077685030394726,0.004569263119047557,0.8107398553769901,0.0035461066694272535,0.8099425556310104,0.003678442049841068,0.8024971735902366,0.006120685440389732
14750,0.8061317552858003,0.006119856412779486,0.7981587463802995,0.006139990166796137,0.7982548407932215,0.009554949509359166,0.7930681710769174,0.012595417263308876,0.7887756200213302,0.012379483036042716,0.8030211043797355,0.007570813467249089,0.8045002153125292,0.005826533737402008,0.8085899425698057,0.004151439399269403,0.8105431107076916,0.0036232147836157908,0.8090930238615383,0.004195842838446159,0.8037328470267494,0.005969991536713212
14800,0.8054729215619123,0.006196518487137748,0.7983659275507837,0.006015779182012864,0.7990833027025738,0.009772606013354586,0.7924907536890952,0.013502776687190311,0.7898447198362255,0.012262951492510606,0.8028618230407641,0.007595700407295676,0.8045232907754601,0.005942851596392705,0.8078707639261963,0.004790497843039998,0.8096327997937219,0.003855864979099563,0.8090006808145023,0.003995849199891147,0.8030022153671635,0.005559689209665946
14850,0.8056289930364438,0.006251662383982433,0.7980204110440939,0.006011739086309437,0.7976268853223969,0.010276492645568907,0.7930590275519962,0.012886277820421416,0.7898332222064913,0.011540425202372272,0.8031349384414814,0.007228235397240048,0.8042257350716074,0.006064953684758594,0.8075604414959828,0.004841264683810095,0.8093761352500277,0.0038652808508260915,0.8086049784606953,0.003871009398748906,0.802596851991779,0.005600134411480004
14900,0.8067319257343786,0.005842333762721008,0.7994706179233916,0.005848424754469072,0.7964812630173961,0.010784216533101446,0.7925050883751469,0.01324841878598938,0.7910259515181756,0.010703895632217405,0.8045464564601775,0.006137040337283474,0.8053475647249685,0.005976393250859305,0.8067639969659862,0.004570979242186442,0.8091187350063449,0.003890874790102741,0.8080992126133062,0.003955114414560563,0.803038490242947,0.005725285622863126
14950,0.8062085116045261,0.006313950262933101,0.7994904698788655,0.006036906295468573,0.7958213313834228,0.01084893206689208,0.7910644397226391,0.01393492631190457,0.7915045562837126,0.010237325036713249,0.805668228845873,0.005930586408811167,0.805503614166403,0.005963709942788607,0.8072604213092595,0.005004859026323144,0.8096810090992377,0.0036687817652725197,0.8075551259241489,0.003964801249099802,0.8030238447556044,0.005662943294324134


==> csv/lambda/3-rooms-3c/linear.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.39876278386449604,0.10162629807635924,0.32478912127430315,0.1009039657511008,0.14824083178348868,0.08003324563051904,0.03921421500259101,0.044518134637425766,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.071945758678402,0.06182681300758994
100,0.3480308962740502,0.07974846750551419,0.2230008443550443,0.07410602349863822,0.10687818424544526,0.051774710251200035,0.019607107501295504,0.022259067318712883,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05702097497329155,0.0427615948189628
150,0.2741923187600484,0.0668033751896969,0.17328755067549287,0.05809634666490127,0.08446112272885217,0.04375932681247895,0.01307140500086367,0.01483937821247528,0.00883087319429216,0.01236129782551107,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04261031055465488,0.035100174500781726
200,0.2518779909990001,0.06485440659328146,0.14702183087059,0.05175696874858391,0.06951905521875945,0.036593982490413124,0.009803553750647752,0.011129533659356441,0.006623154895719119,0.009270973369133295,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.040111564530301715,0.03213093718808197
250,0.2194393854384523,0.06172995789103301,0.12335191823055344,0.04382342212827375,0.05805971313313901,0.031858008142111385,0.007842843000518202,0.008903626927485161,0.005298523916575295,0.00741677869530664,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03238522144028586,0.02601338177174739
300,0.19327032271900088,0.057965774560161755,0.10773996646977317,0.039040940277510976,0.05140891426834029,0.03047892246729454,0.006535702500431835,0.00741968910623764,0.00441543659714608,0.006180648912755535,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03153491851361614,0.024107191201734914
350,0.18493131365113702,0.05606557428893205,0.10002541361292712,0.03784324010000281,0.044271668179877634,0.026418906083347984,0.005602030714655859,0.00635973351963226,0.0037846599404109255,0.00529769906807617,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.028765940481588596,0.022547837412967307
400,0.17902796941732213,0.056617082322822664,0.08923393278908838,0.034230566940589784,0.04032095635298538,0.025476070789411727,0.004901776875323876,0.005564766829678221,0.0033115774478595593,0.004635486684566648,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02836115874694556,0.022818066798025075
450,0.16828912073513588,0.05476133280541287,0.08142159348575699,0.032201067358497676,0.03743639995550068,0.025192995916353794,0.004357135000287889,0.0049464594041584205,0.0029436243980973864,0.004120432608503694,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02529760853663587,0.02039805160224007
500,0.161773815492243,0.052557182457072624,0.07344356787398905,0.02909080463668536,0.03379173704393683,0.022836557831011142,0.003921421500259101,0.004451813463742581,0.0026492619582876476,0.00370838934765332,0.0013113184411482873,0.002622636882296576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02283241915285796,0.018443738275853046
550,0.15397835568982654,0.04952437805005648,0.0668912236254505,0.026530059605655,0.03079474358841698,0.02088426981222331,0.004757036310370353,0.005858906307471265,0.00240841996207968,0.0033712630433212027,0.0011921076737711701,0.002384215347542341,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02080566246463275,0.01683215273966277
600,0.1489821236308379,0.04746555997336902,0.06249523880997385,0.024479105529747615,0.028755850128581967,0.020024322639395895,0.00436061661783949,0.0053706641151819905,0.00220771829857304,0.0030903244563777674,0.0010927653676235727,0.002185530735247144,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.019109799896465843,0.015480207531335177
650,0.14558619232842993,0.046460380937914596,0.057764221754637114,0.022647714354927906,0.02761097547916172,0.020315131579883575,0.004025184570313376,0.004957536106321841,0.0020378938140674214,0.0028526071905025556,0.0010087064931909903,0.0020174129863819792,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01766983583717483,0.01432971438951282
700,0.14066961705723702,0.04550257775617654,0.05369961649681903,0.021071755910713676,0.02673625821107757,0.019207340178878873,0.003737671386719563,0.004603426384441708,0.0018923299702054627,0.002648849534038085,0.0009366560293916338,0.0018733120587832684,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01732261466357298,0.013883436375134544
750,0.1382975554463205,0.04408091899526326,0.05261341206270786,0.020133859820938755,0.025824721060579012,0.019449407939256504,0.003488493294271592,0.004296531292145599,0.0017661746388584318,0.002472259565102215,0.001722459608850686,0.002411226548794528,0.0018293459041945608,0.0025738966965205574,0.0,0.0,0.0,0.0,0.0,0.0,0.01618750385735541,0.01298336626657986
800,0.13517493024743343,0.04197046840947884,0.04992624930593605,0.019398254950298458,0.025084192920915408,0.01850109781404966,0.0032704624633796177,0.004027998086386497,0.0016557887239297797,0.002317743342283324,0.0016148058832975182,0.002260524889494871,0.003332101578361465,0.004132800663137117,0.0,0.0,0.0,0.0,0.0,0.0,0.01596371845625238,0.012212210652675321
850,0.1365470669406568,0.04162041143343289,0.04789716185472859,0.018365982525235407,0.0244720960092403,0.017789668066430137,0.003914027291736455,0.00409233798297281,0.0023533647390636555,0.002661617342721997,0.0029722646923795184,0.0035877709760517877,0.004006331336561708,0.004208728053961309,0.0,0.0,0.0008193096682936159,0.0016386193365872305,0.0,0.0,0.015679935781374593,0.012074121497942509
900,0.14011203573467648,0.04080335667815024,0.045289751060806634,0.017382842112065394,0.026062345270715284,0.017560801518080597,0.005156251729964275,0.004761059519901696,0.0022226222535601187,0.002513749712570776,0.0028071388761362116,0.0033884503662711335,0.0037837573734193913,0.0039749098287412315,0.0007816085499995212,0.0015632170999990427,0.000773792464499526,0.0015475849289990507,0.0,0.0,0.01627176732222734,0.012399124628805382
950,0.1450411771122211,0.04111538331138346,0.045699894258084725,0.017141336899067623,0.0268298674681672,0.01718719774798516,0.006428508337707975,0.006117959915615851,0.004061674778823676,0.003145292925051662,0.003335827990112956,0.0039419803281100915,0.003584612248502582,0.0037657040482811676,0.0007404712578942833,0.0014809425157885673,0.0007330665453153405,0.001466133090630682,0.0,0.0,0.01689181018237037,0.013107869576192777
1000,0.14613069700536077,0.04038417367705693,0.04686888785548343,0.01708153751948988,0.026173081273233825,0.01687516312292315,0.006107082920822576,0.005812061919835057,0.0038585910398824925,0.002988028278799079,0.0031690365906073092,0.003744881311704582,0.0034053816360774523,0.003577418845867114,0.0013724194535692494,0.0019216183339467927,0.0013455158464179757,0.0018845422056229613,0.0,0.0,0.019137404339487712,0.014530886305398512
1050,0.14990532611196355,0.040744489197534955,0.04889080990403623,0.017535205168242956,0.027818185249067748,0.017629947471196807,0.007717169304079072,0.00714937809789883,0.003674848609411897,0.0028457412179038865,0.0030181300862926748,0.0035665536301948434,0.00324322060578805,0.0034070655674924883,0.0018949615185824167,0.002146238650195481,0.0012814436632552148,0.0017948021005932968,0.0006058909391084484,0.0012117818782168977,0.019265610698005656,0.015297680804591055
1100,0.1566931711080996,0.04108025667389442,0.05254858748482086,0.018912862728811188,0.030003751172446233,0.018821014493823337,0.007366388881166387,0.006824406366176159,0.004103863873142396,0.0029083551279948006,0.0028809423550975534,0.003404437556095078,0.0037101006228524875,0.0034315830499508856,0.0030919590338427667,0.0031614856225340624,0.0012231962240163415,0.0017132201869299655,0.0005783504418762464,0.0011567008837524916,0.02023708178116641,0.01555521024863751
1150,0.16532274534940541,0.04123012736298147,0.05353299458181234,0.018447362603952504,0.03288894205011394,0.019169239771367995,0.007046111103724369,0.00652769304590763,0.004524955953326707,0.0033871533539955685,0.0033612607031798976,0.004158826960352842,0.004142317634911411,0.00423021054987878,0.004270147605135429,0.004618831022167945,0.0011700137794938919,0.0016387323527156195,0.0011773182770975182,0.0016510128254622711,0.02084153215530536,0.016340960405217382
1200,0.17493065087326898,0.04194192368877957,0.05345398958833585,0.018502677907053306,0.0350545762613282,0.020244314946568056,0.006752523141069189,0.006255705835661475,0.005463541391411404,0.004418528159789092,0.0032212081738807346,0.003985542503671477,0.005621311635898555,0.005068049571183216,0.00675603954106364,0.006873413532764591,0.0017254134853131908,0.00195338460782944,0.0011282633488851215,0.0015822206244013417,0.021124224576722625,0.01584547112485148
1250,0.182112104497081,0.04197670876294626,0.05717913275639089,0.0191787484527247,0.035397053862878225,0.020173309781696323,0.007504473514030472,0.006869717585539597,0.006831071216102893,0.0063410794160160865,0.003678202542649024,0.004537230571850397,0.005399899856648809,0.004871214573660572,0.00707644869232423,0.007552916605527401,0.002145290737526955,0.0020833664120607723,0.0010831328149297167,0.00151893179942529,0.02305073357968592,0.016043655228184253
1300,0.1908528549418468,0.04305086293696037,0.0601041765791088,0.019880599803148324,0.04023946503549748,0.022126909612569877,0.009351447200422788,0.008288853172902134,0.007710308350037749,0.006210224299543932,0.004117286511934548,0.00447730753021868,0.005195274689607292,0.004689103660976696,0.00883339218187399,0.00890193747987311,0.0025328697395704297,0.0025578384644896848,0.0010414738605093428,0.0014605113456012402,0.023736523806506128,0.016016055497662288
1350,0.20047877732320418,0.04327021820975704,0.06423536780617606,0.02081393412561248,0.04084193814288353,0.02250584887781974,0.009497671447167143,0.008255428059143104,0.007428085752568978,0.005985435995492717,0.004467332090132901,0.005036592426930959,0.005462848196183324,0.004765187167587192,0.009020286200415952,0.008853107130396755,0.002439059749215969,0.0024631037065456223,0.0014601527108180992,0.001655131415049173,0.02556616027722701,0.01725628028592882
1400,0.2072988137572613,0.04346709113940329,0.06708942187709156,0.0218862898605852,0.04540110720459958,0.023013917159408075,0.00962961976714227,0.008318579865803399,0.0076994938557513794,0.006019126983396866,0.005267241054682082,0.005902185353541114,0.0062045536697325045,0.005421394424762812,0.009179904277472752,0.008559780502981064,0.0023519504724582568,0.002375135717026136,0.001408004399717453,0.0015960195787974155,0.02765345307897282,0.01808416276627753
1450,0.2165313289954549,0.04418497145089594,0.06913296970500066,0.023108002377363157,0.048223119723399925,0.02361346332757556,0.009735376586198162,0.008045365038013515,0.007436699793071722,0.005815608498647848,0.00649963973098348,0.006940798640554596,0.00697128762559732,0.005495784714500528,0.008871207167988804,0.008273434410707587,0.0022708487320286614,0.002293234485404544,0.0017851698624460149,0.0017335182207954662,0.02862010392960447,0.019062799785982607
1500,0.226321307573538,0.04480403911470456,0.07056662709729951,0.023843225740232697,0.051148534848020774,0.025020769935247558,0.010331371037955048,0.008319169763581574,0.007645093812983245,0.006332030840843812,0.006287550329578969,0.006714859958325793,0.007205675227583824,0.005349539203688372,0.009875748937729417,0.009295507220856373,0.0026278888598733076,0.0023469389260094946,0.002194629330364194,0.002275816071236931,0.031147867067089715,0.02014058790937407
1550,0.23463002015854023,0.04463528599586895,0.07094118628184372,0.024262450811478573,0.05455863135350702,0.026047610478648925,0.010867651801854228,0.008521059320851714,0.00788320176355737,0.006307939461304976,0.006968355252531264,0.007566588528646578,0.007381180834470677,0.00584976716799518,0.010421465218765382,0.010050318017186775,0.0025431182514902974,0.0022712312187188662,0.002551113571955016,0.002330812653207678,0.03315829266158331,0.020950406229854886
1600,0.2441799581441203,0.04460266792519818,0.07254296750295142,0.02521145822179542,0.054530748839478484,0.02575234947587263,0.011719709124704934,0.00940633686946243,0.008059709796117918,0.006381933251564285,0.007144657830272154,0.007795835478656707,0.007554340665857548,0.006365478794114081,0.012173517587321823,0.011192070645764086,0.002463645806131226,0.0022002552431339014,0.00292450398280508,0.002972176026510283,0.03391802088675739,0.021146072604400636
1650,0.2527923419455414,0.044706387148454436,0.07513949407082766,0.02580146082713971,0.05850662694527789,0.027042540388314017,0.011375269003294788,0.009131934640344678,0.008598088914234183,0.007003303120121387,0.008076721156665497,0.009045275007339584,0.007717466241090706,0.006306084337620068,0.01257996645201521,0.011409280360262557,0.002388989872612098,0.0021335808418268144,0.00363471561177346,0.0036508316604492402,0.035553921779280226,0.022060382399576577
1700,0.2588952826860671,0.04527729154923772,0.07715921433890484,0.026850230476719725,0.062316626491382775,0.02823499074991316,0.012189026732064512,0.009945513859763118,0.008758307952723508,0.006809950386552511,0.007846835385052424,0.00878941876729366,0.008264996175477877,0.006789325460005567,0.013705786276710723,0.012069586150039582,0.0023187254645940947,0.002070828464126025,0.0035278122114271826,0.003543454258671322,0.03683434407259655,0.022774237751435663
1750,0.26516010978781757,0.04520878679105256,0.07862176976955929,0.027393819926243203,0.0662185099069161,0.02870583192300502,0.012569895726499344,0.010482434643691772,0.009345872014491404,0.0075568541717310825,0.00864447163179934,0.009930274718507886,0.008759242023871586,0.00724190924513759,0.01407035595819627,0.012628418940728007,0.002627138577362345,0.0023848705926757985,0.003427017576814977,0.0034422127084235686,0.03906268443190339,0.02408262347137878
1800,0.27458677690827,0.04524030863140997,0.08069809592649817,0.02880586664060382,0.06941293515699423,0.0295364268951829,0.013682018847526414,0.011738160263765354,0.00947388416358928,0.007688826657546966,0.00957003653635465,0.010263329830286798,0.010323587636399553,0.008025594999546588,0.014760241457489585,0.01337783559951338,0.0025541625057689467,0.0023186241873236926,0.003331822644125673,0.003346595688745138,0.04066160449823058,0.02493962460254936
1850,0.2829505038500435,0.04494061632192574,0.08315069758026175,0.02942148617648103,0.07158938501544598,0.030395603094160777,0.014420976943902142,0.011924683383747522,0.009942053785466712,0.007554380784378574,0.009723513140967642,0.010004549302490113,0.010757186559576429,0.007870601274248242,0.015684038626510372,0.013913016740577334,0.0024851310866941105,0.002255958668747378,0.004004093655570585,0.0041000022781786626,0.0419666229858328,0.025400276614425076
1900,0.2900026123146424,0.04505013814759849,0.08634745966904106,0.03060543551170337,0.07717353620125547,0.03187406928432374,0.015036811880389255,0.012441852575997687,0.010296612502772685,0.008294931570363004,0.010485012114222139,0.010366260853900746,0.011550189549008084,0.0081171603588882,0.016942415655449166,0.014976989835225572,0.00241973290020216,0.0021965913353592867,0.003899958922099508,0.0039942635716217435,0.04426181906766282,0.026192498505899664
1950,0.29527721674308777,0.04446637851723994,0.08927223909908726,0.03155595242912318,0.07901561182228611,0.03256750286253754,0.015989101849140538,0.013356963987445779,0.011343414728377516,0.009225052093414959,0.010837541617347566,0.0109113142494686,0.012180270299158594,0.008848718798841568,0.01843974655523472,0.01616095516718586,0.0023576884668636434,0.0021402684806064863,0.004498161693008207,0.004561568945084513,0.04635374425007682,0.02704418095895061
2000,0.30202199327492035,0.044576559747229634,0.0923340123566069,0.03194692895432848,0.08108938921662417,0.03306059212111065,0.018096134151569566,0.014743439730499148,0.012063392103825336,0.00980125257898478,0.010826799726368373,0.011047991049450485,0.013212742636041379,0.009376251795980207,0.019856997569736513,0.017021954146759985,0.0022987462551920523,0.0020867617685913224,0.004763267784927704,0.004935401483863387,0.048706817330161904,0.027987838226354898
2050,0.3075063029949571,0.04378022982543331,0.09390088171677986,0.03255519412558496,0.08433612178183225,0.03389623931988625,0.01950160127401135,0.015337819000367717,0.01212166033025485,0.010152823381008601,0.011531246471472514,0.0116374917308773,0.014882489535894836,0.010582933305964538,0.020447531843882958,0.01713843937921012,0.002885967117784567,0.00217278576186534,0.004649101300663208,0.004817747549606759,0.05284616405324992,0.02907262804084361
2100,0.31471913770782733,0.043852118459064275,0.09715934339630822,0.03321829933689613,0.08722906571586415,0.03442293446341271,0.019659114323380848,0.01558587227095818,0.012484586813059284,0.010160674577999268,0.011888283823925087,0.011879974286038293,0.014775493663216033,0.010726414891204447,0.02174852472302502,0.017849306252228754,0.003152228707837111,0.0021894344077964148,0.005810051744877288,0.006072140568919831,0.05598115288982163,0.03007600479629563
2150,0.3232726425997469,0.044257802416368536,0.09906185101325937,0.03363795121168553,0.09155874173484477,0.03490729989660604,0.020157522793419234,0.015939278163471644,0.013731623654516655,0.01059316851186992,0.013697955129612527,0.012492920682821311,0.015379887050487413,0.010855947815184563,0.022801143459215373,0.01852611517471045,0.0036922885430382274,0.002572494786348968,0.00653843951918988,0.00708885707400627,0.06039784269001283,0.031488220488387036
2200,0.33368511845380394,0.0445326885618661,0.10424719780583289,0.03477507013743332,0.09457242225625535,0.03530009153889059,0.019939281104553536,0.015820696316490652,0.0146574710432946,0.011023127064626938,0.015258263431473634,0.013151799626799281,0.01624947894896215,0.010850471759804053,0.02345333726577064,0.01865040890840024,0.005206610965103334,0.003907646683574819,0.006672557909653249,0.007036128117297519,0.061591249400562376,0.03241767794060984
2250,0.343916163910381,0.04501235202916203,0.10876272745314719,0.0360860098235631,0.09859784852333747,0.03627987839256121,0.020548796259316226,0.01661958362167493,0.014342632718906713,0.010791745449018689,0.01634015728017457,0.01316463629137133,0.017363567242704225,0.011640761587792757,0.02462499129788538,0.019414313368893214,0.006005769009905506,0.004306096625516054,0.00741109575033524,0.0076896652540375185,0.06441625249011253,0.03407842787026724
2300,0.356070396737516,0.045845268036712544,0.11294966332389068,0.03739523295060265,0.10292803575857602,0.03739998595849806,0.021777391899623178,0.01771723954708837,0.015165769597932336,0.011067919293725664,0.016907706245819717,0.013481477533388686,0.01901368300097901,0.011935444539791224,0.026112494360511933,0.020614055762049534,0.0064891424875905745,0.004788777955745788,0.00829878336430744,0.008946030417265325,0.06795090238848386,0.03544506488449358
2350,0.3699449205413684,0.04678859625370389,0.11798818953865936,0.038676009155106876,0.10726240579486898,0.03826505221237287,0.02223638053126634,0.01834565095077076,0.015673387616601996,0.011396229697152432,0.017569737726064797,0.013905676235962323,0.020885238956617664,0.012820767656343338,0.027631565124242415,0.021673702264763367,0.0072413200949138935,0.005385054246903006,0.008400565165575058,0.009144111728355489,0.07182329209918438,0.03692622813482694
2400,0.3838781279898465,0.047526858604638914,0.12217313852379491,0.04007791918267317,0.11187812124209401,0.03929405871979221,0.02403205271043582,0.019314519705698144,0.016702016061172196,0.012512919211458608,0.018294473494934186,0.014189606118219771,0.021977642315326062,0.013731590404553882,0.02836853798484841,0.022204638379831367,0.007687448314593218,0.005599888889590911,0.009239863668775555,0.009951519604449285,0.0745832243908499,0.038096051551880554
2450,0.39654047685793076,0.04786180684634452,0.12597448592747937,0.04148771558754986,0.11614140949681269,0.040284754351300814,0.025072858044686917,0.019642482663928075,0.017332396820506506,0.012660067205661877,0.019230153169703525,0.014589480081504898,0.023463962707371815,0.014645992728460563,0.029623483373394485,0.022779646275302014,0.008618725945233633,0.006408855014309517,0.010615787076535677,0.010810813561976952,0.0773650807168195,0.03988416933923185
2500,0.412756915558064,0.04844271685220623,0.13181713456282637,0.04352872130305797,0.12121830555929475,0.04178970600110776,0.026450112032154117,0.02060684967342343,0.018660089867400066,0.013435346159176945,0.019935860453407082,0.014939903946787094,0.025305709139236708,0.015687504187058568,0.031182985867553678,0.023821114275591877,0.008860256678585752,0.006813804663557374,0.010857742044604964,0.0112676362855145,0.08106807936436482,0.041674776139678904
2550,0.4273884177072351,0.0487619557394388,0.1351193847542807,0.04470684416214771,0.12513853533470842,0.04359665521970679,0.028385097401684663,0.02167158761333817,0.0201021651995725,0.01449223981562444,0.021087393163866472,0.01577398486109206,0.02753885455611857,0.017029502869027574,0.03399246612199249,0.024619956724730357,0.009409612579854721,0.0071966468614702,0.011970133386335123,0.012160713066529194,0.08313044622950308,0.043010183238817286
2600,0.4402560916491588,0.04853463924054284,0.14158786904127418,0.04652196417876086,0.13241495204171497,0.045493440564421124,0.03036527824193942,0.022653665302732953,0.022101647841890424,0.01590971762602398,0.02372800943297186,0.017623479478618316,0.029280128653652756,0.0180411559064426,0.03591247349782164,0.025284029225927384,0.010257615524889867,0.007597710835662095,0.012872959707400398,0.012697286201020893,0.08753255482814538,0.04477233481273689
2650,0.45262975926277754,0.04814943112703968,0.14852022792542022,0.04814540675553781,0.14054946221421907,0.04748451071244967,0.03318382752429646,0.02375056495080414,0.022459465785182608,0.01679312245085318,0.0257230158590181,0.018208430846015106,0.031785165245997914,0.019533134312925603,0.03910826772297315,0.02622043588281742,0.01228655105244262,0.00929963733769681,0.014251013445703595,0.013930347047596336,0.0922526507052463,0.04602104404262007
2700,0.4647440005056266,0.04768232718957071,0.15656808512108586,0.04935149327270045,0.14687672360815265,0.048868346026966276,0.03577833150080319,0.02467219667313037,0.024937149493692655,0.018218935016671826,0.027051285086733854,0.018621260591341664,0.033760582260210226,0.020755333070294767,0.04230897270134879,0.027755506671259065,0.013962886976202304,0.0103190704639161,0.015667012607485,0.014541667825052538,0.09599224294787097,0.046721911345374845
2750,0.4772800783217734,0.04744573056069969,0.16336594833488222,0.05040766463306994,0.15562512671533427,0.051100773819752116,0.0388608041720113,0.02587172310644794,0.027528064502631754,0.019801358628656174,0.028168780049179654,0.01922458227362099,0.036631009069217464,0.02208436769181105,0.04517756426722421,0.029271825867631822,0.01562950669156292,0.011680567040971278,0.016792116732179767,0.015035585042352957,0.09917727729334158,0.04815774066651174
2800,0.4899358678880331,0.04720219131098603,0.16943299657272712,0.05138716996222847,0.1621861492558806,0.05183852845004783,0.04149138122883556,0.027039874890898714,0.028992789596988974,0.021113200863548547,0.030086169590684976,0.020179209099123466,0.03858961794718356,0.02298049535195906,0.048082888059411924,0.030306095232113597,0.017074659268609453,0.012856991990865914,0.01870075140549744,0.015801066984067743,0.10271209617381617,0.04923375625078258
2850,0.5004269295799576,0.047099376265662574,0.1778020221731368,0.05240094782374972,0.16970924627663553,0.05323114611289746,0.04431468232953028,0.02826140152553923,0.03128424830990889,0.02221004373886047,0.03287903388678577,0.021240705806767304,0.040575079407864145,0.023655756642738186,0.051211515728130805,0.03198156985526019,0.018477042744722755,0.014012515436651597,0.019539945012481023,0.016393910865635603,0.10619202637108352,0.050460026305885426
2900,0.5104687671221825,0.046517912316810184,0.18359606657819683,0.05309856568023203,0.17782202604788439,0.05452339430033157,0.04840532510412637,0.030232282801871884,0.032759782492099855,0.023546058488599003,0.035776961584996644,0.02313884540138565,0.04113229355470374,0.023744447315446286,0.054927780879119655,0.033029205747360325,0.019027397088503616,0.01453134960568371,0.02036678401784792,0.017361259127252664,0.11105880901053983,0.05209576004228521
2950,0.5174418537010356,0.04620220203202499,0.19186388732223228,0.054243969423667285,0.18506096618227041,0.05599570626758306,0.052120068788775294,0.03157661491107761,0.034204968418827704,0.02485131638532133,0.03783087464401657,0.0240499739628238,0.04365933672761562,0.02493981430982954,0.05895736699329828,0.034614801014681035,0.021030285420372094,0.01595128302217703,0.02282139122408684,0.01865958431308151,0.1171879725101811,0.05383409155151953
3000,0.5254846313791861,0.045594351787495484,0.1997156592872617,0.05527595906134158,0.1950596397838667,0.05745152632482209,0.0557157373908771,0.03358471986543016,0.035456743817940256,0.025280016987085648,0.04075874395946824,0.025308956029005375,0.046795886318686974,0.026730440858981925,0.06299770158686173,0.03642528337989199,0.022694542417901538,0.01714814334488781,0.024712176779070883,0.019989731157651142,0.1216417269088606,0.0547765743003488
3050,0.5352071701957257,0.04530193874875932,0.20698489927642647,0.05617484516081707,0.20095334258578357,0.05846016601600924,0.06051231390204766,0.03528678836408044,0.037511180289613436,0.0263993798288893,0.04353675617315079,0.026635382013539568,0.048328846345379324,0.027578220106466687,0.06524782441740033,0.03709695442873014,0.024978781951653976,0.018626846930234715,0.025879794545440083,0.021079359782648344,0.12825729773222044,0.05662861046883092
3100,0.5416673799978726,0.04348023978265462,0.21835339553287617,0.05779405057408843,0.20827222345521595,0.05938297566584828,0.06309261407272446,0.03651679390780568,0.039205427134185726,0.02772416925939804,0.04576496917457146,0.027395423716104726,0.05204573022299834,0.02972834739157791,0.06876873408128803,0.03840099268779719,0.026950247218068945,0.019651642198403776,0.02649532604629875,0.02114834325560444,0.13329638347200862,0.05835969914273104
3150,0.5475670119825746,0.04276699475854223,0.22574948376511558,0.058668763837170665,0.21446815376111492,0.06023170278464986,0.06595410292963381,0.037607631278185616,0.0418005311607299,0.028752801057516486,0.048031404868506176,0.028464564676204736,0.05440083371789424,0.03081162791038664,0.07245490581609404,0.03951123460324897,0.028523402782798052,0.020192659036285733,0.028192294980296885,0.022380555952251344,0.13717939617389524,0.0590564164442827
3200,0.5541873531592005,0.04181264363585484,0.2334664302960285,0.05877606543021112,0.22098967486241666,0.06118050514249593,0.06920585168651631,0.03898673958418652,0.04326025542856594,0.028840439772843295,0.05175665434649318,0.030560509178844605,0.058747048044922624,0.03263339362131821,0.07512540583875743,0.04068833412312479,0.031173597943218535,0.0216612932811404,0.029937316377909976,0.023677267431986383,0.14113492201640412,0.059610836361642494
3250,0.5590538149992746,0.040990951046941705,0.24039330717233365,0.05959764493767574,0.2272899878630381,0.06202432912778846,0.07213370197543618,0.0399768106783811,0.04472349471600814,0.029524892446491688,0.05353271669763449,0.03175373946749815,0.06198393915121756,0.0339839988922448,0.07771256882719477,0.041925108525772574,0.03465750639559889,0.023376485046756247,0.03243942270153818,0.02416680361430133,0.1456461326383666,0.060525173155949824
3300,0.5671429398537914,0.04019956425439718,0.2481208360983188,0.06022648260567658,0.23352846037278954,0.06292762438720179,0.0756359646399633,0.041184299160826575,0.048814355517321294,0.03139249772407814,0.054589502134283846,0.03190979907758817,0.0663607454817648,0.03590631857164958,0.08203750960715223,0.04377922650048657,0.03780336389608924,0.024457109405058842,0.034147602555141085,0.025195983165656254,0.14829481590931898,0.06095950790150044
3350,0.5719850957803835,0.0388239145107944,0.25506828043742685,0.06059223078336315,0.24112509293551837,0.06429255511643481,0.08027321592688445,0.04247845113563999,0.051173189774095434,0.032873589997906606,0.05686598596570708,0.03316690876921923,0.0687069779785339,0.037245577789753154,0.085624070960352,0.04432900755759739,0.041193467963902226,0.02592583939719743,0.0364204765043356,0.026247989245084345,0.15307600494667858,0.061898798727135336
3400,0.5775496423456903,0.0380407533455441,0.2617851780644442,0.061533670284672465,0.2458821332221668,0.06468234461277045,0.08360855540913914,0.043794527862143516,0.05396860574173387,0.034125781586451805,0.0591091117713076,0.03377064939253466,0.07125705929633805,0.038156479937457126,0.08862414038178795,0.0455062371226384,0.045151334482253745,0.02799468788701844,0.038757964216712966,0.026824852020620314,0.15723604748469033,0.06285851300764435
3450,0.5839541400972097,0.03716270202140231,0.26774156638238306,0.06218879831004702,0.2530435521273924,0.06591428588063328,0.08678572318065009,0.045408551394986965,0.0560572513384984,0.034979195604916656,0.0634430056099015,0.03523486298934927,0.07611930491460767,0.040528443371053186,0.09186442672932392,0.04649006703696096,0.0485324407441997,0.028863293600141813,0.04139500325023108,0.027917566245442452,0.16207462873924122,0.06440799671156301
3500,0.5885955526973768,0.03589969193768816,0.273877016065689,0.06308151142100275,0.2601669104814084,0.06699201924216318,0.08942378293935414,0.04649048961775147,0.058906858166044025,0.036797640339532034,0.06741613653314799,0.03658496623108026,0.07933346167322167,0.04188167954500415,0.09503092365827666,0.047327624279021534,0.0517439432576204,0.030505106830582066,0.04402018460958681,0.02911346222185993,0.16659929385037017,0.06541228597114068
3550,0.5923064024617438,0.03464341079961495,0.2819238442517571,0.06401268168470198,0.2654996382171095,0.0677648202805623,0.09251990219142282,0.047301640969527145,0.06180521397952414,0.037701734770151374,0.06985904569687901,0.0376038222618851,0.08286264039088376,0.042943841606325577,0.09836577186342317,0.04810024486262827,0.056211043666293196,0.03280811350685707,0.046901097862771496,0.030454765514857676,0.17141728938974474,0.06580191407307205
3600,0.5980033168692755,0.033871685794217864,0.2882320183049295,0.064512363080491,0.2702302307936522,0.0686790968772698,0.09509998104765911,0.048236588375350206,0.06368705753030031,0.03854215048411806,0.07191012682255996,0.0382709327714131,0.08519006420456625,0.04444856441023099,0.10152138840639449,0.04932029332066883,0.059088720716242105,0.034458982202774914,0.0508699049418438,0.032217792075785595,0.17743201327144997,0.0667654064053098
3650,0.6048916150407744,0.033289220283870394,0.2953742726518081,0.06536498243291636,0.2776270716928551,0.069685153876331,0.09945435904120449,0.049646617906432704,0.06659942739447872,0.040414298160184686,0.07545596055035002,0.040323174659390386,0.09005765866110493,0.04599158625416966,0.10468111389784834,0.05022027932054791,0.06362913000398969,0.03643231709222891,0.05315061548820278,0.03324006084186281,0.18174988454390018,0.06774800550226602
3700,0.6119537071911672,0.032565641117326904,0.30143866500249167,0.06575601302398781,0.2816959730019166,0.07021164302794591,0.10251090999388339,0.05055935291633648,0.06973447255232172,0.04146938624226086,0.07779167771002841,0.04098138085063615,0.0935196573222116,0.04758727476748412,0.10842429757610995,0.05149142156399668,0.06854186097417136,0.03824010949617676,0.057712707925631664,0.03500448346917002,0.18735697404585036,0.06908496123979128
3750,0.6148541249557592,0.031238278174889004,0.3087587754880022,0.06642129031135177,0.2866956499426701,0.07084501428600153,0.10656554578256451,0.05188137696649644,0.07229406696265588,0.04243882197632445,0.0815244753496607,0.0421879400782958,0.09681572418603362,0.049001701896051644,0.11042106276525826,0.05205959860491834,0.07235720304749699,0.04013858735329705,0.06149651158670678,0.036747810389966294,0.19180509430973605,0.06985333431083648
3800,0.6201023169989694,0.030301095744407973,0.31983627421202543,0.06794814865827838,0.29213139530055593,0.07154968153853318,0.10997002828616925,0.05293660837027837,0.07599367345553688,0.043826432771130845,0.08501084252633583,0.043405686531574415,0.09978446516033483,0.05014220397007595,0.1144742122890449,0.053398031677466776,0.07832649443752429,0.041951210674476345,0.06523835227368398,0.037775931594745946,0.19444979151328293,0.07012601682823344
3850,0.6240839726281555,0.029218295075759595,0.3255276424322739,0.0684751995535829,0.29860503346206185,0.07239059139674442,0.11263965128108286,0.05353605132228764,0.07950117154235573,0.045201875763385566,0.08929010467449303,0.045068427859619516,0.10383298354920516,0.05095204422985144,0.1193845238520404,0.055075340662589,0.08186052356189245,0.043552327481764914,0.06918368204760765,0.03919852841335489,0.1962939648304673,0.07008746540931664
3900,0.6293065393769944,0.028590776408120803,0.3331043584161684,0.06894555529906941,0.30443230909040797,0.07313745875177886,0.11608974368037042,0.054596565742737684,0.08264560347807594,0.04628180471160261,0.09249249212766195,0.04629177006791823,0.1082336758139121,0.0526387571874228,0.12341007195883971,0.05660388473745756,0.0854939863778032,0.04448834469825449,0.07403324854012787,0.04057147989909054,0.19878283853913437,0.07064423220265692
3950,0.6321750443901424,0.026984072830003335,0.33859123139522745,0.06954346572205972,0.31125951042032735,0.07368239255329745,0.11912967789707209,0.05583115750923576,0.08636885970822478,0.04776824401907572,0.09568981939786238,0.04766567239925172,0.11195085982819432,0.05414679755614301,0.12638126348034562,0.05763920403112977,0.09137556536468867,0.04606204550150825,0.07697728061960707,0.04130202847179762,0.20229155549082659,0.07082681455281135
4000,0.6365241359641819,0.0258785794671951,0.34202515619506235,0.06969437414169104,0.3183011323028181,0.0747020516439873,0.12339918400994643,0.057041025122370956,0.09086550124135183,0.04932741988501839,0.09950709458352741,0.04867015565981721,0.11501746084545093,0.055387863798266004,0.12960755718743866,0.05866778270410929,0.09624030979914672,0.048148324150885824,0.08080779929837548,0.04207025646588283,0.20617132414399653,0.07141282251536449
4050,0.6396528934649381,0.02502714832299196,0.3486654802663013,0.0706099663158604,0.3244549611026513,0.0754229762101482,0.12625957144736252,0.057703535188175295,0.09354164478531801,0.050803039484395,0.10355070642813897,0.050115440698311,0.11864607770187076,0.0567676189359745,0.1348742334333658,0.060679372997145105,0.10052669003815369,0.04881241668466026,0.08434408226685014,0.043320644867907564,0.2090833669697276,0.07139064182937906
4100,0.6412348702581189,0.02452032897270441,0.3548405380659442,0.07097110537566476,0.3317435642110082,0.07618607237122665,0.12894265428182908,0.05896946932721985,0.09644742270672495,0.05224424530829627,0.10913389062094188,0.05201703667255898,0.12203266107457052,0.057857845597959486,0.13944696745876517,0.06241394594506564,0.10580162055584436,0.05045291843748676,0.08924568693042115,0.04461097782288326,0.21350703351828845,0.07195340540637553
4150,0.6438794001290831,0.024218219102393,0.3617251207861139,0.07168888819017599,0.3372083645316576,0.0771413522977488,0.13219965261808173,0.05999587625864889,0.09867283068674323,0.052435022698385896,0.11344056672442804,0.053442940897971795,0.12521705457916907,0.05912407332938723,0.1440110830200359,0.06397275308565492,0.11250117312997376,0.052481351942403734,0.09332142270222005,0.04572891811419174,0.21811095260979754,0.07277548171331143
4200,0.647650624918164,0.022998201359185254,0.3686454746246878,0.07219452989115603,0.34186633039521364,0.07778853171675028,0.13610534741563296,0.061356495395386824,0.10247216063630118,0.05383519120974226,0.11661534399490497,0.05398146495551569,0.12998522752222882,0.060446982016630235,0.14574086835985633,0.06434679315053168,0.11745133640174052,0.05423417423990553,0.09897908765204302,0.047516534445188684,0.22253270865307312,0.07357670004624717
4250,0.6496646463700686,0.022468199872605836,0.3761293451486379,0.07283891290055788,0.3436757433223605,0.07821972233477661,0.13990657286359914,0.062220444474891536,0.10514975879807595,0.05424998100336023,0.12105426580519614,0.055011599576763257,0.13293527795077248,0.06113740329124025,0.14954725704901178,0.06588581578804611,0.12179718959725257,0.05524660737178494,0.1029259720303037,0.048050995780765285,0.2259187772781804,0.07433140411172112
4300,0.653718864901657,0.021621899708935573,0.3807013676580041,0.07334655778859811,0.3444051668243101,0.0785207276281919,0.14383286226228986,0.06327271759166289,0.10809853215590644,0.055331022270186526,0.12481480187436263,0.05630242282840855,0.13444825772542227,0.061482887878031904,0.15363437046966585,0.06710373004239367,0.12603276787267684,0.05635151980395594,0.10826695989311988,0.04972624355537221,0.22950825216309323,0.07493477511135725
4350,0.6559159883404994,0.020222298715275533,0.3861958700391279,0.07343277756669328,0.34929155865177386,0.07898355438479747,0.14760446807114883,0.06403477541515377,0.11136475499446713,0.05679682442148076,0.12802067090099306,0.05749525981916029,0.13799251584178296,0.06208008243983246,0.15695775067904344,0.06798135141946075,0.13094280357258228,0.057558075524125084,0.11268888706493685,0.051494163264533106,0.2341835575921285,0.07595034828299022
4400,0.6570368263068481,0.0200074804400193,0.3892437704684828,0.07337951947458847,0.3524400208888143,0.07895344776201248,0.15279701509337204,0.06493687246934458,0.11286610662697598,0.05656755001522949,0.1324526402048933,0.05905828447066406,0.14145534954315914,0.0626566452556355,0.1607228968086093,0.06917766890056999,0.1364782658322886,0.0592408998754485,0.11699175592080334,0.05215161560161709,0.23827610168017027,0.07663122569544535
4450,0.6588041497388827,0.018612272348044568,0.394409179733268,0.0739074526931228,0.3544291052315611,0.07894991562806775,0.15595646322200216,0.06551527273178594,0.1141662636485803,0.05697481655667679,0.13788734974180084,0.060332124493845625,0.1438308049534235,0.06322557533283663,0.1644157575004971,0.07029877971675066,0.1421793265469321,0.06048382857454268,0.1218028724159126,0.05295161880811415,0.24434397408159664,0.07788509937469407
4500,0.6620291990793262,0.018215315691068892,0.3985313299212833,0.07394034908467907,0.35831543240982255,0.07958838111164696,0.15940607281463215,0.06634435227840461,0.11628227893414379,0.057722755581720644,0.14187025376933338,0.061481694418105616,0.14773109480508803,0.06462653784486666,0.16878029024435315,0.0716013161356298,0.1475856789191044,0.06170079387528876,0.12538277417383475,0.05414194744482922,0.24754894420279722,0.07825224741700448
4550,0.6633714923487402,0.017972729002008914,0.4000298815488587,0.07376253076156203,0.3617114622263673,0.07996976379653004,0.1623186178675131,0.06725240592524492,0.11895267408210303,0.05813624949079272,0.1440138445898424,0.06196881096971758,0.15183867182016525,0.06555244363464205,0.17068108286522096,0.07186732910486865,0.15178713943935077,0.06290453083429286,0.13133323757017212,0.0558804529017563,0.2524351246331326,0.07893820761178846
4600,0.6675772428243236,0.017279007206970492,0.40589133942921035,0.07428820728645749,0.36387088438319526,0.07985654885661662,0.16536738410184143,0.06786814321595086,0.12388441890592175,0.059150528750556604,0.14667135038408963,0.06278903920628383,0.15596901937239113,0.06691480238794865,0.17279887755054546,0.0726413709325929,0.1587458426121376,0.06487498600346665,0.13610654157428104,0.05720259174994065,0.25573477644560877,0.07968823594129555
4650,0.6700824532927208,0.01667313039176721,0.4081996365531611,0.07447637158550564,0.3642736130427467,0.08007376491501675,0.16831481572625634,0.06824995912229334,0.12824801151187037,0.0605471026950648,0.1500658471670769,0.06343511331729519,0.15922690108969983,0.06792463279785865,0.17538535578823808,0.07297208899461646,0.16404584038966832,0.06611610759564565,0.14065810095321454,0.058127089971116784,0.2606331466802766,0.08031380368037166
4700,0.6712733264624718,0.016040664405950252,0.41197037680631615,0.07487617183430922,0.36492803308039135,0.08013652094194186,0.17185083093466527,0.06892006432195447,0.12944859606126205,0.06102836499507271,0.15180540715363092,0.06341678886468241,0.16277819253300702,0.06892541918750889,0.17759785620914298,0.07332045455742954,0.16909798534658613,0.067379051035513,0.1455912366829934,0.05929956827455929,0.26449870726101066,0.08086164470139907
4750,0.6743459040086754,0.015271322854894189,0.41613455814786887,0.07476438934117872,0.3665559373736022,0.08019325473133707,0.17425448225791598,0.0693960014901798,0.13235512446033237,0.061804443266845484,0.1542202127374701,0.06426059202168806,0.16548163383177897,0.06937320975450327,0.18051562163993132,0.07399619527212485,0.17240435048613784,0.06850366686458324,0.15041001898091244,0.060614576022240525,0.26641562339434677,0.08083774881652749
4800,0.6747456258560774,0.014996623465536261,0.41745872687611635,0.07459369669484693,0.3711528006767893,0.08082570087881982,0.1780983802768643,0.07032490940933339,0.135567482175917,0.0626014519713045,0.15898959304117066,0.0656504114440387,0.16836958247959707,0.06953910686415167,0.182857022652107,0.07472986486508192,0.17685068764258777,0.0700049377924861,0.15481340720060566,0.06150221096060403,0.269818049697994,0.08104375488669116
4850,0.6746275725815543,0.014718221932303974,0.42011462280945056,0.07432625232319713,0.3730755891032602,0.08028841030753585,0.18132883950348552,0.07090859586645847,0.13787944459678184,0.06339804608965269,0.1614143555190836,0.06586186594150399,0.1707605703389039,0.07024820428460093,0.1864849521447819,0.07555862251409431,0.18191483016247692,0.07094687771019925,0.15921928467579766,0.06249214617917435,0.2726175986878427,0.08110136484068851
4900,0.676587555395502,0.014700581681368651,0.42359677459553535,0.07479512080353876,0.3750036106133616,0.08034150010417553,0.18258535590176195,0.07098605937758905,0.14198544896637466,0.06476657116416712,0.16409242663336443,0.06659120158064029,0.1745121464613695,0.07104138010101516,0.1890104627096088,0.07608770861409334,0.1868351355530783,0.07221103587562702,0.16594132914032633,0.06372621353242282,0.2759463817758187,0.08146063657598851
4950,0.6771852257968852,0.014181327605249218,0.4270620388655466,0.07531675318598727,0.3767850341317927,0.080440029679632,0.1845112296998635,0.07130601267142482,0.14554326200917067,0.0655835054285159,0.16703875231553322,0.06739666629578216,0.1769482588552532,0.07145563976990273,0.1913625255639281,0.07668988187489226,0.18925683203580806,0.07267489981755787,0.1716536456171363,0.06471175304517554,0.28015644148273205,0.08190899571746232
5000,0.678879513769544,0.0134199539614679,0.42937176875123984,0.07575007638315162,0.38051468219133366,0.08061256836617939,0.18698606371496518,0.07112629939400174,0.14861868496431127,0.06654274119911974,0.17064569601852778,0.06867600563235238,0.1814901340639263,0.07231679957731937,0.19350881683523216,0.07756075495429005,0.1945605334393253,0.07393576701549869,0.17683027808225155,0.06559089048742697,0.2839800757991555,0.08225091942447986
5050,0.6816342004663164,0.012725489022077697,0.4347423877414262,0.07612156089133584,0.3828432602113068,0.0801579597921915,0.1893128162735888,0.07176377308868787,0.1517591088826043,0.06723979166521007,0.1746784469674177,0.0696091374084496,0.1861510531672263,0.07344556519037064,0.19689227540822457,0.07810740729385511,0.19899023921297596,0.07504556620647997,0.18126627434372025,0.06653258540139469,0.2875530485359428,0.0824130173906091
5100,0.6841547214161084,0.01276643006478016,0.43504871055998506,0.07544800253994809,0.3845057833752847,0.07988757112132734,0.19399074665490101,0.07273558812600361,0.15327215974368122,0.06719258951242975,0.17719957097284988,0.06997747710950143,0.1888502276816318,0.07376779770274143,0.1997161349527725,0.07843331686162214,0.2017327887684284,0.07532211861103472,0.18684272496614224,0.06786269396946927,0.28995043299836487,0.08259234579535771
5150,0.6859831224630567,0.012620586085204877,0.43654535719058246,0.07487845840451064,0.386286616919573,0.07972651290823853,0.1978735308386083,0.07286020518539853,0.15531936249942566,0.067960201648866,0.18059386136185204,0.0711357830162666,0.19174367587301075,0.07378495213497457,0.20213549804768172,0.07889393516257467,0.2058862631009237,0.0760402390175093,0.19282962188964867,0.06908279121893708,0.29405037378224813,0.08289919542310709
5200,0.6869069248812854,0.012599446268494114,0.4376442490604983,0.07477824746524461,0.3879836799427599,0.07864657129819308,0.19997901576582927,0.07308010734688279,0.15829958783122178,0.06832419960789728,0.18407110012127043,0.07156991607518379,0.19560200614533454,0.07446047723897037,0.2040130985474743,0.07888626303352247,0.20872130298581804,0.07641748746914938,0.20080064355910993,0.06994364236086616,0.29771996194088285,0.08294526206678682
5250,0.6856960131010028,0.012760795998700817,0.44082082013522916,0.07464928401535346,0.39204282231851445,0.07902417884630009,0.20460522774502343,0.07402792052045803,0.16114764240861013,0.06887280125483981,0.18678983143631037,0.07159570777598678,0.19938572507631286,0.07510360597903364,0.2090091510514309,0.07966706047953652,0.21110349725925867,0.07697983489938234,0.2061115836716935,0.07113019758433732,0.300087663583069,0.08263171171109106
5300,0.6879078951395265,0.012262199650582891,0.44329511197935034,0.07480163932584172,0.39374438058591804,0.07886006393815259,0.20866768554245385,0.07429396987125479,0.16396453285460538,0.06966643386838395,0.19014459461302077,0.07242470611256727,0.20227848030743437,0.0755640570843288,0.21108466210780225,0.08017392412913155,0.21607544723817287,0.07788265411419384,0.21139350045298294,0.07211259382208034,0.303677841212803,0.082604525488139
5350,0.6887197235078717,0.012144767340075845,0.4449040868370733,0.07471405850433768,0.39644765851678626,0.07875381086106438,0.21359565363345076,0.07495607227359262,0.16667736536289396,0.07029941399788074,0.19260496740212069,0.07279236339968341,0.20584963596085123,0.07622025841324051,0.2146302423115367,0.08056333731095024,0.2192101641844416,0.07828613197678998,0.21567549141869743,0.07287099115046733,0.3070250112351333,0.08257268331322877
5400,0.6881498791831278,0.01228939206399286,0.44596045992046096,0.07466642649861167,0.40085659115486527,0.07869407472007775,0.21708799862370448,0.07506700626156801,0.16773507680933494,0.07032413060418884,0.1956777411071623,0.07312103339029188,0.20801838125159303,0.07622513345082667,0.2172714327526312,0.080424334570622,0.22221304831491095,0.07811423696890181,0.22079267125384597,0.07343974289587912,0.3091592204609993,0.08279630265791466
5450,0.6892306867007784,0.011957858548616187,0.4496003983581148,0.07437731438654077,0.40437125670158663,0.07847949108948316,0.22062077862194607,0.07556508417900108,0.16931039641180753,0.07056833261419299,0.198870681145394,0.07345864196575592,0.21095815569611928,0.0766632658494697,0.22047582268367386,0.08038264139145058,0.2264377309686092,0.07861356981469686,0.22577360139447455,0.07433329662236667,0.31224646798736666,0.08287876013847374
5500,0.6888690497000869,0.012437892328204837,0.45162792366409027,0.07433027492298054,0.4058383873949839,0.07814158915728772,0.22481137671373566,0.07595178143949584,0.1734789479678416,0.07150884603923317,0.20185488283597838,0.07342595080947205,0.21276407658879748,0.07707893330246088,0.22384661972159914,0.08088837953816368,0.2308363770419842,0.07902815303401865,0.2303899154456923,0.07500023622330228,0.31459093254448656,0.08291629204432191
5550,0.6873707171441881,0.012045232146097104,0.4535858427571606,0.07448910406738786,0.409913923838753,0.07831213888412142,0.2286906861552584,0.07644459188007059,0.1749580111938892,0.07193901547093223,0.20463028861969082,0.07408410759002927,0.21507787435132514,0.07742383555495798,0.22444957942119345,0.0801504907276681,0.23576602333162577,0.07943023270728174,0.23481688295754385,0.07509969443323482,0.3179649090549746,0.08291280182057226
5600,0.6888027492482371,0.011747653898104978,0.4571828943898187,0.07480231037895178,0.41503131107546054,0.07805057761579647,0.2312896958664294,0.07669971502503346,0.17757880982001198,0.07224762100736225,0.20849275346141002,0.07466924519283279,0.2182629341627982,0.07781170355358513,0.22675526173415314,0.08039609834942733,0.2408393338188548,0.07998249637814288,0.23869970979759142,0.07560912021917376,0.32367960406839397,0.08345306994114497
5650,0.6903621201068323,0.011370724295845585,0.4577784416362642,0.07458055835310431,0.4174163363557959,0.07781629003674198,0.23491513305668452,0.0763692239016099,0.17990292043332026,0.07225521710047553,0.2099564719630027,0.07459204847434066,0.22215677134362785,0.07824217364503888,0.23057364770284583,0.08048189596388015,0.24384016582570456,0.07999111478326634,0.24370498947653563,0.07678146781212092,0.3273581889972012,0.08366860612248721
5700,0.6908922817644851,0.01163741941272679,0.4589858974917053,0.07443625952948103,0.4205169387645591,0.07754934529961496,0.23886276675093185,0.0764598494452741,0.18238569548126246,0.07269118415228332,0.21409733050823618,0.07547242940724361,0.2261075780455352,0.07873552739463874,0.2352426824801769,0.08065663350436648,0.24739708473283373,0.08037249979448093,0.24821641825549662,0.07721540260487539,0.33099001579945175,0.08423641272429053
5750,0.6919307095628169,0.011554599890606036,0.46145787908555386,0.0742907184551853,0.42227678308735433,0.07709959623621955,0.24155403077644902,0.07662805520459044,0.18606534760804788,0.07333602020332707,0.21670197659930054,0.07611788912473572,0.23058108505602873,0.07889381657121804,0.23694741933381216,0.08023207413397374,0.25125766164576435,0.0808693790071598,0.2548839579211014,0.07835642205325846,0.334098754662571,0.08425419432019811
5800,0.6918827434181648,0.011451693619365733,0.46284143067827493,0.07399939527924301,0.42496511291142963,0.07709493595381,0.24477731546043988,0.07676874516105334,0.1887808789807871,0.07361970935324402,0.22091267082796606,0.07704186444967602,0.23373681666398152,0.07960477288647162,0.23882588681093708,0.08017804084415552,0.2539081351171489,0.08091777616753344,0.2599772728358111,0.07913071450589845,0.3380855740276877,0.08451127591623064
5850,0.6923280464205703,0.011790928005548299,0.4671306650007736,0.07418221954923761,0.42610154218440455,0.07637254312715765,0.24715778048477918,0.07669101663329031,0.19088622403912692,0.07347023518024126,0.22425685832594364,0.07727330044079458,0.2361608349912615,0.07984769633955548,0.2413678667939578,0.08017358430394901,0.2563306799872487,0.08104189466188928,0.26312257055358024,0.07897056384044603,0.3422479710791363,0.08442414830478079
5900,0.6918983836823991,0.011840395346305236,0.4678659772429685,0.07388460228505989,0.4287843156058531,0.07621056886640142,0.2497219404394485,0.07685944877840599,0.19391147010825047,0.07395146148326441,0.22638788679216318,0.07794190983091416,0.23884885441334322,0.08011226559050429,0.24517370880697978,0.08007612237371825,0.2603564779972527,0.08158421246123014,0.26760257148621286,0.07964162240683222,0.3447334269125015,0.08415323929370833
5950,0.6943914453794287,0.011909651605625996,0.4691839002732807,0.07360614618076233,0.4291116238998154,0.07586875309582396,0.25282052104005975,0.07745424194050819,0.19755684215325214,0.07457535148858538,0.2297818307115101,0.07805319467951129,0.24218271887236067,0.08041256426421556,0.2487076628656927,0.07998713171849234,0.2613529633654079,0.08109415019892768,0.2709144696216106,0.08019599773433311,0.34811162486830854,0.08423028101295604
6000,0.6948064036490043,0.0122117665574284,0.4704111494232496,0.07322543379506924,0.4299787585135765,0.07557903926845307,0.2574167986012356,0.07790538215524727,0.20126293045364313,0.07446847597549476,0.2330054733718984,0.07825748731133501,0.24424983617615564,0.08051676241025145,0.25225271229749063,0.08038987322327351,0.2657242380660281,0.08163306995930761,0.27567783939836504,0.0807658004500482,0.351910423578342,0.08410477322402138
6050,0.6950513558962053,0.011854405896429651,0.47146649298506405,0.07326868882986717,0.4330352362063305,0.0751553754425791,0.2617009482684503,0.07789996308420437,0.20512682235672539,0.07449125382209879,0.23521326073051607,0.07874187336843061,0.24781743746017038,0.08105277269638836,0.2560478410466169,0.07997852838562712,0.2668677466616189,0.08098047744006379,0.27774295036711516,0.08060275715863909,0.3549011710922622,0.08395999930473332
6100,0.6951705020850283,0.011839562774168703,0.47601951446386065,0.07312492013322038,0.4365197744324776,0.07497922269505392,0.26571490539702863,0.07794144637081628,0.20998414832722476,0.07494348711736445,0.2394926012849438,0.07901269352462048,0.24945576872830244,0.08133321872963258,0.2588864828814697,0.07987653641045124,0.27120798676630115,0.08089748915620475,0.2819577670080264,0.08129545930790265,0.3580543349756384,0.08407370303790139
6150,0.6965464896394351,0.011794657143100674,0.4792169052901829,0.07301452614431737,0.44052392117801653,0.07499073988009002,0.2702274103328681,0.07848854500369842,0.21405643589798246,0.07525360684278481,0.24344496500463933,0.07929366010575718,0.2512973230678894,0.0814242997603556,0.26349511143431464,0.07975673164635716,0.27572182608534,0.08111767779651745,0.2832418596825602,0.08090083762524705,0.3603402451018292,0.08405824749524374
6200,0.6968952886589476,0.01214260356176908,0.48060337379241275,0.07284383463390803,0.4433396807946176,0.07459279499024546,0.274600876477326,0.07866295698642604,0.21748603593153895,0.07545317611067835,0.24589086360321413,0.07889435485277543,0.2548005560352826,0.0815048945234959,0.26723127755776765,0.08008730940333064,0.2792272704976149,0.08132878196254302,0.28818984483813886,0.08146773682383952,0.3620611098827829,0.08382036403554925
6250,0.696701022402884,0.012354381344952054,0.4818896646855203,0.07311824849894012,0.44496162996059774,0.07423154802682412,0.2782222534614266,0.07899574041236351,0.2210731933180932,0.07603185776808222,0.25062235561867646,0.07936393450613398,0.2586072798621202,0.08185602542013756,0.27098838656830304,0.08006229801440058,0.2804399266741221,0.08153245047970055,0.2899269103544244,0.08134268190430277,0.36610763400022966,0.08405986689467436
6300,0.6971501643837081,0.011936343749384978,0.4848921425920291,0.07325776242417523,0.4473412617900856,0.07394444973876715,0.2815825547495844,0.07901425125396339,0.22451175579639543,0.07622904348635634,0.2540541116339969,0.07908216778562824,0.26133454617745605,0.08219986403572077,0.275440905606149,0.08001984571160144,0.28171099267126753,0.08138398852205835,0.2924418405046115,0.08117098384188537,0.36776269044183174,0.08409026289190161
6350,0.6978026122136365,0.012137528196557765,0.4859387784751187,0.07326761953609806,0.4498006751574529,0.07366059430678659,0.2849381970826937,0.07904869937683982,0.2282698841655334,0.07614835626820747,0.25662705160424576,0.07948272733170471,0.2630639062585774,0.08208439575164123,0.27962892159083236,0.07995669481627843,0.2851691211554194,0.08162024767164903,0.297640334976821,0.08229453412120089,0.37267724008869735,0.08385702742443046
6400,0.6980316254081884,0.012138071999792941,0.4879780075856808,0.07331831266119146,0.45178891610116606,0.073011459705227,0.2897536672893082,0.07933303881713831,0.23178745247427618,0.07666748363722437,0.2593302755672546,0.08014712915980048,0.2651897092157203,0.0819152166776024,0.2826636405128701,0.08039784395361688,0.28995819127072187,0.08189669466632633,0.30272627347893893,0.08236922351235293,0.3759550238111711,0.08375798286317657
6450,0.6977583327994334,0.011825175198365871,0.48819964445027003,0.07260081824134194,0.4564945554738163,0.07325710229531933,0.29243192886775415,0.07932084270750037,0.23579397104402836,0.0766923315943433,0.26203607350909786,0.08057215917653535,0.26925168590976456,0.0819132254713833,0.285311842468187,0.07997385803980914,0.2929729202421844,0.08185526900586844,0.30587328938697245,0.08239637180809249,0.37857735766705747,0.08359295576183308
6500,0.6986086094870082,0.01177961030242659,0.490124525071193,0.07277989265044525,0.46057666639818967,0.07328278016478892,0.296098679822531,0.07982469432167023,0.24011804062674938,0.07712845546477398,0.2661082657276952,0.08104976736936632,0.271916685039312,0.08210072306829871,0.2868799819808537,0.07997954021122237,0.2965787808207241,0.08159888967023,0.30937790875728916,0.08213873831208507,0.38241497704472716,0.08384998557867317
6550,0.6988081641047367,0.011498142373806372,0.4926347951837516,0.07248058478263023,0.46565042179022,0.07273905300318277,0.29994382984734835,0.08026118856238854,0.2434131692424334,0.07754033445716785,0.27002911875791297,0.08182893493520757,0.27256603848089844,0.08164902991802156,0.28996328801161025,0.08023335028059919,0.3008365554657,0.08175553747427246,0.31040312138369003,0.08155982818000333,0.38677458841135887,0.08429282845062595
6600,0.6986703771131367,0.01161107363626333,0.4926324596344952,0.0721430163018343,0.46771447493498125,0.07232140016701065,0.30377172410152586,0.08052805362292817,0.24603564344204876,0.07738629719781631,0.27438644766749304,0.08219277753566938,0.27428296816154446,0.08165117926142938,0.2925200603049953,0.07985708343942269,0.30344034962263866,0.08201577326147001,0.31473239729533836,0.08196631493628763,0.38765694147788227,0.08424389535761898
6650,0.6986667454026523,0.011410047240225011,0.495099522038139,0.07180076901852217,0.4692278322068369,0.07255636018905505,0.3058302436277602,0.08042145021738302,0.2490816229958889,0.07734504451377647,0.27664724201762547,0.08253689848405758,0.2782750087338064,0.0816258755041319,0.29467506388560716,0.07952018397717613,0.3076746033600163,0.08246880755170641,0.3186937352907479,0.08211078886834135,0.3909816070254012,0.08456453963285786
6700,0.6977656847594702,0.011663127912906232,0.4978268161817639,0.0719692847559306,0.4718210665300581,0.07275138560429781,0.30855328491007417,0.08057387338955367,0.25341798069044474,0.07759904209538089,0.2787055014463273,0.08252810043606627,0.28027059083497996,0.08129992849606302,0.29524098011997946,0.0792350410027739,0.31195805033465956,0.08267789310053748,0.3227769264356652,0.08210263089037718,0.3915689995867681,0.0842866122900019
6750,0.6973172993108102,0.01147816879274159,0.49871577265329875,0.07171438352676333,0.47886324112352807,0.07300233890393662,0.3100986126660436,0.080617822611287,0.2583334997191965,0.0779539692940164,0.2809669292339823,0.08262301554760461,0.2824835366274747,0.08122269063685816,0.29940695713062826,0.0792749876004101,0.31547351755211783,0.08262920374319797,0.3259160383812154,0.08214619114738071,0.39571519932167454,0.08445239761898966
6800,0.6976723171326554,0.011021992552225126,0.5024116484871997,0.07190483850693591,0.47964076100952224,0.07264870895897603,0.3130939094482763,0.08102925093206553,0.25952602921196116,0.07791278092559473,0.2859218370676957,0.0831726973953423,0.28450645788794376,0.08110107325001903,0.3035564336658249,0.07957933192415771,0.3188544669830383,0.08240757327255435,0.32950298225376384,0.08178141574763657,0.39795902303594594,0.08441140391084412
6850,0.697277820215663,0.011030138836473033,0.5046724997620821,0.07177921048315565,0.4838181136420429,0.07251608296318743,0.31496008983855994,0.0812934930877905,0.2641888723804124,0.07830986407126225,0.2895479038892235,0.08334442633638353,0.28706227389768924,0.08102087752315991,0.3074946417572929,0.07991931804247795,0.3238846737942175,0.08304115258009029,0.33203343686481424,0.08192228371867719,0.39957227215227037,0.08434134176780264
6900,0.6969585392847858,0.011343454345182039,0.5100259630985094,0.0717304813007098,0.4867292745217513,0.07233033649036734,0.32003298377860323,0.08198076440670625,0.26530109513388506,0.07864438745280891,0.29307670866988256,0.08345514943985258,0.29175951724620197,0.08095101842496208,0.3122713311785396,0.07988604247075856,0.3269683662887812,0.08281824237287642,0.33676841306938327,0.08182599610457834,0.4011877666651398,0.08422168652779682
6950,0.6961824421249454,0.01151368938182756,0.5121353275836779,0.0713621060936427,0.48755936875712047,0.07226976510251105,0.32212672329735864,0.08223231553203347,0.26696332401461026,0.07876895727695722,0.2976966628966514,0.08357168248510762,0.29480765575904877,0.08118802832948085,0.31539610422452413,0.0799290802155744,0.32982016266124264,0.08253949506907632,0.3398059929459716,0.08180996277307348,0.4040266453387493,0.08413463960667625
7000,0.6965510470257185,0.011322132188805923,0.5147654012280337,0.07155897490237369,0.4896555458355232,0.07229696198551933,0.32466225531492954,0.08226822588471278,0.27098053435420416,0.0791318099682044,0.30132833364298345,0.08362007205999641,0.2980700269027406,0.08144901254741257,0.32091817388068294,0.08023486939110652,0.3340405636303407,0.08285148322396631,0.3442339832496797,0.08167735033738516,0.40716161189222433,0.08392839910792976
7050,0.6970899730311614,0.011313562356568262,0.5156329263407622,0.07118705827692826,0.49116064225506106,0.07167708182764301,0.32638666142036094,0.08209258089686403,0.2725749156593747,0.07877907912327056,0.30589766846737587,0.08359982869077577,0.3004062160042219,0.08114322566669102,0.3257330650226026,0.08054993855312473,0.33910993751406643,0.08290434653174038,0.34789228841569364,0.08169336686311898,0.41099021429718247,0.084348296667475
7100,0.6993122250305308,0.011186471288657478,0.516299894349841,0.0714312368514288,0.49556637295422007,0.07114936019786702,0.3286606817946592,0.0820164006987449,0.2744475287511894,0.07897903601032072,0.30772701328087426,0.08322073889935312,0.30310957295893,0.08126874408195438,0.3288326078584656,0.08032709588193154,0.34121543152506767,0.08272316788046541,0.35091341300945345,0.0816943299037652,0.4125972863054669,0.08430162206732919
7150,0.6985621431187087,0.011305499120001394,0.5179238950924165,0.07141296891039613,0.4994385754711259,0.07076519872952222,0.3303296390906619,0.08179976194535708,0.2776242433632003,0.07947165279591444,0.30990017438276846,0.08342102055960944,0.3060759292553064,0.08090750117875946,0.3332649828264097,0.08075453328181134,0.3435873565623996,0.08242924930343683,0.3553930454961511,0.0821970905265049,0.4143708741390697,0.08424954642804418
7200,0.6991659234243888,0.010907961670845267,0.5186047721009367,0.07127633686977117,0.49916545762908215,0.07062478238473566,0.3323736428526901,0.08206121697147141,0.2819814487425552,0.07998166459849998,0.3138633041560561,0.08366084451331379,0.3066121422828283,0.08094775681434128,0.33677992697800313,0.08076914663167513,0.346126329824575,0.0826620760903256,0.35825306678292373,0.08228717326197507,0.41641211130962785,0.084266473937934
7250,0.6993385319560989,0.010776846680070066,0.5204846753460192,0.07123243239843563,0.5022294495719215,0.07019431398881168,0.33451352451986943,0.08210852679627885,0.2861718754850595,0.08018396896438965,0.317298007508599,0.08367783575285495,0.3092802748234,0.08105182819124923,0.3402552179633906,0.0808987641771019,0.34862952115030377,0.08244787420348106,0.36110360498920796,0.0817426448657561,0.4158560596177228,0.08409094199669834
7300,0.6988730490787415,0.010867921683760471,0.5211740379991174,0.0713940245249869,0.5035399739380759,0.07003026361146104,0.336919698579297,0.08223248356606364,0.28945300760117476,0.08047821210591578,0.3195141468213441,0.0835203457195201,0.3117672228717654,0.08137991807382976,0.3453044119490362,0.08096702160945757,0.3515590972148275,0.0825605255571327,0.3638893757362067,0.081885973392093,0.41794007311235615,0.08421168891869506
7350,0.6983889941759288,0.011188164327549086,0.5245519753944656,0.07111431324075061,0.5052734846407099,0.06988115194600239,0.34052326926848203,0.08257699804485231,0.2942025892831343,0.08092868919588543,0.32282453013335144,0.08384863293406733,0.3135789343805021,0.08090337995122415,0.3491030821505258,0.08054795864802924,0.3537080924782978,0.08253794299951148,0.36649585552589636,0.08161919931917083,0.4201691292986079,0.08363315768635288
7400,0.6974074159906988,0.011269692863085778,0.5256759369869236,0.07126379173828495,0.5072888625746884,0.06964091423328063,0.34164615890360983,0.0822272798946959,0.29780253676783597,0.08135268219558815,0.32589235436321046,0.08391517800354698,0.3147000958771819,0.0806509761252786,0.3536148842203019,0.08041672767196995,0.35621442781726037,0.08188346609394695,0.3694315305406595,0.0813805260681797,0.42274043721377025,0.0839738733454213
7450,0.6967612387104681,0.010580968276846845,0.529246694170787,0.07132186260461859,0.5097095248389236,0.06938035523881901,0.34555602875389907,0.08251492855782185,0.3029743961784653,0.08161278497282377,0.3275212285137437,0.08400539104830224,0.3163618875351628,0.080570517393385,0.35531638302396723,0.08037381203514822,0.36032534519665793,0.08216310749093844,0.37248485680676885,0.08127252062623817,0.42429633477247614,0.0837656117409354
7500,0.6972735024830676,0.010273763638777269,0.5316687719281361,0.07144829122261288,0.5110367600218034,0.06972081809574784,0.3476973264383514,0.08250674205386212,0.3050747650104136,0.08156557343880239,0.3313623249508656,0.08410501842864508,0.31995687670661604,0.08049310305610906,0.3573393150755976,0.08047584198229532,0.36253301807534094,0.08208424543382896,0.37817380025615016,0.08159593396693972,0.424703818056888,0.08388402566391658
7550,0.6978908090660464,0.010347595567435414,0.534900404737137,0.07152689384701354,0.5130938882825791,0.06964775741670384,0.3512040176983324,0.08234178662211593,0.309965308790926,0.08254752768690113,0.33469131439267613,0.0842332484718608,0.32126655721402053,0.08035699356488146,0.36213679733973664,0.0799089917620464,0.36490348542576484,0.08198422112098139,0.3819242569843827,0.08179515713481303,0.42635343620053995,0.0837525504463921
7600,0.6980284244026346,0.010204057573276559,0.5366193508320789,0.07095793520269814,0.5152534912504724,0.06915811303172104,0.35073065405936854,0.08203074279710126,0.31346687046727695,0.08272017525325771,0.3374128579343594,0.0836548746600897,0.3242261030364345,0.08038028294407054,0.36659217934894117,0.07972195439473562,0.3692115068298878,0.08204548269275531,0.3855438166044162,0.08116106256154161,0.42800377845822346,0.08334159557621587
7650,0.698887831393523,0.009992491558920014,0.5374281477983041,0.07094003604709026,0.5178511243960358,0.06913990521569524,0.35286190372839094,0.08220915891712421,0.3172462206633085,0.08303786901351767,0.339770416099959,0.08347284505226138,0.32610554500630556,0.08053776474796911,0.3717074437934944,0.07937295900494128,0.3739112448939133,0.0821520862696324,0.38840487414638936,0.08076628109895326,0.4284038557092493,0.08341447627986995
7700,0.6981600881606401,0.010403007004379202,0.5372069854427871,0.07062838806457773,0.5182886150091969,0.06897564579035778,0.3560283199182151,0.08235724743630261,0.32016558083696117,0.08307374409733617,0.34232141169804103,0.08343970877521588,0.3302448193752451,0.08065814069070192,0.376075943581879,0.07949414031096802,0.3770253498029228,0.08238020694918018,0.39184519516687294,0.08058428714565462,0.43213358712421907,0.08322146817109051
7750,0.6982787698452213,0.010563038258304465,0.5389749839353764,0.07045815969710544,0.5212979930059832,0.06941956192960812,0.3559328976234606,0.0821948926664996,0.3228877420022883,0.08330868618948811,0.3438167960843238,0.08323039002460628,0.3332191249656951,0.08048433506516907,0.3787935697529668,0.07927353924274759,0.379095677837441,0.0821598083712356,0.39556100869071,0.08053765892413402,0.43505337289124874,0.0832777650276077
7800,0.6992074075749162,0.01059885741876286,0.5388560759715496,0.0700550441694897,0.5220297984851936,0.06943630023409815,0.35673107714752983,0.08232384690251335,0.3251362276457631,0.08337822757924464,0.34681712572572765,0.0833013780716156,0.3351988173663687,0.0803632558454043,0.3818906660052239,0.07921031505463227,0.38075492513361664,0.08122881374377167,0.4000551165380286,0.08070289273950279,0.43684096271366124,0.08319186647306101
7850,0.6995471498099106,0.010415309720425352,0.5415052477372625,0.06989244497423229,0.5223202706245761,0.06938701571369817,0.3584988372513303,0.08227396230621331,0.32668870238460374,0.08332040476744516,0.3513042411920611,0.08369130889504064,0.3382216719269694,0.08002115086819465,0.38439463028332044,0.07938216300261346,0.3838527339395052,0.08108841812465678,0.4034250272525386,0.08083421309931903,0.44017218119575235,0.0831277748811379
7900,0.7001185414303457,0.01039347802784821,0.5455321669077614,0.06974300232774348,0.5244342213205158,0.06939207306551054,0.36038359197219216,0.08226050647470119,0.3288392894020592,0.08349017701346466,0.3545835535100054,0.08339724389481067,0.34169497042649766,0.0801304897115527,0.38685576608419153,0.0788684735519377,0.3869792102668781,0.08142318436222917,0.4082545045014197,0.08113716954132394,0.4411043607855896,0.08298451753438393
7950,0.7014853643931026,0.010392115351057316,0.5449280705392049,0.06983439326134085,0.5266928160479103,0.06929472994874748,0.36303919451579847,0.08234682286464362,0.3310244979719004,0.08345650178941771,0.3575111196429345,0.08339191693229585,0.34649931667454276,0.08025227381026154,0.38721900001214926,0.07841140093288337,0.39002923184719107,0.08125852163178275,0.41064635997434124,0.08079015637409111,0.44093511434312355,0.08299899104592624
8000,0.700991443515976,0.010412054886526313,0.5447098127467052,0.0700186262353367,0.5273729211839097,0.06956239719934684,0.36717882816071956,0.08271458586346779,0.3334258492620249,0.08335516137190385,0.3589653525513826,0.0829311844202375,0.3491045755133503,0.08047897547728836,0.3896734392394967,0.07771960230100104,0.392970222214248,0.08117759509062179,0.4130119707509239,0.08084540534825771,0.4428236054776885,0.08341739009733189
8050,0.7017752800491762,0.010088501408582298,0.5460920659800109,0.07020855077392847,0.5281218699664868,0.06970822142777872,0.3691385368948821,0.08289496816823987,0.33524137607221194,0.08352397941249036,0.36161400734518734,0.08238563413030274,0.35281781690055025,0.08085506203849419,0.39348531308051216,0.07765474772869083,0.39650689538656664,0.08100849822655372,0.4154436416153265,0.08113779031885228,0.4450547737126447,0.08334941682006543
8100,0.7015604161654619,0.010306594751666072,0.5467865578661644,0.06998383891632597,0.5292517441343192,0.06944647213172554,0.37184170431497177,0.08302060072790075,0.3376076327470938,0.08368479665725344,0.36320805441084375,0.0820152711656647,0.35555531099850346,0.08105135037445697,0.39555270894834604,0.0775577033544606,0.39845535164026585,0.08087790882751175,0.4195063961296628,0.08123104105356119,0.44478175157841304,0.0830611259156753
8150,0.7019354810868675,0.010030120374637368,0.5461519952429705,0.06988247596558803,0.531066519756534,0.06903668192512626,0.3748770267675097,0.08262456355349321,0.33904033089218033,0.08357168229342338,0.3662293616400828,0.08153552240067724,0.3599623201886416,0.08093408086150025,0.4000843288160398,0.07757752781356642,0.40164549962058865,0.08045003076288187,0.42093174906844516,0.08108548542171583,0.44595825493232866,0.08293214313436632
8200,0.7008990865944041,0.010519722015245278,0.5488026779756094,0.069599430059683,0.532235600870693,0.0686431572327182,0.3759113832597504,0.082456588419246,0.33984922105495213,0.08320168588833808,0.36806934015928183,0.08132542571226588,0.3631492086645122,0.08107710113379617,0.404014828992437,0.07838290802505474,0.40710651635575773,0.08067216713427727,0.42330687226115893,0.08112807577283328,0.4481444943258594,0.08264265521083405
8250,0.7009712204705448,0.010303320355551612,0.5499858121698786,0.06929018092303983,0.5321570873439697,0.06828415349715673,0.37713465710362115,0.08227659837292702,0.34373486242380247,0.08364676754854598,0.36905737212626505,0.08131933047471827,0.366405572674925,0.08134845486041051,0.407633928302542,0.07865447459031079,0.40949291052241965,0.0806714758949014,0.4277932545386067,0.08145361162219952,0.4501820806696494,0.08276920364749257
8300,0.7015039232460292,0.010930551012629821,0.5501155123761567,0.06909159083654363,0.5342020803473627,0.06790673017628653,0.3780866409743978,0.08202593397204987,0.3464186494017803,0.0836449884544347,0.37117227433909844,0.08147409175695133,0.3711072909208552,0.08119241729138137,0.41266310637861703,0.07836157305169823,0.412184421751707,0.08029023572568846,0.43042955556605067,0.08095324322234221,0.4517377168251482,0.08287087423472693
8350,0.700420426684705,0.01085457673492667,0.5517681985782772,0.06854848382036031,0.5334134602505176,0.06774479694156521,0.38048460391410394,0.0821993546381388,0.3503963225718264,0.08388848323248516,0.3749009928325313,0.08154141602867039,0.37403772120113415,0.08145251483444176,0.41705606979814003,0.07821058882964793,0.4156091558306574,0.07992720877729166,0.4333018644067932,0.08118605385118634,0.45311616639074304,0.0828532337539049
8400,0.7024740762911353,0.010753952651246589,0.5525927833984285,0.06794213895569251,0.5347686001586909,0.06821741665800973,0.3831824223944924,0.08259946803621245,0.35116558526343866,0.08360133583104007,0.3772117521700044,0.08125603900902591,0.3784084307622447,0.08175239080219564,0.4224381751395188,0.07807372379407852,0.41981827782604975,0.07994950042337495,0.43545949268200135,0.08127673203510051,0.45519479426897286,0.0827291413438016
8450,0.702635542784804,0.010213839846062233,0.553966993202529,0.0680385519707176,0.5382438088888823,0.06811675870752396,0.38521951064597326,0.08293324486882715,0.35345164580171784,0.08375799710600151,0.3805207754974596,0.08134643327126086,0.3816222433866866,0.08141703794425398,0.4249771613550597,0.07790051146843877,0.4214227551202432,0.07988371965040322,0.43845273187520684,0.08099016890774834,0.4555050099167915,0.0824905472803887
8500,0.703779986796187,0.009806022846720027,0.5547939443244808,0.0679610000080642,0.5409612492489664,0.06802095651255696,0.3867815978392325,0.08298776359828564,0.3567642612237827,0.0843573756967611,0.3838086870478003,0.0815397614472226,0.3827867661239961,0.08138802204121394,0.42836071940377396,0.07779120016227749,0.4237662556908971,0.07974857365193821,0.4411125033272143,0.08077519331341915,0.4567649329640677,0.08232540425092655
8550,0.7039343468425662,0.009799737779652911,0.555942959512411,0.06768151876983976,0.5416045785386135,0.06693344175433968,0.3893181184570866,0.0828318670557228,0.3583292765457324,0.08431771726691259,0.3875576910849369,0.08154690583005715,0.38745912180960573,0.08131319830078715,0.43176013858703155,0.07793751382686744,0.429771052325431,0.07997599795564851,0.44204696073523764,0.08059317828653367,0.4577277404412788,0.0823110314236768
8600,0.7039665435075898,0.009541385579873815,0.5556443902883739,0.06781975997112281,0.5436824554684009,0.06667364614234014,0.3896224656912535,0.08264135067828535,0.3600692838919117,0.08442631129728165,0.3898919936551618,0.08119854052244384,0.38967898504317716,0.08122982684067946,0.43354886004580223,0.078062047608614,0.4306004795630505,0.07972213567268238,0.44364280393871497,0.08057230005633549,0.4589214493433809,0.08254396806362013
8650,0.7036488155352906,0.00952825044014045,0.5574995764903153,0.0675385901053346,0.5437268078445928,0.06642222736206445,0.3919158888783001,0.08273302262518649,0.36420139101031457,0.08483867755276182,0.3918621143970529,0.08146014492541377,0.39180521625582665,0.08139572331197568,0.43705760610012484,0.07779347555404928,0.4309283100968769,0.07963717982042978,0.4443155440490586,0.08051929733026064,0.46018820606411615,0.08218107330209087
8700,0.7041407182405598,0.010078746047656437,0.557654938945976,0.06693072474096828,0.54403510814679,0.0662449567032099,0.39400685405437663,0.08309576789751968,0.36453417407565925,0.08456931340758632,0.39351025598588285,0.08161691036183039,0.39416779945107466,0.08123836784098447,0.44093220651004317,0.07772278926313975,0.43374563180482256,0.0796274779342108,0.4462566814526042,0.08036950291911493,0.46147043994438436,0.08173946687812901
8750,0.7050632994558981,0.009990338460617214,0.558743510018797,0.06661002106581446,0.5452588065706344,0.065990019366657,0.3971195814449336,0.08303667734269528,0.36792556689376726,0.08440824900742759,0.397337216955423,0.0813674571492893,0.39730982992937813,0.08091918032606757,0.44319960518906126,0.07758194870166442,0.43452270544428656,0.07946800852112086,0.44656369319042427,0.08034342384561989,0.4638334667127832,0.08180852316713709
8800,0.705016025134225,0.010359869873349165,0.5598851184087772,0.06666161647743898,0.5464527561272865,0.06544252062618448,0.3998864456072633,0.08318268317336697,0.3710689694154818,0.08456142298017942,0.3993567910229641,0.08096067833453349,0.4002599684713049,0.08098540577646117,0.44450370146535134,0.07701710456205604,0.4377178389178571,0.07934538518246272,0.44749299032626133,0.08015699987816047,0.4650863704111143,0.08199998869852204
8850,0.7045091967132994,0.009988985584188596,0.5607047198666572,0.06636802626552028,0.5474730951158329,0.06533392747305954,0.401778277905767,0.08288353859068427,0.37244111054975954,0.08456575361153056,0.4018494252456077,0.0808413564866246,0.403703570076671,0.08122338294176917,0.44651553950752365,0.07685821376287735,0.4398353841352669,0.07916094112288564,0.44910046499902984,0.08026398878689579,0.4659110609684165,0.08163070751388848
8900,0.7053241011621472,0.010226502714005086,0.5606886434025337,0.06602051408216442,0.548049931776342,0.06535361602791878,0.40253978465632473,0.08289291337108183,0.3735687337849452,0.0846184766401153,0.4039544397377496,0.08066940416342282,0.40553441825956577,0.0810488874803953,0.4490831064936792,0.07674619999452897,0.44149220609010115,0.07885179703988533,0.4521525020422834,0.08048529546490281,0.46844179152733356,0.08176808949929767
8950,0.7047795964346154,0.010252911088505545,0.563420939411166,0.06595957058840897,0.5501086034872188,0.06549745336793887,0.40407500951346476,0.08255902838395508,0.37474595673065075,0.08453550662926532,0.4083203923058983,0.0807565664764537,0.40781842403852353,0.08159367217487574,0.4514414646920975,0.07701827674404887,0.4436065660418781,0.0784586927689831,0.4535513142117268,0.08059306075621203,0.47015734623147687,0.08146283724649965
9000,0.7051633919268931,0.01035119146431298,0.5632277541540298,0.06577078173364351,0.5516985817778153,0.06564182901386599,0.4049250703435531,0.08253063085822257,0.37675878257663614,0.08428331213463151,0.4103789329031542,0.08044723747735746,0.4098931321814061,0.08177557070356223,0.4533608565956317,0.07686796699955921,0.4446459176208991,0.077959642393611,0.4551723124313511,0.08028713271746196,0.47234241588276754,0.08118817943280612
9050,0.7050280902777943,0.010220802706539835,0.5636935514834046,0.06603715544051292,0.5520770179041059,0.06561326467356672,0.40699465219427333,0.08216689583944126,0.38020054218881905,0.08441469944193632,0.41096495905436947,0.08024756714266383,0.413746025890579,0.082024498151706,0.4529674680269304,0.07635349771251831,0.4461746979682015,0.07772150001219741,0.4562545736955941,0.08031759108894825,0.4742949628106556,0.08070685932433122
9100,0.7033874576083542,0.01060166071455759,0.5643532116680547,0.06615136359078783,0.552967559749052,0.06560902602147076,0.4103696070316552,0.08263839828359135,0.38071073979501646,0.08433953576037902,0.4135553299911342,0.08048358492122298,0.41591539746905276,0.08232534418526964,0.45588770248850286,0.07637351113894039,0.44714533020518593,0.07789881189904527,0.4577953598907483,0.08009218908064301,0.4740150085654683,0.08020386595274034
9150,0.7030940002193478,0.010515912423982577,0.5654952328963253,0.06651249689730185,0.553937532350757,0.06583242715223177,0.4122305384841594,0.08294971602409285,0.3830113350640974,0.08419158600037084,0.4144257539136826,0.08056745890698065,0.42006372209885484,0.08230674904157795,0.4582628205381553,0.07610815709603658,0.45051274894333254,0.07760057218337976,0.4605636823893951,0.08011189010986178,0.4762094169777415,0.08022693007459053
9200,0.7033965240410418,0.010807819140362666,0.5663606382836116,0.06674635838402102,0.556394743642988,0.06560857389903839,0.4149674393800577,0.08269467474647879,0.3862029195895844,0.0841400433838997,0.4149110760373387,0.08053298857930172,0.4241451938860874,0.08212328168309903,0.4628008040026353,0.07608560859121714,0.4527001434489882,0.07745551696567254,0.46214286040411856,0.07988141920759265,0.4777726941320378,0.08042506653335191
9250,0.7037164993767113,0.01062098172198825,0.5662557975352246,0.06616197391255424,0.558048542819598,0.06559786807705757,0.4166473712975499,0.08288656925798037,0.38629049444730384,0.0840541230493437,0.41772454537777515,0.0805839193087505,0.42620045226731024,0.08180081398726977,0.46573862182679543,0.07608858255442302,0.4560290506958943,0.0771261380384372,0.46512922654656563,0.08013157518895772,0.47995065486164606,0.0802246133979967
9300,0.7034269619930537,0.010273809833549818,0.5652452861171102,0.06593897944834394,0.5597982036190456,0.06585249998040862,0.41829017871976865,0.08243822951062917,0.38720076801904596,0.08395095860339209,0.42103344507014107,0.08061424114270749,0.43072607005842983,0.0818872050223076,0.46803870152367366,0.07628258083010996,0.45824797772471,0.07671910667268744,0.46802096904077084,0.07995395888076762,0.4804422751139652,0.07982257365084444
9350,0.7029628770663277,0.010460243998426176,0.5656589746032507,0.0663263097075503,0.5614447344403062,0.06551640677005488,0.41824624375857666,0.08220419830421907,0.3916439852891979,0.0839779651126016,0.4229992834548903,0.08067781605378567,0.43319058506569186,0.0819281971263294,0.46983467625557834,0.0763287838537218,0.46282339046146054,0.0765630009368285,0.46775977489007203,0.07922906629288441,0.4822383499447637,0.07968037461762142
9400,0.7018729503234102,0.01071080313750035,0.5660206035068525,0.06614405915555449,0.5610226845108863,0.06554720677441173,0.4196883215492416,0.08205961810973028,0.3943113040275526,0.0838850563016136,0.4247778607106553,0.08096494563520483,0.43385446776554054,0.08208672754615491,0.4717890335904278,0.0764741150702927,0.4674891534026097,0.07618611838461037,0.4709227830582151,0.07909113015111438,0.48286034788063115,0.07942630717561237
9450,0.7012343322755354,0.010345613138787268,0.5648889729672434,0.06580013742576725,0.5602889017741997,0.06582688487646281,0.42116165382515147,0.08212356627012146,0.3965669783231736,0.0838776932875049,0.42616801648751673,0.08073045242028633,0.434841167169951,0.08166124264871838,0.47312314078512396,0.07645556729852648,0.47030007020222475,0.07601751133184755,0.47348365848045765,0.07920475563359669,0.4829008519377956,0.07916937560865031
9500,0.7000784018188633,0.010656479180789834,0.5654992962215394,0.06575650650336923,0.5612127161751478,0.06627469645355036,0.42202891850364194,0.08187044665687336,0.3986689389756397,0.0839502029914872,0.4273921480402093,0.08014081455901469,0.4374180031378867,0.0818857033347196,0.4732059870191005,0.07620785766670726,0.47354639013745653,0.07567294172449035,0.47574959615363005,0.07886085602408173,0.48462313519178046,0.07865458732347307
9550,0.6994543270895877,0.010730612523120886,0.5650447801760958,0.06569151350091243,0.5606320473552153,0.06644789301924584,0.42221358389998054,0.08163307756374139,0.3985919056144446,0.08395486181071479,0.4293242878936669,0.08034408634899494,0.43976326720152215,0.08191318298993651,0.47680620704266646,0.07635043419508963,0.4761445339570284,0.07546014514027935,0.4774802011832076,0.07887312164592424,0.48555721111824135,0.07840458545653149
9600,0.6997449775901906,0.010553988702928509,0.5646285664939409,0.06548192912045996,0.5624042262302462,0.06621274363884502,0.42449046026147164,0.08180530126074818,0.4001222136355582,0.08398740499313755,0.43069070701922824,0.08030778212071825,0.4414755055915499,0.0821275651761198,0.4773998288905266,0.07602017547380391,0.4785433499344034,0.07502281776382079,0.47837083948211334,0.07859108823399229,0.4869402733291091,0.07828794026842924
9650,0.699219619085611,0.010295991121382487,0.564510541359823,0.06535210513951964,0.563121767244392,0.06591355955823405,0.423717218965966,0.0815882532002485,0.40222567960041117,0.08437557242317553,0.43281527234793904,0.08044942090146213,0.4430990096984099,0.08202960055588704,0.4790478674443348,0.07639770891188807,0.4785131151624969,0.07458367645436402,0.48132647436051157,0.07831914713015266,0.48823444889578516,0.07815232512059676
9700,0.6994440337856179,0.01010571344211706,0.5668404852691455,0.06505456265626687,0.5633015006538483,0.06583959226030456,0.4252834775416117,0.08129384417045432,0.4056181911908503,0.08473037700109164,0.4360207848609077,0.08012787427117829,0.4454032968718697,0.08196268245976494,0.47978869480476677,0.07630425384115222,0.4805796614542107,0.07444082026268398,0.4834843757834502,0.07824817081564188,0.48984639622036985,0.07865154703418699
9750,0.699807869264475,0.00977470122177256,0.5659150214450981,0.06521806834800443,0.5652902678240997,0.06529013518033666,0.42746033969736585,0.08122693551374935,0.40820590156879866,0.08462635742470877,0.43806263448108607,0.0802640599502209,0.4448264136744088,0.08162864749449843,0.48189516983069425,0.07631770713313878,0.48130670525959895,0.07392582908254361,0.4845463998857118,0.07823209524874232,0.49175347852092416,0.07860331325422008
9800,0.7001375002872768,0.009838512930376176,0.5666982999359444,0.06500804721348506,0.5662377727774891,0.0650701129232726,0.42913377257440855,0.08147160521424772,0.4089255198311712,0.0848206034168001,0.44068960512142347,0.08016578504964426,0.44642802417766747,0.08175381224621278,0.48110826833288506,0.0759466777969945,0.4829398846175934,0.07375749689880945,0.4868470400296217,0.07782812796356758,0.4909816764651953,0.07867807073267306
9850,0.7023790487358808,0.009698040176798805,0.5667423841297322,0.06496343777790792,0.5664998605152219,0.06513624441534248,0.43184581368080477,0.08131389793795941,0.4101598541476528,0.0848321689519855,0.44305380934527316,0.08034173755522453,0.44858554692770874,0.08168551242467753,0.4822208455918395,0.07557672849753536,0.4839018730196539,0.07349241942631315,0.48945351172439255,0.07760088028441241,0.49167784427991346,0.07880213929726781
9900,0.701854022748465,0.009381844945593364,0.5674913025527908,0.06468146982913132,0.5680783951664905,0.06511590160213153,0.4351333373321132,0.08097738944100405,0.4118502815371457,0.08498773395906666,0.4445556750442829,0.08028380005193707,0.4497638349841489,0.0817564146759111,0.4835622606834577,0.07573928704226096,0.48264805324168664,0.07301473170515183,0.4905121770878134,0.077409026096918,0.4951262651823214,0.07886479063687316
9950,0.7023068700096126,0.009322204215776925,0.566265091512491,0.0644746569703574,0.568884605118576,0.06497916184221214,0.4362906562383436,0.08057558015912722,0.41326117500360565,0.08489734664046834,0.44674691291860635,0.08048911120337066,0.44955367560339576,0.08167944970057844,0.48546598531422985,0.07581252628183997,0.4859162146816884,0.07262391446454644,0.4914904114438445,0.0768308126551228,0.49534844844763143,0.07822938463874887
10000,0.7011414597701346,0.009284709085760677,0.5648470894624148,0.06394801875508721,0.5702214845722217,0.06512540069845053,0.4383146561216581,0.08065063106866092,0.4140062872811879,0.08504492211568052,0.44908670599417205,0.08055218305982319,0.45055763162556156,0.08149182528484585,0.4864813739805466,0.07567765981152905,0.4870291183906619,0.0725319979768201,0.493642186461908,0.07618788024282133,0.49608108260585515,0.07822970358975558
10050,0.7007759480417832,0.009255133592387773,0.5647412336610609,0.0633410579158773,0.5714692213853456,0.06501180413032963,0.44172219250877687,0.08039108771398058,0.41524357813167734,0.08484833333459384,0.45119702015182755,0.0803654916708497,0.4522587340967703,0.08159895457025557,0.4874434763345893,0.07590717627630299,0.48880956033605477,0.07203708154173358,0.495159798559224,0.07626388636338911,0.4959890007116327,0.078011765890605
10100,0.7009092330631199,0.009116644947080456,0.5643423922788913,0.06366320932481079,0.5724146698091498,0.06482299436783641,0.4447915562999426,0.08047984891281999,0.4163607275515485,0.08503334003314349,0.4527425421352159,0.08036771601463841,0.45353119877137205,0.08153539314358998,0.4871965845257719,0.075763573578669,0.4903587367104399,0.07203804247776345,0.496154919313189,0.07596246483240193,0.4969273290621725,0.0778255487281233
10150,0.7021273065648763,0.008977555770837033,0.5664462944044826,0.06329654364215889,0.5727371620587822,0.06478356028869549,0.4463439208057659,0.07958703308177446,0.4179552129485695,0.08506769745328308,0.45448330435657236,0.08036489241939108,0.4533682176839281,0.0812564446093136,0.4876437540941676,0.07575172959236198,0.49163361902878167,0.07181705597016298,0.49845071595211476,0.07587711573411281,0.4975774987848198,0.07802451227099926
10200,0.700982685711899,0.009091137559400074,0.5667635471843357,0.06275910779051083,0.5735431736341439,0.06508384632775378,0.4482493515953043,0.07976601875985007,0.4178731607089267,0.08499838915453366,0.4547828900570211,0.08010006428359728,0.455000329429675,0.08127455134255139,0.4880947279681017,0.07572376249727815,0.49435073740915086,0.07205605157388616,0.5011141531686133,0.0756740787745465,0.498463328129151,0.07768643590824278
10250,0.7006280074876172,0.008786084582251854,0.566890344705764,0.06284922926226642,0.5742937551950559,0.06520873247922966,0.45035047208632667,0.07953248486642771,0.41991964970375883,0.08535589526888636,0.4555428219445292,0.07969336944876172,0.4568886300507627,0.08132949592106987,0.4890843683369154,0.07577048398914313,0.49554077370701693,0.0716045038234322,0.503025679737644,0.07558704092738801,0.5001615301409554,0.07767887609011434
10300,0.7006159690857493,0.008499486103324709,0.5662087533986445,0.06348782716734871,0.5734291151954124,0.0645176921256105,0.4510000806708819,0.07941940109458126,0.4209249258907289,0.0851975305310838,0.4569496564595185,0.07965026007764012,0.4582184759529291,0.08107794114067507,0.49055156372203174,0.07600744059602577,0.4969906601384071,0.07150116071045391,0.5048687132908034,0.0754542979991483,0.5018584189719375,0.07764151843513868
10350,0.7009240725467819,0.008536117643333537,0.5677612863238926,0.0635086173981662,0.5747999332098765,0.06453487269095629,0.4518376956132848,0.07918488494402665,0.4235431855311019,0.08524141774239391,0.456765050099594,0.07950206303664135,0.4596393469402276,0.08106202096776945,0.4916861988249222,0.07572366296270928,0.4966484114181168,0.0710458388493152,0.5077254772374801,0.0756698686187241,0.5030696176317259,0.07770425040740152
10400,0.7017219550929302,0.008380229004708277,0.5683957972247141,0.06307769896459321,0.5749851360200954,0.06382742710751885,0.4540275774578983,0.07897399162952981,0.42544403287718696,0.08554536597967301,0.45555542221611167,0.07954360897362354,0.4600603261526298,0.08087887062977844,0.4934824626365267,0.07563262042953686,0.4967730488781433,0.07072101927049561,0.5113095645377714,0.07567885196530308,0.5036885457152015,0.07764857704740702
10450,0.7033937512290568,0.008400707553984229,0.5678739984069513,0.06272379145377649,0.5766162673609463,0.06367606227694052,0.45565851107412997,0.07898298016999895,0.42595386819065145,0.0853849233393436,0.45510802258863575,0.07943906609886779,0.46004967762335475,0.08074983133229849,0.49444476855687824,0.07534647187874878,0.49902858332345285,0.07070020574618198,0.513033274832518,0.07575644857918556,0.5038270126132037,0.07725494854480668
10500,0.7042793917633507,0.008720985974007707,0.5668165367282219,0.06287464955926697,0.5778243717533789,0.06303732975309595,0.4568024036289009,0.07885889129498518,0.4290022597289444,0.08543391253330113,0.45724556321314613,0.07931098352388216,0.4601045392500479,0.08045968864154723,0.4968700640518558,0.07555137941135638,0.5010456501202415,0.07069064155156414,0.5120474027913194,0.07527189675991035,0.5059458562465681,0.07755407374128227
10550,0.7048414846526165,0.008823720418289188,0.5662261003206155,0.06277579955817593,0.5779941351017954,0.06319062764623758,0.4593732666960237,0.0785646313917057,0.4304687900322029,0.08563780387295346,0.45691589893711443,0.07924374583469482,0.4595922356163953,0.0798458128940717,0.49673151773070684,0.07553783727897362,0.500643788417896,0.07049148566191116,0.5143180084304713,0.07536614995813065,0.5088155470281275,0.07754670283484097
10600,0.703693486124079,0.009330803014141943,0.5664349318827986,0.06239108270390945,0.5780888477538183,0.0633326415891638,0.4583075814955611,0.07820450787748041,0.431502330656767,0.08534533971783693,0.45808593201221465,0.07929487515925679,0.46142325910402254,0.07968521421885363,0.49863135327949637,0.07595003584986325,0.5025766306100994,0.07016843762938528,0.5180516006805662,0.07521010386275916,0.5099508713387865,0.07767842117502263
10650,0.7039070322569262,0.009847154503511837,0.5661122202679416,0.062483551845446184,0.5780056646415617,0.06356261090927139,0.45839741279660706,0.0778827923425707,0.43425928575540307,0.08527117337893038,0.4601354870324886,0.07953268581405723,0.4633995032127568,0.07958915739198902,0.49977603104785595,0.07614882065725861,0.5059907786323002,0.0702890900272061,0.5197140645697911,0.07489892479106314,0.5108007312339559,0.07747329591511427
10700,0.704855150674006,0.00998826001862571,0.5654814010181094,0.062435546320457884,0.5804734081375751,0.06332731922275978,0.4592174966244318,0.07744723674408929,0.4336413262346731,0.08508201211575508,0.46238934163905404,0.07948875599310994,0.46423767746630157,0.07942136334132192,0.500615378191204,0.07634606410241308,0.5073913927936499,0.0704705871179282,0.5204930643383119,0.07481271497032907,0.5119678149960578,0.07747229070766118
10750,0.7038234397209295,0.009712447115584165,0.5657576209854646,0.06283008723905137,0.580807813065645,0.06343986027859919,0.461051523741338,0.07750404264129039,0.4347515932772314,0.08515543442694097,0.4626301779232979,0.079248512107001,0.4637996366669628,0.07943986120795068,0.5000088293373002,0.07627371012774575,0.5098769997176422,0.07044736775582774,0.521301830903263,0.0747050634928013,0.5132045923939297,0.07738327178202113
10800,0.7046397727713127,0.009560805262537263,0.5676421042138342,0.06275365711194301,0.5798151047266633,0.06319594050661513,0.4654321430860559,0.07751517133615159,0.43518094015536685,0.08508779617074806,0.46408747180802445,0.07932224382544295,0.4666422247804804,0.07910006857891401,0.5001483819348806,0.07649321964469706,0.5104820931088068,0.06999608304883323,0.5221271804436384,0.0742163205708486,0.5130913984532368,0.07743783921367162
10850,0.7052091144329556,0.00952546001872412,0.5681712760044063,0.06249465510491744,0.5813120916256637,0.06303338513220895,0.4683023560530249,0.077723463789652,0.4357917571812657,0.08486559337457189,0.4648100774891711,0.07914800144300105,0.4688172255996659,0.07888392493829477,0.5002664629713136,0.07646328019538808,0.512172906365494,0.06961167479087033,0.5236433031905533,0.0738170827331442,0.5126609575936805,0.07728669643545101
10900,0.7045703596012918,0.009988538831118584,0.5688743323195272,0.06222026448315966,0.5808996325484939,0.06330987329035367,0.47037087613841405,0.07743997960990616,0.4368598186255831,0.0846947946559726,0.46600756539934857,0.0790355493180577,0.4688337181110592,0.07894691379083847,0.5010455650762924,0.07663028687409307,0.5130489124816703,0.0692451969036871,0.5250430174755372,0.0733039750933169,0.5150020937697598,0.07685453681171575
10950,0.7045381978180079,0.009812752585074037,0.5682669250321629,0.06260184728938996,0.5805352077919705,0.06367603575472532,0.4712591063216198,0.07738191877945177,0.4399966871797944,0.08462639335409665,0.46708102545657687,0.07882632570368198,0.47187236337978034,0.07891293898369385,0.5009166992618116,0.07652995400632145,0.5133970586503916,0.06937257321126143,0.5268962316286969,0.07289407190198258,0.5155068990217043,0.0769656065346124
11000,0.7055624138209879,0.009451318284225262,0.5688071958884587,0.062251122069608804,0.5806306266712798,0.06363308146245265,0.4711840305117748,0.07755043707290993,0.4412710878720111,0.08448501714987804,0.46858796321153895,0.07907654382139237,0.47406229563259644,0.07897024688743413,0.5022037719446272,0.07679263127799656,0.514460575796817,0.06921780125220452,0.5281197984360116,0.07238218782896322,0.5155505148784355,0.07687753142323582
11050,0.7056957956006622,0.00894713830592572,0.5683444538610142,0.0623997497011323,0.5810050138316599,0.06408611789452555,0.47090782910079126,0.07776792455611682,0.4413631408559363,0.08423851486389472,0.4695676380782345,0.07903699576430391,0.4778837050754649,0.07870590950488299,0.5026630438837363,0.07658310724634272,0.5151727308889382,0.0691865737489694,0.529938110640023,0.07180708602440848,0.5170568546399924,0.07679830175153184
11100,0.7057706140145896,0.00856827170273312,0.5716457566549767,0.062155628605539394,0.5797864953940587,0.06393680553443107,0.47176474995016254,0.07769863821068809,0.4416691181930815,0.0841923360829612,0.4719896271996603,0.0786872610501165,0.4791052540695058,0.07857838906747876,0.502840089554202,0.07665406531102252,0.5149745379216155,0.06877861424424758,0.5302728548611868,0.0716682190147797,0.5187845914674145,0.0767515410235946
11150,0.705920980369705,0.008648528040921212,0.5712049215450103,0.06199709527198157,0.5792521781372443,0.06382392677683921,0.4734615586429266,0.0777524998042397,0.4421051678410396,0.08409395058626506,0.47199983863455136,0.07850745076679584,0.481573951325887,0.07846457225185645,0.503145155978746,0.0766626540130131,0.5189810637870387,0.06857048286846913,0.5311430344795841,0.07132053624529672,0.520036269130794,0.0770458043546166
11200,0.7060740514856589,0.008591085067554724,0.5731635259364307,0.06148360619616398,0.5812401933953569,0.0633703585154657,0.4735676315677991,0.07757462303667614,0.4426530379604687,0.0840994066871378,0.474671221354022,0.07790931398626466,0.48438169981091866,0.07806711416756405,0.5059153588111278,0.07687942853788002,0.5184959042667355,0.06832752791169751,0.5326426405851493,0.07117572990889826,0.5203588678650694,0.07700583190739296
11250,0.7063992944915414,0.008193751791205036,0.5746449595266594,0.061520561016068356,0.5812348883774648,0.06392106437002457,0.47365138923039957,0.07771382779383983,0.4423521227187463,0.08357786558161903,0.47541732818064836,0.07809994049600841,0.48462617980259054,0.07756757865026569,0.5055613701464883,0.07686817215621736,0.5177771230076488,0.06817359711650887,0.533317194350736,0.07094482707194041,0.5206887482452346,0.07723191257776259
11300,0.7064791004691358,0.008134370988957229,0.574992496650488,0.06078143886249743,0.5808548535571348,0.06354056639842777,0.47437355277870724,0.0774016294727379,0.44313175594307164,0.08351243179266517,0.47671664633098454,0.07789000196008534,0.48566661342361184,0.07754831898187446,0.5052781100214639,0.07673614267222843,0.5192706184588909,0.06827990466453861,0.5342567573411777,0.07079599023150485,0.5223469475665683,0.07706459609292114
11350,0.7061764412695769,0.00796840636714312,0.575433282727318,0.06095136894068429,0.5840900104376588,0.06325239132568948,0.4767009661803808,0.07757822769999682,0.4452202396950968,0.0833627456375538,0.4787469862421825,0.0778210426017573,0.4874164523946234,0.07729496375837734,0.5041756470146134,0.07658937123342731,0.5202896240152787,0.06812696739510955,0.5351133141371107,0.07048020448279678,0.5221107821957454,0.07692010681298415
11400,0.7060169432152132,0.008226971240269353,0.5757536787157601,0.06094698467298384,0.5839263841387623,0.06333851563836736,0.478281912716554,0.07730682588723253,0.4464215027929869,0.08318296503143986,0.47900429402753175,0.07803543741715074,0.48862098484117633,0.07722316472498883,0.5030031024688147,0.07643071661771943,0.5232042680705383,0.06803726433080179,0.5347789055066643,0.07036187306422106,0.523141642111228,0.07660947514560708
11450,0.7051492864625527,0.008250698078133627,0.5760003441040259,0.06070478103176672,0.5852494829129932,0.06311735805792312,0.4790845854409078,0.07717233337179648,0.4451915068781698,0.08273450440666447,0.48015439047322045,0.07784690526619414,0.4869468455033388,0.07685185906914917,0.5048674830506235,0.07632957931382361,0.5211012975744729,0.0678917886828974,0.5342257615138651,0.06985883220701822,0.5221245908273111,0.07655689605250073
11500,0.704864392475909,0.008190906364849225,0.5782688693521381,0.06044172545319401,0.5857811510523585,0.06316016731014029,0.47955410387040337,0.07727887972090071,0.44760970414032636,0.08291809130972613,0.4815741989653318,0.07785679154224118,0.4886870391544983,0.07642954274514707,0.5060050920195348,0.07654962175964676,0.5224075125513068,0.067823179227034,0.5336573137611392,0.06949497667317112,0.5234139166923195,0.07648045529136803
11550,0.7049027764868877,0.008364296239531476,0.5792753537484028,0.06065732513251825,0.5845021812470289,0.06335468144146393,0.48067181248146257,0.07706105209231481,0.44874419810205046,0.08289489702590076,0.48348498092669945,0.07729827830487211,0.4901777375466819,0.07619663768107096,0.5075567131754506,0.07636838948924805,0.524540439664968,0.0682148348029018,0.5376202316682511,0.06953353374004613,0.5237621205184264,0.07625157316174279
11600,0.7037683307778431,0.008102192711958703,0.5810882609359331,0.06062143398257481,0.5854266473526069,0.0632648669323507,0.48049212483933756,0.07644752105431797,0.44827041694779124,0.08280044614863404,0.48264074017276815,0.07701994998395245,0.4912297256980061,0.07578746058032981,0.5075186898303272,0.07581549329336836,0.523624323309379,0.06812009534107538,0.5383784525068237,0.06932900913640028,0.5241242690621617,0.07600216943948544
11650,0.7046459608366809,0.008046864263600257,0.581729659892661,0.06036603885440878,0.5848657736384859,0.0627398274614991,0.48136215443998426,0.07623359272078191,0.44914608015632324,0.08274514504718068,0.4836780457667114,0.07657991984829496,0.4954894705800284,0.07570281093688437,0.5101856445482889,0.07616632771405865,0.524012370407449,0.06790871516269861,0.5389217115565953,0.06922554807114506,0.5233849639221134,0.07567566851308612
11700,0.7051258510888961,0.008222645695121704,0.5818060624629904,0.06014645081807631,0.584981192661234,0.06313344405046663,0.48173080326182627,0.07591496455861665,0.45073107921825634,0.08279694603480209,0.4830366521349616,0.07604053698770295,0.49722699346414617,0.07544677527747544,0.5106915511938633,0.07618062464752842,0.5264146137735694,0.06793216069210758,0.539744182337659,0.06915733590226525,0.5245905485040748,0.07559997349412576
11750,0.7054675457825716,0.008046973481797219,0.582731756384874,0.06007527529930443,0.5847341421409095,0.06286386452320379,0.48121058926435917,0.0755883058021422,0.4507041144761005,0.08257059753485291,0.4850631491923897,0.0760891501168225,0.49799289400426344,0.07527377542182274,0.5086226074156565,0.07576593696238779,0.529422987184896,0.06790731197555046,0.540294585877951,0.06906351624724003,0.5257271361951215,0.07571380010601642
11800,0.7055491690816372,0.008254259364756803,0.5829499839898795,0.060498374874121526,0.5853556340318645,0.062387409313674744,0.4820046597798062,0.0753722415060643,0.45125912984176997,0.08247882712717747,0.48739404315580137,0.07604277418094166,0.4990662119136253,0.07498838911892983,0.5118568705439479,0.07593793550313925,0.5299520784824511,0.06801767394346303,0.5409866367706038,0.0689724646808562,0.5260157616124124,0.07559418126872221
11850,0.7056156441682717,0.008466468994436952,0.583763232697809,0.06028396714049767,0.5863669983224667,0.06253590803352214,0.48425845672263895,0.07500236527866251,0.45254770191071414,0.08249096337263395,0.48663844875138673,0.0760977734545528,0.49984165633503985,0.07510269583236433,0.512647744295303,0.07588968351973317,0.5313816764706418,0.06770128486142302,0.5403735111683915,0.06894058511121944,0.5251890925052184,0.07552770092461805
11900,0.7045017045021043,0.008496633928653444,0.5863680800413466,0.060235635075620846,0.5873553781466503,0.06223889617211626,0.4853489100244346,0.07442428389271306,0.4526800238998622,0.08249446126162809,0.4865151617048538,0.07575091877837001,0.5003606320075344,0.0748403826501444,0.5128387203329149,0.07567848536833899,0.5340770482011394,0.0677029197975076,0.5404948754437551,0.06878658865743359,0.5251630246006929,0.07543526067471966
11950,0.7052557226991,0.008152329038461819,0.5863920615947145,0.05986694473000392,0.5872819168108093,0.06194909805295792,0.4858953663229146,0.07441109012851675,0.45365836445844143,0.08242871124366087,0.48673321931743163,0.07549377906455765,0.5021857261818037,0.07445943461685489,0.5150858889721779,0.07583283283329621,0.5356871046014865,0.06698494610902081,0.5414622862806964,0.06845232568006526,0.5271726952155378,0.07533498043161711
12000,0.7048828377746682,0.008255186124400838,0.5880102979314685,0.059450425330879055,0.5881452483779274,0.06172569681831738,0.48636371089208635,0.07399945091324536,0.4537723036328501,0.08220632735264971,0.48873458629234073,0.0757531589838723,0.502043573628653,0.07391208469805284,0.5142772970538855,0.07558692964709428,0.5366296223532783,0.06726598855692732,0.5427082057747568,0.06845750128836385,0.5275248647043691,0.0753627435280715
12050,0.7042184638632634,0.008710676379472215,0.5891010008031099,0.058831637603852426,0.5887837175689516,0.06168893018932537,0.4865331302230398,0.07420243773817499,0.4549733089786649,0.08190625346586262,0.48857502878079023,0.07560465090901336,0.5035781793519475,0.07359308555437821,0.514756839162551,0.07543167027780924,0.5389112324113282,0.06709880150632717,0.5429999060237214,0.06852767481593881,0.5304958309474648,0.07535786571984224
12100,0.7038906290552874,0.008794191769938026,0.588050522016811,0.05924262371575568,0.5890143765762594,0.061908896253804434,0.48840417134687947,0.07418500189536414,0.4560705968917941,0.08178562083490937,0.48979948939188916,0.07614090334055278,0.5067805763160552,0.07333364310475131,0.5167879244807492,0.07544719072225917,0.5404539863420744,0.06680531253624498,0.5449754223681239,0.06834401687136701,0.5306550841568947,0.07507670147249043
12150,0.7032396806565966,0.0091158042403158,0.5886025475687906,0.05938909285528365,0.5884858142702938,0.06182488077306543,0.4871912622847421,0.07420206733164011,0.4570127898530778,0.08144463356717722,0.49071144387082993,0.07634005188473993,0.510957717643446,0.07293143935945859,0.51674660350145,0.07524686610482459,0.540865215508826,0.06652933417024745,0.5463879318209952,0.06840259693488475,0.531068440274822,0.07479155805507091
12200,0.7039711094557437,0.009166353000900091,0.5891552953024249,0.059371530881289665,0.5892341540566305,0.061741339250832715,0.48766641017479395,0.07422681560900903,0.45782333354047305,0.08135810950954663,0.49170793568632776,0.07629001071280171,0.5116813304854387,0.07299839197094804,0.5174462466117481,0.07535458275915857,0.5421954474341121,0.06605669409601798,0.5471021174837039,0.06835518634073974,0.5325468649859011,0.07469562776811499
12250,0.7037788195477153,0.009630542490057289,0.5886376301661257,0.059206809736016566,0.5904430474840466,0.06129779734552455,0.48796718249284604,0.07420553739421976,0.4590574622191778,0.08126582295291868,0.49252018005137965,0.07593811439636568,0.5135745331950418,0.07270967949144863,0.5173261335908252,0.07510993919764829,0.5435632092404556,0.06589313178932488,0.547081955350113,0.068124838890702,0.5348215010896495,0.07478865559677965
12300,0.7042745390656318,0.009783541355882285,0.5863879483461657,0.059337782715188414,0.5900073962439466,0.061087553132698424,0.48771440586429593,0.07418450719300498,0.4610228081658396,0.08108383747649764,0.4944018042737291,0.0761164821878289,0.5137303623597088,0.07265029592730474,0.5169056824599757,0.07495080749481203,0.5432007481917757,0.06553132044804333,0.5473874329961436,0.06766400380738474,0.5348001033046663,0.07485339410833533
12350,0.7038478252388556,0.01019954381071182,0.586231402868203,0.05907662470552614,0.5897842540842319,0.061048496090802706,0.4896451754236446,0.07389495582720065,0.4621065760742201,0.08089782012878173,0.4963975044936544,0.07589276739712278,0.5148109745584853,0.07229993089419466,0.518475285632796,0.07464386858126995,0.546189857077418,0.06526222342785624,0.5454878362246468,0.06720747356727395,0.5365699709418837,0.07466773524251703
12400,0.7043962040075854,0.009806281255782512,0.5874150972142512,0.05857679158047434,0.5892865747599952,0.0612464897989408,0.49285122582416285,0.07349036259444798,0.46251483925448555,0.08128412106938206,0.49772945151286535,0.07608130717243634,0.5174672440740413,0.07221120440025049,0.5176224337534076,0.0739002714499571,0.5459489570366811,0.06540774974926238,0.5474815020922038,0.06738020299876005,0.5373893197568936,0.07483693573473144
12450,0.7056687477132177,0.010222446114273318,0.587762112670214,0.05851503452351374,0.5894822955190366,0.06078259805899713,0.491543548291555,0.07345313600892976,0.46362965200137707,0.08133799548467341,0.49909246127695156,0.07574536558716777,0.5160406253820926,0.07189082215148378,0.5167904041909597,0.07336949440103059,0.5450881628176814,0.06530774586930288,0.5488756569566818,0.06732091867889052,0.5372603795492883,0.07401034441818506
12500,0.7050348809107452,0.010767460585343397,0.5886439536049017,0.058524102465476305,0.5896071595799467,0.06068657352675656,0.49133931129580616,0.07310787229954367,0.4652246737871345,0.08157178140150721,0.49998701522916617,0.07605806214492271,0.5176700238650965,0.07177671905520944,0.5175861478098467,0.07312049684837076,0.5429625851457897,0.06504314295483334,0.5509646852693401,0.0674129465063841,0.5365209195525334,0.07374571922474726
12550,0.7064303445236252,0.010343693242637567,0.5890368486618217,0.05833515833865844,0.5900159592010403,0.06009169412367716,0.4909400040692667,0.07296565183181877,0.46713041358121904,0.08172496343563071,0.501272733900568,0.0761488914574239,0.5188695707990645,0.07149890205815007,0.5189278246339922,0.07289673977281905,0.5462132524479121,0.06490752866599213,0.552388934047404,0.06743779908042845,0.5389896867088,0.07335083013697287
12600,0.7049437871974722,0.010323944284647286,0.589498902262211,0.058617214948001886,0.590771648170556,0.05991975208671404,0.4930313559025871,0.07271491751398435,0.4676984148060994,0.08180961109995297,0.5025338739493217,0.07616673132188453,0.5190510541546878,0.07123437430561821,0.5204594676161248,0.07254526196150353,0.5470201875247739,0.06437698277441457,0.5538057961719052,0.06747822481096827,0.5386889535905796,0.07341214384176546
12650,0.7065201759371811,0.009813583976735258,0.5892265477628529,0.058508810878211956,0.5894847526916895,0.06017977671043697,0.4920152393601389,0.07264911797729293,0.4695479457387275,0.08216669557340359,0.5030801225361725,0.07617115058849531,0.5205301063772015,0.07087921574155202,0.5216840403072429,0.07260552186086885,0.5488184931891569,0.06410161328435891,0.5556325858312838,0.06755171450912469,0.5409239453036414,0.07306239214395348
12700,0.7074613376812071,0.010108628765168857,0.5886974421049306,0.059016641554809846,0.589483170817124,0.06017134033687438,0.4927197473154246,0.072376733579731,0.46964524823050025,0.08231943027421423,0.5038296257247573,0.07626064756556773,0.5229439370006904,0.07043204652573806,0.5222778869625866,0.07220630155138964,0.549779024711212,0.06408842872962445,0.5572078156568335,0.06767343970663253,0.5392602074930736,0.07272464753709873
12750,0.7069547109755967,0.010559851018665523,0.5890445843003238,0.05864471485928148,0.5901686198492269,0.060144696257703356,0.49333103378621757,0.07227652879814213,0.4687941055293288,0.08213557797092334,0.5059290566812458,0.0760565858241348,0.5235679137433558,0.07059100877497741,0.5226452569845703,0.0720781613119243,0.5520317879665857,0.06409424473007581,0.5580474858286578,0.06769224257078682,0.5408602897411302,0.07252020378865187
12800,0.7052456430438783,0.010959992982287312,0.5887734315882178,0.058529936252679333,0.590397545307323,0.06047487406444466,0.4954612818972714,0.07239346805651029,0.4692444625705536,0.08189733690635877,0.5066062400319636,0.07570836762391414,0.524301630426437,0.07031855223814645,0.5246690838767692,0.07197526196321474,0.5536892715585722,0.06386456794643221,0.558600691105018,0.06761329316707851,0.5411464790443963,0.07228692980126458
12850,0.7044887311646056,0.011035864360513454,0.5915004311661719,0.057622529142827505,0.5904267933114894,0.06083974738913825,0.49599437624731224,0.07224158040938518,0.4712923637978454,0.08204568903461029,0.5075396059607215,0.0754816590832698,0.5246705339884489,0.07029978158940668,0.5279110272161938,0.0722772240383336,0.5556534189292575,0.0639707795501641,0.559264391546451,0.06741348238979446,0.5421245485925346,0.07198688276984719
12900,0.7041887570496635,0.01135156866943445,0.5910184980575603,0.05815537343327893,0.5897586415517772,0.06098121001881101,0.4975075431343216,0.0719292048215999,0.4726501346447366,0.08206867583129866,0.5084036770918486,0.07540481205095144,0.5272451579141658,0.0704833877789744,0.530258330497224,0.07207480521379539,0.5572612803894036,0.06328991133707641,0.5601372061948904,0.06753912867910254,0.5419871039472016,0.07206825206339174
12950,0.7023199040470958,0.011458708759202733,0.5903046557037238,0.0579516436270048,0.5887374632111212,0.06150132803148128,0.4978268318961565,0.07182022884482217,0.47381780767175513,0.08198363446920857,0.5085636647348754,0.07527354431482769,0.5286903840289408,0.0704225515198888,0.5316935250333408,0.0722550100741857,0.5591496275913069,0.06312031524141386,0.5622171453004019,0.06774631881129611,0.5411520046856243,0.07217769361602223
13000,0.701414877526991,0.011465608620351918,0.5906298185971645,0.05800638175641023,0.5876512794386709,0.06124686941533998,0.49940163182594377,0.07169298991835896,0.4738049713127288,0.08193669199869927,0.5078980732303575,0.07515581812333483,0.5299024430180037,0.07047405520286189,0.5322965408859718,0.07219342805165847,0.5613956025124917,0.06290784365613222,0.5631929250755692,0.06779223923666679,0.5424274287945304,0.07201585819442193
13050,0.7014675149278901,0.011420099363655074,0.5908785714844965,0.05761999439361468,0.5870652971471693,0.06100907394022851,0.49923508390358484,0.07178628440486617,0.47463429885226543,0.08194412564506974,0.5073136829719691,0.07496358378378068,0.5301499136512867,0.07059800562112563,0.5340960783306632,0.07195240547507109,0.5636397590160188,0.061927612720843246,0.5645245378615227,0.06735915466581065,0.5433082414396693,0.07182590173574437
13100,0.7008214110849187,0.011421935152652935,0.5911481875279855,0.05813006779835294,0.5859784372181411,0.06110446262833466,0.49933050314842653,0.07165338520393756,0.47523609531674055,0.08180601394939711,0.5077134216398796,0.07509544651341016,0.5311208741962371,0.07055436024289985,0.5348417294126645,0.07167699511212412,0.5645872503065497,0.061546573468304576,0.5642497163228043,0.06724346830614923,0.5470644356921875,0.07183995863981811
13150,0.7020261577920518,0.011313467046288281,0.592960271086585,0.0573191285396549,0.5858809241314975,0.060923915306044754,0.5005358648339421,0.07146791724117546,0.47710788553283073,0.0818049228245193,0.5097511970365056,0.07491041139176546,0.5301115914495719,0.07052598742718362,0.5326852520791232,0.07150458175423931,0.5668132712469575,0.06148990537263373,0.5647223725654884,0.06681300006413647,0.5483823112109064,0.07195677061774972
13200,0.7011256461952865,0.01147658324450344,0.5930203266460597,0.057686693640405864,0.5866820353727263,0.06066428659199446,0.5013995030456384,0.0716204346982463,0.4786063899641649,0.08189171936153117,0.510112293928247,0.07485542226534575,0.5321129249552847,0.07034545673435887,0.5332966025782452,0.07141326929392361,0.566669850366393,0.06102059077675532,0.5662612910178169,0.06673849828043302,0.5510375538252792,0.07227233781447097
13250,0.7005049206612272,0.011691757579464584,0.5933137970885513,0.05747441754575804,0.5870616872889967,0.06059219265979557,0.5020333748751995,0.0711922399276851,0.48070242836411464,0.08224247584614133,0.513067180601282,0.07524215800629612,0.5333178725379226,0.07056305004458388,0.5346479896284246,0.07160755786363014,0.5677106945846642,0.060599697623334794,0.5675584608662636,0.06681682696244591,0.5511340379546925,0.07230510362831627
13300,0.7013847026193223,0.011495624769203181,0.5937258968399426,0.05719461063859509,0.5874711769868111,0.060036191383695356,0.503063671029908,0.07132217498558432,0.4811092476851182,0.08235516528390842,0.5146366694088162,0.0752613225029543,0.5342973572574501,0.07052275296251694,0.5359862226387447,0.07151520499529111,0.5685718111053341,0.060462307066707535,0.5680355181206457,0.06661409035771007,0.5516527097996572,0.07229906676291727
13350,0.7017478235034784,0.011286139067722252,0.593471931030909,0.05685905857934639,0.587291590741884,0.05997111743997514,0.502541469799059,0.07199959712925685,0.4820958672936059,0.0823440093346292,0.5155050436997518,0.07520866861264111,0.5358142450800777,0.07047725845884685,0.5365715523032906,0.0716777051798752,0.5709217503734084,0.06004796945539459,0.5671526859361379,0.06627630471544924,0.5528690647399153,0.07228045342973648
13400,0.7009203974299696,0.011247703936237835,0.5935075869515889,0.05692024547707481,0.5895477911321674,0.05928863431828761,0.5063577925743891,0.07190089749394978,0.48135441287337827,0.08239660859688355,0.5162627493418546,0.07500254501173845,0.5387022496274967,0.07024932580350628,0.5373899515473596,0.07156842850773695,0.5714608539183048,0.06011250229842041,0.5669993088225328,0.06592113776425695,0.5537449646164585,0.07231886045443021
13450,0.7011231242466707,0.011767241161702397,0.5942794242340339,0.0565224645583723,0.5902991130692913,0.05925083529637319,0.5083325756740433,0.07172879283058517,0.4803787511371687,0.08246472463658354,0.5153739555608784,0.07475592725573212,0.5401845241552531,0.07009999114343694,0.538614008577014,0.07125830707615373,0.571186269464368,0.060107659711095544,0.5665786320751216,0.0655249634485436,0.5537399880337699,0.07216640716894794
13500,0.7020168656454817,0.01111118098736749,0.5957364630772236,0.056286252504613415,0.590386392083376,0.05878989443372302,0.5078992199089835,0.07160243126097993,0.480102194455024,0.08189896704652475,0.5172998920117088,0.0748940806395547,0.5413461552823439,0.06983691757253983,0.538781793249627,0.07096093741351298,0.5724237352515491,0.060072613733535556,0.5671043148351422,0.06509883503567405,0.5550087873297241,0.07208891037375685
13550,0.7005967160212977,0.01108059473107045,0.5958420579949021,0.05600311422168632,0.589602706903013,0.058616295743320106,0.5106675346767938,0.07181142811787247,0.4806607885288527,0.08168461518749387,0.5184748854717042,0.07477566248902132,0.5437802781658818,0.06951239492469428,0.5401579306170878,0.07097035236039755,0.5727960988417305,0.05988248002427495,0.5674145365341956,0.06483548036274527,0.5558762322527024,0.07161540932524503
13600,0.7011327794996629,0.010929777833928265,0.5951276977816385,0.05654922239862731,0.5915205248068752,0.0582323202923234,0.5113079696006573,0.07132097180343444,0.48214135861476637,0.0814863493561085,0.5190200074632473,0.07499163268278564,0.5456897680514132,0.0697036565096974,0.5414388628457913,0.07066726646372598,0.5734353551424362,0.05961459000336046,0.5688852472189464,0.06479344727469706,0.5569868422069216,0.07104650877627056
13650,0.7027343209123873,0.010713736117504903,0.5963156995435708,0.05626538140035019,0.589668599180453,0.0582559436202331,0.5126298059714229,0.07139181878233444,0.48175025279036937,0.08144731703257621,0.5215516546160579,0.07494224335815876,0.5465475022250917,0.06973459044036107,0.5417416770633705,0.07059710567107882,0.5747933095407461,0.05936674709353605,0.5684901808666614,0.06474559562985543,0.5579126689937509,0.07112717239331037
13700,0.7034126313893068,0.01109945386655514,0.5968215382196376,0.0562631793101317,0.589883714890954,0.05786418950750087,0.5133616747421277,0.0714866924493952,0.48179997217141735,0.08140177297292774,0.5228136888585678,0.07465833446020567,0.5488370829996907,0.06978814185586561,0.5425256698242529,0.07057817883050657,0.5768207841951186,0.0592423481463226,0.5697074956432383,0.06453674409267515,0.5576852696060789,0.07101306829610578
13750,0.7022293514421512,0.011335423071685615,0.5975693199930007,0.056183920124472715,0.5899715660815715,0.05817611382550618,0.5145266742883424,0.07146837397898827,0.47975938477510804,0.08122984842087215,0.5257736712094659,0.07486498038964058,0.550290739230105,0.06993002047883048,0.5425478763686654,0.07024023795284776,0.578669450764395,0.059583626133176984,0.5700990630528868,0.06455064194792975,0.5564171807641934,0.07066567274234144
13800,0.7035234511009304,0.01132549658111676,0.5974485530306027,0.05647715931050822,0.5921419919305778,0.05789405208954067,0.5155190890156902,0.0716573763575379,0.47962975979986106,0.08098372557474158,0.5249743383748595,0.07465296530409095,0.5489095632929688,0.07036308064467706,0.5416256109227985,0.0699536535342022,0.5772583771618579,0.05961523155304578,0.5694678213485974,0.06409159920914499,0.558189343217566,0.07057501787294956
13850,0.7030909127314987,0.011496809856615447,0.5960301848999057,0.05667115070539123,0.590811475715761,0.05798775298698345,0.5147281150021672,0.07171653752153127,0.4813435379139981,0.08079382847770795,0.5257246228263093,0.07445709095897404,0.5510008835735539,0.07032888312086692,0.5435562018144182,0.06983035303579017,0.5785000445891852,0.05948472063557028,0.570350561345168,0.0640629201032783,0.5569727031308243,0.07015262140647469
13900,0.7027849712436033,0.01162372268873051,0.5960291864876968,0.057407289604798725,0.5897763846139509,0.057979587564000484,0.5145481594510685,0.07188507858344649,0.4828228159013006,0.08083967000907381,0.5268908685554313,0.07450977820977084,0.5542548756534292,0.07026839469256739,0.5457199661038495,0.06990150614569693,0.5782051221935388,0.05935159908079056,0.5695924678925519,0.06411290046081804,0.5586472866607072,0.06969120433327926
13950,0.7025597251155596,0.011398873714945069,0.5943834562946438,0.05767270538183021,0.5895180024243235,0.057478520876028574,0.5161962903024545,0.07151822063936594,0.4843122073420203,0.08061352104434778,0.5271071153811195,0.07429784489764718,0.5550087085542291,0.06980638278414937,0.5466131653234269,0.06979446174560339,0.5766309687215085,0.05939550295398514,0.5713357214118274,0.06429971936835349,0.5589218224368636,0.06945558324822108
14000,0.7027776840255463,0.01107946155934252,0.5954839630397969,0.057741795102598165,0.5897025574167435,0.05754153201818881,0.5183705602646265,0.07137654325282873,0.4848533581625809,0.08049458418855827,0.5285992643773388,0.07413110609573932,0.5545215425913841,0.06980846830320762,0.5491393047529134,0.07018330073831389,0.576339477666263,0.05879435367271938,0.5722230698117093,0.06410147168430794,0.5588533448760328,0.06954337319446972
14050,0.7024328836567819,0.01117832810651424,0.5956333965479274,0.05746982038421272,0.5899439916230691,0.05751455106834206,0.5198256881811109,0.0712058047402121,0.48435804787736225,0.08036158529597476,0.5271058674259056,0.07376309338341476,0.5544741883361222,0.06966489872125448,0.5504656303428722,0.06992908044183023,0.5774138296388694,0.058364189376538436,0.5702968472152097,0.06360099059239646,0.5597039838283417,0.06976562622830677
14100,0.7021263631153601,0.011426154807576723,0.5954521059855731,0.05728699469290595,0.5892654514639145,0.057413252330399074,0.5175650794172101,0.07141853724029827,0.4841868873450864,0.07991660744663812,0.5271455348311093,0.07388312456180043,0.5544876368903843,0.06931085217420213,0.5514026772575081,0.07009371094327879,0.578641646176848,0.05846207194971277,0.5702418316461609,0.06305931091962524,0.5606357657628042,0.0696887971782507
14150,0.7032470891034069,0.011299445394366815,0.5942644524313097,0.057429620454239015,0.5890216992856481,0.05763564877618471,0.5171419677725934,0.07120602980971688,0.48607650585298295,0.07963957812559065,0.5276489523449273,0.07398370078191782,0.5548884904434797,0.0690905007750671,0.5523211235398662,0.06988725356112041,0.5783628314377632,0.05811672850464457,0.5717710065994643,0.06290223930736988,0.560051589536609,0.06989574144632162
14200,0.702624475360075,0.011313721544395824,0.5942165470705087,0.05734571350884029,0.587934435812977,0.05755880724786782,0.5183548916542811,0.07099152681531659,0.4866712857506442,0.07934504689305125,0.5280709378893577,0.07404286476515039,0.556053504561472,0.06880892863239538,0.552619389353056,0.06999597527948498,0.5786074989611791,0.057963220087636734,0.5712817846158945,0.0625286471199182,0.5616813559216413,0.0697569683745164
14250,0.7009828842759426,0.012018968919512738,0.5949006790220437,0.056728945992674897,0.5870266329587035,0.057934200979142494,0.5193436236725731,0.07077016412087862,0.48813338922156674,0.07932114977169881,0.5292255576288213,0.07367294710555876,0.5578515141684399,0.0684808966446082,0.5537407720622732,0.07020134498532142,0.5793203618466064,0.05777486715869523,0.5718354179213543,0.06246888920205439,0.5616512085315527,0.07000096857015724
14300,0.7025197988678963,0.012213057274315901,0.5960912219666675,0.05650241308157601,0.5881172150125912,0.057252901470290336,0.5210017448016988,0.0704810743361454,0.4889373186999487,0.0791097628417206,0.5306159421237556,0.07392552398500611,0.5587924155511336,0.06829934340188432,0.5524660152739161,0.07035043655045552,0.5790181723418975,0.057792537644413486,0.5709006090264732,0.06209603355266574,0.5626013113321658,0.07006778970327679
14350,0.7033220523570539,0.0120383820072857,0.5962398550033886,0.056666030512688634,0.5876793175162068,0.057628095336836146,0.5214056283084726,0.0704507087340605,0.48950012647024316,0.07884379914855424,0.5308155444749684,0.07355799862261773,0.5589014286413903,0.06814542969977255,0.5524020699363937,0.06996276220167888,0.5787866894489914,0.057761002235572234,0.5729561308214659,0.06187857318882051,0.5626637288755237,0.07016266467894361
14400,0.7036267639298778,0.011696730379672275,0.5948769683713612,0.05688434511547527,0.5898316593857309,0.05719187971335877,0.5217126804288545,0.07034148688892701,0.4904030693801131,0.07846883502084381,0.5309336899522767,0.07364660038279497,0.5598020425071139,0.06800441395000044,0.5535717133811467,0.06950941412034876,0.5790440587406208,0.057680299933591535,0.5739017720508545,0.062023084258026565,0.5646358912673082,0.07026035964730509
14450,0.7046811245264167,0.01155840906771394,0.593774795776662,0.057354173004226905,0.5886470921125906,0.05699672390057719,0.5218407742828347,0.07006274635987667,0.4909483794147376,0.07849237573928919,0.5321326537809261,0.0731866497591686,0.5599242542433351,0.06790382316436656,0.5516728813686395,0.06945186619687471,0.5791273198383589,0.05760006056461452,0.5758855380609795,0.06193107688281905,0.5662205520190724,0.07027080302985746
14500,0.704876123231836,0.011345374619572099,0.5948480445947711,0.05700870938959668,0.5889607244329885,0.05649571923389856,0.5214944146727423,0.07008793034585313,0.49180142861504067,0.07806933760278374,0.5324276890146377,0.07283928463053493,0.5613301646881528,0.06794362029258239,0.5509176961785972,0.06908890014142073,0.5781991543417557,0.057301091481640004,0.5775584845210772,0.06190891656077658,0.5678882340180497,0.07027992017721212
14550,0.7050514068559555,0.011119022670776092,0.5953681981376754,0.05622838687432633,0.5883196947397159,0.056909080522035534,0.5245270880818085,0.07010554972302913,0.4917630071012603,0.07776530939476942,0.5327179204509052,0.07257016344740012,0.5625776133168912,0.06780125340220737,0.5512316496798538,0.06850356278328668,0.5796579715607642,0.057532651610288005,0.5788223882417557,0.061747922132376065,0.567109856631226,0.07036566433854607
14600,0.70584204939346,0.011232457401032948,0.5983192567262277,0.055270113202013124,0.5872265249220707,0.05672674155286616,0.5256740808990354,0.07017709646841729,0.49163908568892695,0.07736113583593922,0.5341790575694977,0.07263373425847741,0.5647257326595266,0.06777953751227561,0.5515479727538477,0.06792930131718655,0.5799492362695375,0.057218762654653005,0.5786707779664099,0.06161097400806186,0.567392735364992,0.0702436411457437
14650,0.7056666123233357,0.010722145302833047,0.6004597781328785,0.0552037223875739,0.5886457792885511,0.05594257340878448,0.5264349037712894,0.06992650311950745,0.49358467305417947,0.07746535561047119,0.5334727007703417,0.0724433215964556,0.5654269154406247,0.06759896893219185,0.5508721176133334,0.0680287558636192,0.5804985246580954,0.057012102582276895,0.580797879960687,0.06153166928489541,0.5663739615622989,0.06987168864226871
14700,0.7040475940970038,0.010830482748573456,0.5991713571811096,0.05531904931678281,0.5885899866697037,0.05579493472652902,0.5267028943576815,0.06971461013792346,0.49389254498622476,0.07755213594403527,0.5334784541407512,0.07212736928489762,0.5665948632777016,0.06739016147393634,0.551438527430016,0.06802832700382253,0.5788631065863523,0.05659253530062266,0.5819572008954172,0.06186887961227511,0.5663776609270736,0.06990079595544584
14750,0.7043603921038581,0.010924213643569783,0.599499569655531,0.05518962114362325,0.5878169783017768,0.05568672606196554,0.5242649442044366,0.0696050115014393,0.49424703345094756,0.07800152784504424,0.5314526514816539,0.07198365089850524,0.5671490171484127,0.06708229030444683,0.5514882775870121,0.06782186631346962,0.5808117179945714,0.05627712748348088,0.5844737187324582,0.06167680766209351,0.5679843513997709,0.06979325729135981
14800,0.7050201111556595,0.010696106976285332,0.5982983498301049,0.055536176570321776,0.5888195567267583,0.055422111010859476,0.5251964609474045,0.06965518827948618,0.4933713580856609,0.07780259726434278,0.5316820601125725,0.07180812298392977,0.5671769818545812,0.06698231198379868,0.5521421906412413,0.06766125812434402,0.5803049923496798,0.055986395465253594,0.5845547399315503,0.06131909258531862,0.5673167180686104,0.06972782835916819
14850,0.7051609085469321,0.010395241954014279,0.6001335753047674,0.05520761909184559,0.5897676844001108,0.055404141091561734,0.5247056134116146,0.06979747601881037,0.4934055593843847,0.07748809892836529,0.5316194236753049,0.07177243271813222,0.5700251811265925,0.06675299549926496,0.5534203568272649,0.06743162967230405,0.5810345293607082,0.05567099796508126,0.5854410004211992,0.061087118648978284,0.5677891948339221,0.06948732292033157
14900,0.7049059784605732,0.009872260204815636,0.5993342402543989,0.0554475579648851,0.5921066987454409,0.05508793692755928,0.5267070112897615,0.06999022284059675,0.4939163638610249,0.07743100429900432,0.534773468727457,0.07225967808958257,0.56956989292989,0.06659917870745112,0.5524116008773924,0.06727280620316503,0.5827524779314868,0.05549942102351748,0.5871029001163801,0.061052072832854506,0.5676129219579154,0.06920769979399038
14950,0.7044432040240217,0.009534711283264842,0.5994241876577844,0.05521108051565733,0.5924917302167603,0.05518830508968758,0.5268559783858113,0.07015659712638339,0.4928893723420736,0.07721676396062732,0.534629937931035,0.07195759662276399,0.5701524209231966,0.06661098674345516,0.5536881483941969,0.06756298985867966,0.5826700612818136,0.055563050790733856,0.5863846806990458,0.06067318012182699,0.5677268344724616,0.06918205580763633


==> csv/lambda/3-rooms-3c/polynomial.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.0,0.0,0.004198824208021548,0.008397648416043103,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.0,0.0,0.003149118156016161,0.006298236312032315,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.0,0.0,0.002519294524812929,0.005038589049625859,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
300,0.0,0.0,0.002099412104010774,0.004198824208021552,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
350,0.0,0.0,0.0017994960891520922,0.003598992178304181,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
400,0.0,0.0,0.0015745590780080806,0.0031491181560161577,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
450,0.0,0.0,0.001399608069340516,0.002799216138681037,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
500,0.0,0.0,0.0012596472624064644,0.0025192945248129297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
550,0.0,0.0,0.0011451338749149677,0.0022902677498299346,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
600,0.0,0.0,0.001049706052005387,0.002099412104010776,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
650,0.0,0.0,0.0009689594326203574,0.001937918865240714,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
700,0.0,0.0,0.0008997480445760461,0.0017994960891520905,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
750,0.0,0.0,0.0008397648416043097,0.0016795296832086174,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
800,0.0008362146982121004,0.0016724293964242003,0.0007872795390040403,0.0015745590780080788,0.0,0.0,0.0009529283929338795,0.0019058567858677587,0.0016085578607414352,0.002254466316532134,0.0007638965494160812,0.0015277930988321625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
850,0.000787025598317271,0.0015740511966345421,0.0015853578397664791,0.0022239516096033253,0.0,0.0,0.0018212010060639084,0.0036424020121278164,0.003130153944633376,0.005003997385934424,0.0021641466117741388,0.002447440480049906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
900,0.0007433019539663115,0.0014866039079326218,0.0023191717079886526,0.002629214452612062,0.0007358689344266483,0.001471737868853297,0.002431961652106764,0.004863923304213527,0.003734152425960593,0.006232249382374935,0.0027229353994898697,0.0026382910639147364,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
950,0.001459686622282058,0.0029193732445641166,0.0021971100391471442,0.002490834744579848,0.002113042470976005,0.0023902247239998183,0.003014544367995826,0.004803018126525845,0.00354565791214931,0.005919930710957928,0.0025796230100430346,0.0024994336394981746,0.0013545750406243665,0.0018984979507639013,0.0,0.0,0.0013820784008002924,0.0019370451492336505,0.0,0.0,0.0007708456522677869,0.0015416913045355751
1000,0.0026540043850565,0.005308008770113,0.002087254537189787,0.002366293007350855,0.0020073903474272046,0.0022707134877998254,0.003519370010485692,0.005829052537173149,0.005243883838456491,0.008054293715411779,0.003763616340301161,0.0029153133765165875,0.001286846288593148,0.0018035730532257061,0.0,0.0,0.0013129744807602777,0.001840192891771968,0.0,0.0,0.0007323033696543975,0.0014646067393087954
1050,0.0032334070455586183,0.006466814091117239,0.0026645788232972185,0.0025866825314895922,0.0025299933102815304,0.002452032625217819,0.006565145707401796,0.00824178519883217,0.0056737827536244645,0.007781234245013721,0.005491442165915684,0.004186855815176724,0.0012255678938982361,0.0017176886221197199,0.0006371159605425527,0.0012742319210851058,0.002534743058675553,0.002461671441270421,0.0018955180796121115,0.0021474950651279674,0.0013218691335509913,0.0018531675433689234
1100,0.003092824130534331,0.006185648261068658,0.0032365004352810757,0.003374075258550585,0.0030609510936980898,0.0031933832817254535,0.006842418392595178,0.007936988704150908,0.006632322763255804,0.008891635183313634,0.005900904191063019,0.00454105785460009,0.0011698602623574075,0.0016396118665688245,0.0006081561441542548,0.0012163122883085094,0.002419527465099392,0.0023497772848490384,0.0018093581669024706,0.0020498816530766955,0.0012617841729350373,0.001768932655033972
1150,0.004132272898504704,0.0071423565958401115,0.0053252837594446835,0.005536483827645787,0.004729479797006052,0.005457466535941542,0.008310559106165192,0.008302739139323084,0.006895539507465952,0.008567879510001151,0.007420178313756871,0.005409367914770132,0.0023331487054723014,0.0022673387901648236,0.0005817145726692872,0.0011634291453385742,0.0035143415523405126,0.0027247680282667893,0.0017306904205154061,0.0019607563638124915,0.001206923991503079,0.0016920225395977118
1200,0.005015269971006208,0.007780764201740139,0.007395125541367755,0.006476423627967268,0.006079328294150818,0.006611470939845038,0.010720493829468736,0.00953086565214339,0.006621321709830902,0.008235521614930238,0.009289706474248547,0.006643049613610138,0.0038856059221202333,0.0032120796970654883,0.0005574764654747335,0.0011149529309494675,0.0033679106543263236,0.0026112360270890075,0.002819267016409887,0.0028755190794546204,0.0029631662692609032,0.002542180239893967
1250,0.004825990467242379,0.00749167133602457,0.008142962312207265,0.008070837448242158,0.00584043742191413,0.006354051140647839,0.011305546056557264,0.009776997465669516,0.007478480112295488,0.008137287217925539,0.011650862573449588,0.007509159092979085,0.00423913007408652,0.0031991759880490894,0.0005351774068557443,0.001070354813711488,0.004372147064771922,0.003642397317249377,0.002706496335753491,0.0027604983162764374,0.002844639618490467,0.002440493030298209
1300,0.004650492677018322,0.007223298631512264,0.009490370089837084,0.008939303557257347,0.006201601574384092,0.007104217863718177,0.012336666979788847,0.010832737077096652,0.008776504249686033,0.008748670037586427,0.013669899023183012,0.009007445753641725,0.004076086609698578,0.0030761307577395073,0.0010722708419442567,0.001502127985750781,0.005643086116502184,0.004275205618396655,0.0035521254262430224,0.0028998703530782434,0.003265575853063202,0.0025288124337559067
1350,0.0055289496489234514,0.00817125021415827,0.010586886922761487,0.00971028809883128,0.007484902570890735,0.007106280975146251,0.012815119970429003,0.01095013231147929,0.00846193966521625,0.008443893550581527,0.015223601965401823,0.009569821505139959,0.005413866862097724,0.003604775125940884,0.002050396339891696,0.001989198484585611,0.006372435860414701,0.004466676343442663,0.00387324466196207,0.002892187341759322,0.005027719778510121,0.003210595366104944
1400,0.006141321824405374,0.009441702661998473,0.01242509124267285,0.011185223870287059,0.008075764504099888,0.007869918305749141,0.012820814038454682,0.011132651292242605,0.008619043572237084,0.008292724822970539,0.016493214576167366,0.01090355631769743,0.007246052601162329,0.004284059387411879,0.002953477299871762,0.002682626601826472,0.007145355568984274,0.004834948443955333,0.004263271905026482,0.0035497379892574055,0.005790496012900697,0.003755845703961921
1450,0.007321368504934018,0.009969597621483282,0.016066772732500238,0.012930748970213688,0.008814752377632023,0.007893660844028844,0.014527811664999753,0.012517274675819524,0.00978753712145884,0.008068176076590172,0.01909557657664615,0.012208194677089772,0.008347652835868401,0.004232799031948682,0.003351619693640221,0.0027342090043474595,0.007389000706103639,0.004711785246104161,0.0051320528335561865,0.0036177487878786786,0.006502320610252505,0.0037357238865406497
1500,0.00875739022153373,0.011143898986299345,0.018137656077434356,0.01374394126191208,0.010137202655588786,0.00921081643215895,0.0167131789821293,0.013729992807460368,0.01129139690377584,0.008225484226145054,0.02032558422344486,0.01273880476964497,0.011171808465100472,0.005384936700064658,0.0036597814579877007,0.0027329315494502527,0.00801731037264962,0.004607133198276949,0.004960984405770981,0.0034971571616160546,0.008088563350926118,0.004002927688932948
1550,0.01018383562660719,0.011798330917221423,0.01954200257093332,0.01496468633622513,0.009819640054317381,0.008926401151113521,0.01786189599081277,0.014029918053866925,0.012661794626343648,0.008260794354923676,0.02274769466410946,0.013483682814185077,0.012444442257524864,0.006059489711243927,0.0052404265128612884,0.003442447789165127,0.010541051290617902,0.00551972650344121,0.00565304157716021,0.004310846215575062,0.00869519086065751,0.00448223789387821
1600,0.012042428777307119,0.011946467965422425,0.02290921324324094,0.016633254870884844,0.012096065200481003,0.009661656173309505,0.019453755382937553,0.014790671736226833,0.013929257723120606,0.008233072630667262,0.025540053321998994,0.014291002393164269,0.015086892360596871,0.007275965871271836,0.007711191978899836,0.005470865459971786,0.012291918723720683,0.0065479779789224795,0.006323777005714952,0.004602479712942697,0.008423466146261964,0.004342167959694517
1650,0.014431939218644586,0.013380359754936497,0.025755216137247943,0.01737486044352139,0.01336570024314786,0.009638284132188495,0.02007331524091776,0.014538738256689124,0.016371504897387524,0.008624277024221003,0.02825918558474724,0.015207445073496908,0.017864614488358715,0.009018469050236644,0.009088693987076391,0.006514680761144003,0.01359003068361514,0.006942838249829445,0.006132147399481166,0.004463010630732308,0.009882584687796655,0.005167844396155351
1700,0.016707945087483522,0.014403786092123763,0.02787043136522374,0.01762149165402114,0.015780276127045127,0.010200832387639937,0.021631807383302674,0.015956107755169265,0.01920938269496442,0.009255032690684187,0.030239759770403322,0.016166472774576317,0.018457468145359094,0.009350082231678792,0.012334825301071722,0.007573855507768637,0.013638760789595345,0.007028848804390522,0.006311270852162818,0.004351047082294645,0.011156702249385862,0.005959587382041379
1750,0.01810768361925079,0.01524696730954993,0.028947867586651597,0.018133938043058035,0.018048674305336868,0.010814320624622316,0.023208646799755685,0.017084948268802514,0.02090167992494122,0.010400129435249006,0.03129668387283778,0.016312065791881495,0.02014048221168845,0.01007206960823778,0.013140071068103496,0.007904530316017561,0.015769540258117873,0.007973573042748872,0.006130948827815308,0.004226731451371943,0.011602415586459868,0.005873111499504695
1800,0.020431348338619638,0.016597518222436682,0.03138748922218855,0.019153067864261943,0.020501467593149095,0.011528752908591814,0.024735672531307432,0.017446971814632447,0.022584518228130724,0.011306313228312869,0.03228628646588305,0.016297594782501458,0.020386558842535867,0.010105878111570364,0.014265765948715134,0.008828155081777964,0.016891331262797564,0.008102284732960287,0.007093507898050092,0.004443957762904537,0.012816738712803737,0.006417835774141383
1850,0.02154613284531838,0.017467100271463917,0.03401365279942296,0.020538950553556787,0.023886851506335228,0.012742030315710251,0.026604019934279383,0.0178414144233173,0.023866210541858543,0.011723992693028833,0.033604542841208104,0.016337093485804872,0.02127325817696522,0.010663593225981033,0.01465591066721112,0.008702427873005552,0.017885530421840344,0.008954965058742548,0.007646159373048856,0.004759608350283694,0.013143912857681773,0.007184659560817043
1900,0.023799588875345022,0.01900807742494896,0.03514127468360198,0.02133225190702515,0.028165424465059544,0.014018128148589088,0.028676044344730776,0.01858081502565647,0.025314493035447538,0.01207089440218755,0.035951666771265336,0.017254541404494065,0.023288225328950977,0.011609113961556145,0.01633673585996258,0.009200507852820722,0.01887556922044857,0.008963745289696217,0.007813800431090274,0.005000060501770464,0.014944208023802813,0.008131008869569545
1950,0.024813860443506867,0.019690396572634838,0.03775772683339172,0.022451392481997078,0.031943188476704215,0.015296426492433544,0.032255097725826146,0.01923123466580193,0.028071511274784307,0.012956170328706242,0.03779458714210998,0.017643754537015794,0.024711469788387296,0.01182369870691628,0.018865755115895368,0.010275190715264745,0.020097012502059083,0.009428871455637325,0.008289837008527335,0.005301692136632829,0.015920389176584223,0.008316401829905718
2000,0.025421149328829502,0.020098446462807885,0.0415836668330338,0.024049529065830588,0.03591851949559379,0.016309632358503853,0.03505232235440285,0.020419942511704942,0.031028422986529122,0.014042253600981219,0.039954470615546495,0.018639723508346532,0.025101567560869384,0.0118797982126644,0.02084481430055988,0.010740644683148852,0.021684168842561302,0.00952993174378915,0.00974897498088068,0.005896544407843302,0.017839441557085334,0.009016344606902179
2050,0.026681362610770525,0.02060200044443903,0.04387048586053496,0.024786216632599403,0.038734438050444756,0.016877268720185502,0.037887434562799915,0.021179378794824604,0.03338817630584319,0.014837584107081749,0.040932849851161246,0.018647888561770975,0.026055728014308707,0.012157551298091764,0.023244523880923497,0.011811455625544875,0.023439860022021648,0.0100528581680127,0.010798150609472154,0.00618250748202488,0.018724090916587235,0.00938610211378326
2100,0.02784572708402065,0.021263598494829075,0.04625322452051351,0.025789929259214372,0.040364288519247664,0.01725459776010656,0.04104000359183713,0.02133872742731918,0.035940781370226355,0.015811838921106748,0.04448667751968387,0.01972464437369454,0.028326186643010228,0.013184201085825843,0.02402366540971397,0.012433549440695838,0.024825781019999153,0.010375173212553566,0.012425409157402539,0.006894200430279583,0.02017532276305228,0.009711681389937304
2150,0.0299204673122877,0.022738967714805706,0.04952017049514175,0.027334405874291697,0.04227402544072409,0.017981226891686613,0.04433904133183681,0.02226003279151144,0.037558099795660216,0.016613325916206723,0.04614654048342962,0.020155810172526146,0.029812961944179026,0.013831608038860467,0.025854633681397458,0.013106310560972747,0.026384967840882356,0.011012781857824432,0.013074648691359292,0.007304115470675167,0.022598357914827595,0.010171431242734667
2200,0.030584805520332728,0.02333298867817393,0.05251404068220626,0.02832179085973645,0.044379359803876035,0.018357434459403292,0.04612196939475081,0.02323765331609616,0.03825531716568489,0.016747229837744078,0.04779403145168814,0.02044407809136734,0.030746767219045762,0.014067939731980356,0.027536476068939733,0.014102011490690874,0.02814712487796066,0.0120353140949354,0.014236620959208081,0.00829165493282587,0.025822006806819703,0.010796548556960673
2250,0.03200627497694278,0.023970528154036247,0.054718619535423035,0.029752296437114505,0.04712019620148521,0.019490617368429004,0.04905604733314298,0.02443228436035961,0.04092614351209934,0.0182925577236575,0.05049822847642993,0.021656980927472973,0.03371022262319566,0.01533333487023145,0.02893227003577596,0.014806208781662882,0.02848024184764174,0.012116120611791277,0.015100348748150836,0.00902220669705967,0.029979982996250553,0.01256111218820974
2300,0.034884985147178756,0.024524317298356964,0.058504017988221156,0.031321700089297605,0.05060258214170017,0.020856184078064346,0.05281053068046538,0.02583286720779062,0.04284054044837839,0.019476622312637287,0.053394385709836595,0.022228222682181952,0.03640572976313958,0.01645384861746777,0.030162707586874983,0.01582977874387595,0.030742454707602857,0.013115621994062021,0.016111643743734444,0.009702289236423717,0.03318514838361163,0.013694605459889252
2350,0.03602285917014374,0.025749558806991504,0.06138118877479506,0.0331079433861086,0.05512801960933752,0.022215827956836666,0.05560925991243029,0.027245342754741955,0.044817836805671966,0.020658274485744026,0.05681051166649894,0.02373390557158011,0.038371270053932476,0.017141370984141657,0.03229441506287177,0.016726921629647156,0.03245384762028053,0.01404029639250613,0.016918144502646587,0.010440834925768427,0.03618536421254988,0.014872965663897123
2400,0.038911331720353305,0.02740412944289034,0.06383232633897956,0.03474550864786826,0.05972241362318329,0.023612120876119993,0.058871034632082306,0.028733039966636408,0.04713430915387025,0.02144714925656034,0.06170208475462869,0.02493268170890389,0.04119410138078463,0.01853257418111556,0.03332313691306407,0.01738339829855566,0.03363623542173569,0.014736772250588446,0.01724946755888585,0.010729929867248732,0.039868585135863645,0.016396061518161146
2450,0.0424814304222243,0.0287788839478557,0.06849757029034237,0.036036368092808274,0.06467714394808009,0.02545098346700439,0.06397007447401777,0.030678171520259062,0.049163534785284686,0.022195372859193884,0.06566166904810415,0.026378989673415027,0.04352274014568314,0.019299904526573035,0.0358274103695236,0.018371944578050886,0.035308726418600694,0.015319633641459697,0.01872597539740276,0.011484676931164181,0.04237106390737876,0.01753107550265461
2500,0.04612534986379858,0.030339156401808287,0.07435220800548169,0.0375075940958588,0.06979870983272467,0.027017384516732103,0.06707751314831407,0.031351209887249466,0.05398756043277794,0.02388455044535925,0.06838108134745347,0.027523716496842026,0.047018755443896006,0.02074926594208078,0.03695183862088827,0.018777266245739492,0.037732832043387614,0.016271048653800812,0.01966271722678375,0.01178501693588091,0.047188314886720956,0.01875340452965312
2550,0.050225323219100435,0.032173673606447184,0.07899997787117624,0.039085741637695154,0.07447570681033937,0.028598983934718145,0.07123917789809546,0.032917067637715666,0.05861338465078965,0.02569526270416139,0.07354955652227817,0.028634433396180287,0.050370207807349104,0.021995895548118715,0.03939766360432262,0.019594735784056825,0.040267792974087314,0.017733189948143557,0.02104484681213175,0.01251892237881267,0.05185568277535487,0.020461858840234774
2600,0.05478849002515358,0.03350481720258639,0.08336158912325668,0.040223465514030485,0.07878391781197552,0.03018598764386034,0.07490914748498556,0.033742825208385736,0.06293806889957076,0.02682523168905129,0.07843986844133556,0.0303142125406712,0.054052716768630195,0.02325712749319506,0.04164597806765926,0.020671748174138565,0.04343226725397816,0.018920250216445198,0.02242814419060966,0.013268850808391002,0.055382989007689204,0.021921724635102963
2650,0.05846573409961145,0.035022558536076845,0.08947402819485971,0.04180493659742538,0.0857919016877675,0.03250004454430652,0.0786370741741504,0.034993879346668144,0.0669652428259153,0.028571310051038232,0.08394055280103765,0.03161240790155614,0.057830169762716085,0.024477664436619216,0.04487826607145021,0.02203116647834161,0.04691216126502102,0.020385784743394465,0.023241232015966003,0.013588138776764413,0.057906587108647906,0.02259969297469606
2700,0.06445347211164215,0.03638400549838603,0.095004646851063,0.04308414094598289,0.09164245534124588,0.034998897012744744,0.08303754595346342,0.03649114769188602,0.07301109233829275,0.030793401522724435,0.08824510673192452,0.033106721373931135,0.06185357902694453,0.02610806128547695,0.04919720615073807,0.02397726005227212,0.05056481486202845,0.021866454309724122,0.024435225456353123,0.014656215665077342,0.06154285739772053,0.02398676086653406
2750,0.06725853536383393,0.03677267262285723,0.09982616250962045,0.04429498811962257,0.09772344041332022,0.03734069821826711,0.08650277610322156,0.03735982630191571,0.07709863648479798,0.03228746239699171,0.09144070945097842,0.034321796660887985,0.0661728977325798,0.02819696920705252,0.05256462046055113,0.025750381737893287,0.0555320110038112,0.023838076040844567,0.02557140269466221,0.014799972087886862,0.0658214855464894,0.026099966502868447
2800,0.07154868141488391,0.03768100648951092,0.10663338901204054,0.046142052163006424,0.10295811395847504,0.03914577488545203,0.09170924652610929,0.038871209706482356,0.08257956254702835,0.034465851863275714,0.0954585055760965,0.035622952552649884,0.06873365702771013,0.02914829338447804,0.05562714346539241,0.027115965193739277,0.05894024211842365,0.025153614934718533,0.02891929805230477,0.016379676244009638,0.07131090403606168,0.02791416481749663
2850,0.07638360229710288,0.038714185555425225,0.11224286091306546,0.047932282954439076,0.10884743726630978,0.04130047638164218,0.09582219732889535,0.03987073879196602,0.08716528091452343,0.03599873659831006,0.0994356879524272,0.03704914133824113,0.07305405715576403,0.030888337671142695,0.05996332765998467,0.028632550102818025,0.06268334719448465,0.026350483278966726,0.03161451609674446,0.017256738442238847,0.07564154283634417,0.02985559683733888
2900,0.08122265716967515,0.0395732445867148,0.11861328324202869,0.04952067303070672,0.11361109528803763,0.04244907749677285,0.10172193786263284,0.04178715126197857,0.09379333060626582,0.037707110618467696,0.1044149025670322,0.03828348376688799,0.07713632890223171,0.03207771257476369,0.06407291248729818,0.030419992342482223,0.06634065990948126,0.02767306137987277,0.033935454540342795,0.018458412318512998,0.08079935197048944,0.031722774009980005
2950,0.08531992463819728,0.04088413847227644,0.1264137236337033,0.05125107030813749,0.12065289409727528,0.044840206061082605,0.10739912948858929,0.04321742185879607,0.10006754828430792,0.03932676695696414,0.11137774504805374,0.0409056128226145,0.08139952805351308,0.03337855045172349,0.06775479532928655,0.03167161394527231,0.07131372377071585,0.029675108570233952,0.03591598838209983,0.018994029454936282,0.08546004327492496,0.03320561598631265
3000,0.08944086434880724,0.04262751778230265,0.1332475711530428,0.05235083771041402,0.12593564859026116,0.04632168878884861,0.11324510189275339,0.04462068109118527,0.10635586217812058,0.04109472796682592,0.11757796809987676,0.043005160481461246,0.08503395815293731,0.03444020134592428,0.07222643929746035,0.03278679541997659,0.07517800104733796,0.030598768505355776,0.03818918038121386,0.02001901827460807,0.09016291161555494,0.03470240863761476
3050,0.09325283053464338,0.04370406081113959,0.14056457512205972,0.05332759114872088,0.1323123254310121,0.04830444272110145,0.120991370039175,0.04607292663551713,0.11213968507137027,0.042780643748032726,0.12216541293045675,0.044317653757699964,0.0899385618974246,0.03649524128937407,0.07653106678882265,0.03402877772508635,0.0791871833730663,0.03247616028451696,0.040370138789583086,0.02055712162705549,0.0962410926667678,0.0364556337291712
3100,0.09756762936512142,0.04483498242670363,0.14743885904603432,0.05420385614548122,0.13680530458172993,0.04923111560847077,0.12870513067083458,0.04777379739196958,0.12089876549989002,0.04505298805781971,0.1275407917813614,0.04590367983204701,0.09428508252483453,0.03828182824737841,0.08255533162949912,0.03600950658101242,0.08457707547042145,0.03447629750648673,0.04319553356897388,0.02160274308405985,0.10172999754806215,0.03852745726098966
3150,0.10380863311137242,0.046617106193671654,0.15486255090442438,0.05533280722534168,0.14275498087899208,0.0503205001703502,0.13534176071016146,0.049187449767526974,0.12622647869105788,0.046300022795570384,0.13198450847938836,0.047611051102413336,0.1004264595471467,0.040334018020414156,0.08800947353499819,0.03749566025969317,0.08748402887931472,0.03574189691866002,0.04609271326231444,0.022697175691571446,0.10692305273552931,0.04007515635971191
3200,0.11007030824486569,0.04782886193643783,0.16294022088930105,0.05610236509900011,0.150214173277514,0.05238483528459413,0.14158202323615582,0.04993983521690141,0.13274632539734013,0.0482822764749883,0.1377446845980273,0.04928253894329973,0.10531430448577807,0.04209551304878928,0.09624489447374458,0.0393589672542019,0.09075513265820928,0.037006440321357505,0.04944042763048181,0.024479278550002165,0.11364801591362365,0.04197414727272698
3250,0.11415780787541924,0.04869166055356963,0.16911944915456695,0.05681431154493864,0.15631720737656837,0.05361555264104117,0.14619494539633984,0.05077120013167528,0.13992602608921426,0.05025474294765916,0.14434239699201173,0.05097264921875495,0.11079453829105265,0.04404752492888909,0.10117071984606998,0.041268134217290045,0.09471683724975671,0.03861425051932114,0.052872096182797465,0.025480303174838077,0.12156381289428163,0.04411589558190956
3300,0.11946724761643658,0.050433858327200626,0.17879821725312653,0.05850007603518564,0.16382579056106308,0.055565864671932426,0.1516473917527572,0.051824362341671454,0.14840564967399414,0.05230822777673489,0.15045042551577864,0.052751537340753406,0.11546555913917679,0.045817452641794515,0.10583147315729276,0.04258958188818139,0.1004097096022429,0.040786427475107176,0.0568119505271433,0.027402582482534566,0.1277414994581786,0.04653686923143301
3350,0.1258965327507356,0.051872500253065064,0.18559816141161023,0.059119515809759327,0.1714829524470764,0.05763011081668556,0.15982544817196756,0.053414262900989155,0.15390543690053404,0.05383135715847719,0.15657440664032968,0.054347647659715836,0.12068026552758335,0.047220539499402546,0.10935419604079427,0.04346669314634813,0.10551324939632563,0.0427555008280681,0.061648303135354875,0.02886821393877983,0.13330583217832176,0.04835204024876116
3400,0.1329360761820361,0.052953429717676324,0.1918534990283633,0.06015052510644279,0.1780166255356072,0.05921701948958583,0.16639237493512377,0.05448158114131104,0.1603560952870588,0.05525786764775178,0.16162701746626248,0.05574933801454379,0.1266873587244509,0.04866632239710244,0.11561947020370779,0.045384880030188715,0.11126618006900545,0.044069174263875535,0.06716101374548501,0.030873442656492854,0.14124581521462548,0.050450664284606345
3450,0.13882275202222247,0.05424743403735881,0.19665762354273464,0.060623025111805805,0.18475388612851107,0.0600133748162635,0.17422555031033313,0.05609453624870185,0.1651227824175274,0.056546887816089776,0.16527937198305145,0.056716618777243766,0.12920706668770918,0.04980608298601955,0.11988987694825401,0.046665204103807215,0.11661627200289067,0.04570720910858828,0.07083283304600911,0.03246294711771843,0.14763974943549713,0.052319358880191555
3500,0.14389778229712571,0.05511418689315272,0.20568069133837952,0.061791192748846945,0.19200307678892362,0.06079009377943348,0.18179474782537663,0.05791176391015873,0.17056068166181837,0.05781798997157662,0.17168604325659176,0.058311509657835145,0.13409440616400858,0.051089091301624485,0.12601306770468215,0.048203918639213424,0.12025068187260703,0.046956925928115345,0.07503949432940567,0.033971163267532425,0.1528587818378745,0.05371279063207122
3550,0.14855270509110924,0.05576201745245614,0.21192138270181676,0.06246650237698205,0.19852925116365935,0.06187480174059956,0.1885771466058802,0.05908484114630086,0.17455877188036392,0.05832987723959327,0.17665561581540204,0.0592099101418124,0.13960385226697905,0.05237593870156014,0.13290904641632387,0.049988452405594457,0.12373210242150477,0.04804674629880712,0.07817828626290885,0.03491263468989595,0.16043701374237324,0.05627605646303652
3600,0.15399622362863583,0.05693397588351752,0.21917798917682266,0.06257751259285259,0.2070723025157239,0.0632520118439663,0.19619351322436043,0.06097784091587583,0.18009561382574546,0.059722643583860244,0.1810949848821466,0.060571871219621425,0.14518411653174754,0.053880021621767,0.13806610329760846,0.05074311992615087,0.13025544396419153,0.05031279149796747,0.08331070626660392,0.036074234291465494,0.16768369207935446,0.05812742606990691
3650,0.15898696192002426,0.05833810785799369,0.22572442564853848,0.06312451448013139,0.21353580793773855,0.06436862711164694,0.20511633823516084,0.0629276390855178,0.1884754699261626,0.06099748284477826,0.18588949161650598,0.06231762351444777,0.14883678181168972,0.05497598359633337,0.14511524831001832,0.05207488624992227,0.13437821289009352,0.0518291114532398,0.08708463497526793,0.03749645059024358,0.17306056517293678,0.059047945123481785
3700,0.16575707696232406,0.059465434764924635,0.2317335538939638,0.06357919985689295,0.21975109234834883,0.06497658242703533,0.21197052610930892,0.06392431124890824,0.19547899287398515,0.0617565077601609,0.190760754104146,0.06355611105440692,0.15428227221876165,0.056456608366326086,0.15103598691647238,0.052810737624811345,0.13846663757807195,0.05324211392020709,0.09250549496889687,0.039090254113938266,0.18195349280278156,0.06082425051584069
3750,0.17225307853445126,0.061330254344418106,0.23836741650177784,0.06422819728464887,0.22247266797238674,0.06495686557186785,0.21633912207340955,0.06453761306849527,0.20352095710636406,0.06332140074007869,0.19589321818265354,0.06504049160150042,0.16082086371730456,0.05870842767961492,0.1568023094128145,0.053642270677200975,0.1426557677349798,0.054569980479420334,0.09624089547528346,0.040338471851346,0.1904135362445015,0.06316736317632991
3800,0.17882076868076915,0.0626934416541645,0.2464949327907734,0.06558165008664754,0.2289058880240844,0.0656720978238427,0.2236620137842389,0.06577267573739375,0.21041632817904993,0.06403721509506488,0.19931897347675306,0.06542252816801498,0.16525338453052027,0.060138333234034655,0.16187690574769342,0.053961284568462005,0.14572101945518445,0.0555924107156701,0.10265431264784723,0.042318532730348364,0.1962308266735607,0.064822025773989
3850,0.18547096807852828,0.06389053921749506,0.25239840629780097,0.06633387950249083,0.2349537135587504,0.06636837603218085,0.2297991335341312,0.06658580688357364,0.21657438287978462,0.06491240455774079,0.20482454955293164,0.06689839789317703,0.16993122711835165,0.06134866446407059,0.16860774134044537,0.05583115123320249,0.1496346026170872,0.05667448012330995,0.10867876597459243,0.04431173484179412,0.20157044559432932,0.06611916974154806
3900,0.19269197192560975,0.06567409696238015,0.25912286570665133,0.06672621891234079,0.24121804881892955,0.067726154922786,0.23604667430535783,0.06739823255471783,0.22447209806149687,0.06631160061989329,0.21089444180357592,0.06788297896461941,0.17342479807981376,0.062137784139745814,0.17355902307186752,0.056645961630429696,0.15301568141037122,0.05772131839816856,0.11471181379289389,0.04627051355149872,0.2083690614031189,0.06754848807597522
3950,0.19759604043514234,0.06705915756392582,0.26811643430570514,0.06754489476522842,0.24738958347551906,0.06821498471597097,0.24111295153644413,0.06789521341649597,0.23076175561459522,0.06726403355269252,0.21548681444485987,0.06868601326629101,0.17667941442690654,0.06262431993612255,0.1769167080349683,0.05722647764413533,0.15876337016074982,0.05902405792885332,0.12015200719683476,0.047808011037448646,0.21499362064954133,0.06862496666861305
4000,0.20457514559025028,0.06857240321666935,0.2745872900417102,0.06787951196276457,0.2534794037898056,0.06845518039745861,0.2468473935378105,0.06818581795598318,0.23609909483721472,0.06840025948630528,0.22015875586100667,0.06885931810431703,0.18333705597359276,0.06383933622152865,0.1820425186384154,0.0583825714047828,0.16354868263638564,0.06073209282330729,0.12547905752317878,0.04939904324507988,0.2212583482921617,0.06940948763390718
4050,0.20996869503272678,0.06972083402070929,0.2813753322261643,0.06873757792056383,0.2646826865925962,0.06929775965140621,0.2538361131103803,0.06922617538950986,0.24349275921005706,0.0701180656568633,0.22412826084584864,0.06935737493509148,0.1863588390526469,0.06459754906939301,0.18714874843528415,0.05948403833335197,0.1687916819078907,0.06194618396817751,0.12900419563138446,0.05072115960287649,0.22655575728184796,0.07021491530736357
4100,0.21579852608581554,0.07047510176738732,0.2885322924847411,0.0696106122652561,0.27154270905608763,0.0691129211163019,0.25902106038521944,0.06966518187554288,0.24798655410504683,0.07083867740862722,0.22808432180028226,0.06974821191823953,0.19334210946192978,0.06607652148161218,0.19353578383767261,0.061547501639582204,0.17456328070222674,0.06263650673328283,0.13337924221698125,0.051464850373928284,0.23190100496838464,0.07081465032310588
4150,0.22367839834146036,0.07147874176010478,0.29734139424732864,0.06986797216572324,0.2770385374260146,0.06968299330459987,0.26653467944547715,0.07067477010196928,0.25460679076081805,0.07228497305484598,0.23409445226210704,0.07082214747939806,0.19946523698189086,0.06705875127210578,0.19880274898238767,0.06286536099120694,0.18191275612038893,0.06463325378663483,0.13701485537694988,0.05281460135225859,0.23591191962400845,0.07184559336616456
4200,0.22867725029967922,0.07234946891715237,0.30344761160418277,0.07006336389289725,0.2843506854720496,0.07013828063273182,0.2723928282135276,0.07133680927956203,0.2602480681083465,0.07252533315926402,0.2382968561047775,0.0711689138148524,0.2048431455507814,0.06816878241730268,0.2033915021652459,0.06416903798272487,0.1862412918868056,0.06566259869927757,0.14291134580995712,0.05435078199358248,0.24229130664235599,0.07284078902070551
4250,0.2364304011035684,0.0737218618789948,0.31168597131277676,0.07038695722280411,0.29173306380900976,0.07093037511161177,0.27991675582445075,0.07170626670824816,0.26582057760600547,0.07338151002221201,0.2417423711943144,0.07115267558118242,0.20810158054411437,0.06886399867243972,0.20710518692124943,0.06489184001647388,0.18950560710931222,0.06632585377743204,0.1491465396677723,0.05616820969679886,0.24727988328210995,0.07388027830328031
4300,0.24126990645449964,0.07427262524527431,0.31888626303523215,0.07078000323009952,0.3004734660819945,0.07074360418090828,0.2881093415213133,0.07285197838432293,0.27115664827743563,0.07373230076644303,0.24687686697587374,0.07153042349170906,0.21429258982084318,0.07004000540697669,0.21189069850747916,0.065820817135849,0.19394061534586488,0.06763709103224215,0.15406544235592598,0.05763912240578189,0.25285581172689914,0.07468332802401019
4350,0.24469316615798184,0.07421236241576708,0.32684895276987425,0.07169213997086303,0.30646822829633247,0.07019549646675018,0.29413056434868606,0.07383758701252986,0.2765029691412911,0.07387468074890055,0.2527209754833326,0.07266385375163989,0.21734610228236623,0.07075307258939607,0.21660453399373683,0.06670925204098031,0.19741112764614457,0.06851727890914126,0.16197140667281207,0.05966231372044658,0.25944101696743815,0.07511232285954983
4400,0.25032013747089704,0.075124395769461,0.3347370341084928,0.07171957801124239,0.31351138688110136,0.07046480168210993,0.300383928023805,0.0747009402897607,0.2825125716877176,0.0744655714581253,0.25909094454351494,0.07359836249667775,0.2214726226830259,0.07159417485912824,0.22270931273136732,0.06769106481109717,0.20301811956903773,0.06926491251029278,0.1676713322716321,0.06123922492802306,0.26482418407281655,0.07593083041458305
4450,0.2560043733798617,0.07521734487914195,0.340766718010772,0.07170593515332237,0.32167309721133125,0.07077514204126763,0.30640894836093396,0.07516472855304357,0.2879940411276058,0.07528531784685531,0.26361767154292026,0.0741365376452178,0.2248069506871481,0.07188035114793982,0.22764372214908002,0.06853963191623169,0.2093541163472985,0.0701977025419206,0.17328305019651744,0.06274423897588516,0.2692465910005618,0.07658903569316822
4500,0.26300951668793265,0.07611515526084132,0.3467495229299677,0.07154622511473084,0.32859607470617014,0.07154321701391213,0.3129850642459638,0.07521249449650907,0.2923480557558716,0.0753713634301838,0.26856806303360664,0.0749160726013479,0.22778866067094028,0.07232144307495633,0.23316524729442306,0.06952050619987868,0.21391035620364618,0.0708172616837413,0.17739168616926676,0.06360596856637368,0.27330154773387394,0.07674849081158862
4550,0.26748828860774715,0.07661919079962819,0.3534984099035558,0.07180758710675203,0.33409860268157765,0.07173452250419875,0.31945358019432923,0.07585485280766201,0.297556245590312,0.07622492954807508,0.27146462664069293,0.0748990784944545,0.23205814167462738,0.07323444606422633,0.2390236585722329,0.07075422142037235,0.21976814540111927,0.0719008331699732,0.18322045651174876,0.06431495222749176,0.2774322117547069,0.07737694689419965
4600,0.2755949666074231,0.07729264767191026,0.3624232707733421,0.07206102392863674,0.34162967087955565,0.07167732532765507,0.3259186643530249,0.07632119185091504,0.30086371649398264,0.07683565805063315,0.27518272949826816,0.07530821337081295,0.2372171053817258,0.07377759958328707,0.24339466559248804,0.07134982545886409,0.22421912210120915,0.07271572674199157,0.1869694195118316,0.06526721094674606,0.282201299317977,0.07768738292779219
4650,0.28065697432579734,0.07769879619824814,0.3698458231567083,0.07238036471251541,0.3484195451400872,0.07181706994412922,0.33208946226601277,0.07669999472038894,0.30567156417931146,0.07670213278593555,0.2783890517472348,0.0755366251821546,0.24204676728702812,0.07451604384178993,0.25018987085970745,0.07267148627528817,0.22745395981715674,0.07328539804221662,0.19338815844335688,0.0668976219681407,0.2852174518337071,0.07800207453724643
4700,0.2869500904808818,0.0781232267236161,0.3755236030008568,0.07263364971615985,0.35406141589928725,0.07206054075991018,0.3373406559931106,0.07712895500376499,0.31197775389225385,0.07760068868123987,0.2815840416486347,0.07584442696985846,0.24709844441119658,0.07549753002629853,0.2538461746712212,0.0730532299185075,0.23148573845651516,0.07344544318522404,0.20153173186523532,0.06855938694051018,0.28836716695801173,0.07842652980030125
4750,0.291639767934141,0.07899976192254093,0.38203518127502695,0.07267999434466865,0.3605620212230247,0.07209705203093267,0.3419596348480806,0.07745374463979861,0.31613065732506235,0.07726767915735518,0.28666660493045215,0.07611541990647737,0.2500524352367329,0.07611155233862511,0.2571835358003249,0.07366501459892978,0.23792775813020894,0.07445150063860136,0.2072497073302675,0.07023654202477281,0.29366326712007096,0.07891764302784651
4800,0.2974187848586915,0.07964890698463309,0.3880802473444039,0.07250262610657428,0.36832078834718507,0.07224182705618917,0.3493333354966694,0.07792654238432133,0.3191750684641718,0.07712729286216408,0.2925208038542166,0.07645010151198196,0.25310864668056837,0.07653156068455828,0.2613995076142387,0.07422448481930856,0.2404839112241899,0.07459510677698604,0.21263731236777905,0.07076941529100608,0.29841792309753623,0.07964057320032472
4850,0.3018643850261474,0.08031394463849086,0.39099748333838863,0.07255690480345553,0.37643106181657243,0.07224138629860302,0.3554071219350174,0.07837921845702542,0.32293571848364166,0.07729965550076798,0.29767296077481264,0.07700016680063322,0.2557277287621033,0.07650358231292062,0.26643821759036335,0.07521096931145703,0.24517491179343198,0.07553083163112143,0.21728426642020973,0.07162163266675196,0.3026492816448591,0.07996526600159798
4900,0.3074685656465961,0.08096750159028983,0.39721089791362635,0.07219094861527883,0.3825402078254569,0.07194758412540521,0.35867558115378484,0.07833724680305872,0.32604553565192296,0.07750540938644426,0.3027411476962147,0.07728402956786252,0.260159625441439,0.07672563938003794,0.2699798503146019,0.07549101162942899,0.24744270944848398,0.07540318957831148,0.21882966649357447,0.07203389960254743,0.3053300051586916,0.07999658064731238
4950,0.313193611000151,0.08133278529089866,0.4017600172912597,0.07221310052120684,0.3881244506810277,0.07173260737067878,0.36431289735868744,0.0786422797488079,0.3321149530514092,0.07801625047142764,0.30597039540929727,0.07685238736540399,0.26456912076652883,0.07705125826505015,0.2744443619149035,0.07610528940919178,0.2528019673306244,0.07593530605775661,0.2230945578617028,0.07240841766486787,0.3090470259399785,0.08046764399038078
5000,0.317383547838946,0.08135796541869046,0.4066399272269941,0.07248749067305973,0.39650528551219105,0.07166093378211401,0.3708111733621774,0.07921751378556546,0.335043492618628,0.07792881809330576,0.31115656503067585,0.07783087105058747,0.27087357168497683,0.07849424569282604,0.2789628897779708,0.07655472431156539,0.2593689712085833,0.07698492806486476,0.2270323925324781,0.07319666500375946,0.3110668573266347,0.08075582445295512
5050,0.3208573094084168,0.08177798558614213,0.4125809550510104,0.07245987114990106,0.40357029351616397,0.07147260527552227,0.37575138589306173,0.07971342985433147,0.3375343803090549,0.07783679177732576,0.3168156270040058,0.078197685406339,0.2738504147728689,0.0782785220456032,0.2824880433756403,0.07732728898736406,0.2632257393695925,0.07741157585525497,0.22933078670077617,0.07324725897045443,0.31429553210796973,0.08099576165266915
5100,0.3258841286515786,0.08234467644008057,0.4174372696816422,0.07193407531398283,0.41029660204203167,0.07138828525514865,0.3789745821380921,0.07942408931170099,0.3431424469339117,0.0786614808127552,0.31969392224589827,0.0783615856875841,0.2781866331086439,0.07857150760904197,0.2865815513019426,0.0779507400373784,0.26528154272257026,0.07735843347099652,0.23112892400416724,0.07311903734315514,0.3183492599773081,0.0812394995632831
5150,0.3297851126061924,0.08266144668462906,0.4238864457377067,0.07146001337418476,0.4158853685355395,0.07132402714351001,0.38325681482457563,0.07964873600087012,0.34661259204098066,0.07946291753168414,0.3239344318912247,0.07840624883762905,0.281325024111398,0.07892132992744182,0.29076095392560186,0.07849649528397365,0.27005579875605146,0.0778845560773377,0.23417132899060444,0.0731876965218386,0.32295534309687907,0.08147435135648183
5200,0.33364219622337055,0.08256972523719312,0.4280675417819513,0.07104596131222261,0.4229391430941696,0.07123700782834266,0.38488950649600306,0.07943946175009345,0.35105664017199845,0.07948988398494167,0.3257205460876644,0.07872064128947333,0.2853566314048801,0.07923112942292393,0.2927654224727214,0.07888881527749031,0.2736788993598179,0.0783012139508218,0.23801445954049438,0.07356935592811419,0.3272425321089781,0.08171442764371262
5250,0.337949328599006,0.08283829785929323,0.43467595944920767,0.0708413063505185,0.42938236668410873,0.07125594163794671,0.3893006907154158,0.08001048056580962,0.35483836601724833,0.0795336334504492,0.3281537507143113,0.07895218771446112,0.28982574006672174,0.07955945837903128,0.2951282716167401,0.07938708980090523,0.2769586302679295,0.07834777317606083,0.2428862581286962,0.07417662132817483,0.3297630595768161,0.0818103043819954
5300,0.3421380118638103,0.08308902455666167,0.4411029951593299,0.07099164170817115,0.4397489366830033,0.07173594782362683,0.3916060898010022,0.0802792466574095,0.35673816646874246,0.07965538582538409,0.33215418309132183,0.07986636080191944,0.29339013218580806,0.07947161749159305,0.2972070947075688,0.07920340134466214,0.2804700238269847,0.0785798717822295,0.2465718006733022,0.07452951960591819,0.33177254734821515,0.08194706770594763
5350,0.3463154765393916,0.08355715214103004,0.4468407074217613,0.07069499550701806,0.4449599553277824,0.07186340034087797,0.3951233314346468,0.08068241069887974,0.3614266616030845,0.08016446383309449,0.33520030027935105,0.08031537628876442,0.2959396146888256,0.07928288640551132,0.30045598327732326,0.07963965094756167,0.28303254381292,0.07887928762374244,0.25148724229465014,0.07495239090384746,0.3365389217432855,0.08305974938469311
5400,0.35144625493820103,0.08396524311442076,0.4519178465136382,0.07012146960306362,0.45309642682229373,0.07217776601213417,0.3987141673087325,0.08049548370897071,0.3633590270706104,0.08040532590073154,0.33843668030349944,0.08066717306697502,0.2990857962734971,0.07870736309211361,0.302842935559595,0.07950486120485967,0.2888807610038085,0.07996204141952847,0.255602907119447,0.07484744616647694,0.3399039074790442,0.08289049277838947
5450,0.35515724970811663,0.08394304289155442,0.45867311516488485,0.06968764743277622,0.45989213097183756,0.07195945364866628,0.4019654392543254,0.08028311039102932,0.3677422428378552,0.08068508651317471,0.34043639570482015,0.08091305419095206,0.3024505296063685,0.07917059294679957,0.3057954912117318,0.0796355450808065,0.2913920011483249,0.07985951164133556,0.25838161918548036,0.07513875177695302,0.34116486964679554,0.08275487321157643
5500,0.36022709428519256,0.08384476400629993,0.46298297565107477,0.06946373200727357,0.4660505175489039,0.07258579927681257,0.4056372736776588,0.0804812394170152,0.37153138383111767,0.08085356254122913,0.34209768200046364,0.08132372360766042,0.3053605860811224,0.07957662957685836,0.3081492032615818,0.08016630501363736,0.2944742021046287,0.0801525036675623,0.26289159282781926,0.07496717096153357,0.34282944330781134,0.08238977847395106
5550,0.364818989668721,0.08440777683169107,0.46439406866142563,0.06877998403236524,0.470047738132474,0.07214354955061637,0.40652034743728294,0.0806004706666805,0.37028846932723913,0.0803044731494324,0.34500172539461976,0.08131990810425854,0.30961657456957153,0.07968786519761939,0.31208751124889994,0.08048919383507516,0.2972286389106227,0.08038583024189012,0.26646277576558086,0.07516061178224093,0.3437863483692471,0.08240135358562602
5600,0.3680384362237965,0.08440451042317006,0.46918881568329474,0.06892133902387945,0.47406886420741223,0.07190333448500338,0.40973916341882827,0.08086683630671945,0.3729385309644136,0.08022748550818484,0.3487570163122618,0.0814443298943756,0.31190103587148615,0.07944051594267308,0.3149954181623702,0.08063725915326803,0.3018690590978107,0.08060783610812919,0.26976389278767454,0.07499460112094472,0.34566081348136996,0.08274508981279338
5650,0.37192556570831425,0.08473501779882264,0.4759950979440938,0.068135895516957,0.47807408003969765,0.07197981568393524,0.4115263895606062,0.08099500186038046,0.3756742355334955,0.08020485752591834,0.3516985723063781,0.08147619654167558,0.31497659740829514,0.07987499687711991,0.3173620199927932,0.08104900110503295,0.3050733352776278,0.08031360364026376,0.2719361012304635,0.07511256956784687,0.3484251737336244,0.0827441224605226
5700,0.3773356169919472,0.08537433603403996,0.4799617607744199,0.06786274663306273,0.48442038938680787,0.07204501425045327,0.4145705901335985,0.08108449296512339,0.378309557621296,0.07988552293586412,0.35331335483629134,0.08142464617234685,0.3191841563261977,0.08004376023880139,0.31924151395780337,0.08146670172660657,0.3085915363245648,0.0802952533537684,0.27507058087800923,0.07533912770491527,0.3519770335778294,0.082772415458695
5750,0.3803184596617574,0.08542740513085696,0.48733536068108135,0.06718928456275822,0.48949007770615227,0.07212530749187746,0.41699218398128374,0.0813631722487409,0.3803143762323561,0.07987288148135152,0.3557339917207329,0.0816086608621582,0.32255575883119825,0.08004189503501831,0.32206154868868714,0.08138193805222144,0.3139193864684916,0.08060681979509139,0.278740836716239,0.07561901473043492,0.3549614623016621,0.08288067631475836
5800,0.38361885350828345,0.08577878275930896,0.49267416058303454,0.06671149641341567,0.4941977547278409,0.07193229197107068,0.4219154519522016,0.08133667469713371,0.38217212532883144,0.08006855780132806,0.3584960549258938,0.08234414661249953,0.32430247201073464,0.08005388678041059,0.3242238748602787,0.08132750007389959,0.3181510795672492,0.0803106321187217,0.28407084721048564,0.07584229825999304,0.358286025991246,0.08282345157856288
5850,0.38848383016595006,0.08611727070576507,0.4962667994872427,0.0663146880361541,0.4991125001966371,0.07218177706427381,0.42188048131085215,0.08064830709857282,0.3843593191016189,0.07985936890699902,0.36009301373315966,0.08229579315954956,0.32548606189881224,0.0798283092689151,0.32753571545059734,0.08147144690326329,0.32062500112519143,0.08045229666182951,0.2868906137151009,0.07608214461668927,0.3610508264483967,0.08287776215292145
5900,0.3930619682551353,0.0860491722204429,0.5011173036595251,0.06528706514386808,0.5010560727141623,0.07189617442757767,0.4246924760464496,0.0807246788102714,0.3854854783122,0.07976861327028618,0.36340324015205844,0.08306065747270303,0.32764906506920466,0.07986533736731226,0.3295532659715349,0.08145024762645044,0.3242266531364567,0.08076032637038694,0.2900323229119468,0.07660590331791581,0.36470199816438975,0.08266067747164099
5950,0.39612951035205385,0.08594301907287506,0.5048908491862524,0.06470532118931678,0.5051642693926481,0.07223898247230921,0.4276194187147848,0.0805947350006468,0.38740874669330666,0.0799399557144778,0.36809387030792867,0.08327432112158774,0.3309981852950564,0.08015445756244692,0.334055656705603,0.08208409942776669,0.32595565358526085,0.08078483369097794,0.29210296304007843,0.07697988258656074,0.36526721791198097,0.08235931021992145
6000,0.4000299898103329,0.0858977298336308,0.5079749200658707,0.06405200816621989,0.5078000176326423,0.07215352100527984,0.4293167364217473,0.08009071985475043,0.38854283698285946,0.07977762424593801,0.3697111456422062,0.08346377405173701,0.33470527132402006,0.08028593478823946,0.33819854813277944,0.08230859118220699,0.32860120069866433,0.08066204219394102,0.2967999457432975,0.0770707430044639,0.36784344229342314,0.08236279700369964
6050,0.40422853422590566,0.08669591267935002,0.5113747717695211,0.06387075878031996,0.5100151984104777,0.07203091466839637,0.432209605298193,0.07993542771709998,0.3892376717930272,0.07992214011437336,0.37191979026106486,0.08372199062231268,0.3362902639476571,0.07989181922966546,0.33955588734635517,0.08234409654942554,0.33182855107245357,0.08070414335410439,0.29867317036315344,0.07686358869220704,0.36857170892521457,0.08233992946402487
6100,0.4063175984406597,0.0869238821832404,0.517256496621794,0.06346906257583318,0.5118852903797143,0.07166255170244148,0.4343708392173004,0.07985092125548073,0.3928807300920924,0.08039865833970727,0.3740467900872504,0.08337046285589185,0.33959476868690947,0.07981626164068917,0.3426598978441701,0.08253522104933232,0.33620553752824167,0.08118823649603277,0.3027213378830963,0.07729605887487057,0.3706477494483342,0.08199770930025929
6150,0.4095463769990787,0.08695832143479994,0.5206039648981026,0.06316194818455315,0.5143882356065415,0.07150802886919336,0.4359099876646156,0.07951419987416444,0.39586852253002464,0.08059652548488448,0.37605214980889556,0.08345571821887453,0.34277587082445066,0.0798568254177909,0.34556648651305916,0.08272627776045707,0.3389639799628628,0.08090606245790505,0.3039144558049808,0.07725433255815106,0.3730873922896036,0.08215928830838427
6200,0.4117436244798423,0.08673000464135608,0.5257135698676076,0.06277487945841341,0.5180356551039182,0.0713472661586435,0.43599898976728646,0.07920408860534521,0.3980939078918551,0.0805435036957175,0.3789203226124899,0.08360604611800929,0.34633315660501146,0.08039637042811316,0.3483004235400493,0.08280551085319413,0.3430140252722302,0.08107418962812785,0.3089877675508061,0.0775593889078289,0.3760202423754783,0.0824925946420972
6250,0.4140527547794149,0.08651932430635328,0.5310742708482565,0.061638139567872195,0.5195412298251414,0.07136033618441569,0.43850051101508386,0.07907287720875841,0.40313431502750346,0.08110811664908962,0.38113214400241735,0.083540581703724,0.3485605875958215,0.0803835660337688,0.3491569191632167,0.0830865878791037,0.34590565550248265,0.08088230083080614,0.31250477118028347,0.07806316423399676,0.3783545083751427,0.0823331949337872
6300,0.4167228210376418,0.08642804035297723,0.5352870791303885,0.060594236259346235,0.5202681804877958,0.07115966151017478,0.43860909184876684,0.07843602118493606,0.40740553129140655,0.0813708064563229,0.38161282378217587,0.083649397994273,0.3493848753549384,0.07976670809802695,0.35171241571739736,0.08297157931233748,0.34904487131662476,0.08039376288400993,0.31563757590792013,0.07791882258702186,0.3782564086193977,0.08223729995355801
6350,0.4186678498813901,0.08610309193945893,0.5384620177341644,0.060001470056357184,0.5245401467146674,0.07155320877484149,0.4395590177999036,0.07811428291835315,0.4075817431085079,0.08147209038721262,0.3851071072731373,0.08347203982178086,0.35195409833876745,0.07995865832942596,0.35521647017531455,0.08308500759212234,0.3521331193995365,0.08082408418698239,0.3183461284367407,0.07800693096383687,0.37934977131218095,0.08250969442976885
6400,0.42387606267484623,0.08585237102093032,0.5406735530364051,0.059818931402514035,0.5281932974595255,0.07167202227606309,0.44044562950456007,0.07821277936000394,0.408164884970507,0.0815379533404182,0.3867600278970732,0.08372647760435334,0.3561749209871216,0.08022020353214718,0.35819707671652795,0.08319980956009014,0.35222226636190135,0.08072775945123804,0.32320105601964033,0.07851669395783459,0.3811755151805549,0.08248083407434179
6450,0.42680280167933665,0.08549055696510112,0.5444012554607567,0.05983821938891743,0.530937466414478,0.07177651439260851,0.4430672745414562,0.07815503257988823,0.41014028158235155,0.08166979044566494,0.3893998027215876,0.08391043561979214,0.35826431065207304,0.08006453444448262,0.3608623562905891,0.08316731566240639,0.35486580918399846,0.08080739599052429,0.326531576281132,0.0786040277945405,0.38347623542155107,0.08250930582916094
6500,0.4303257290434206,0.08570432310497925,0.549176214310497,0.05909652933726579,0.5326723314069446,0.07181295173791852,0.44529748631746974,0.07781784454682925,0.40947125148966607,0.08184740922174313,0.390647163453435,0.08368133704797566,0.3620553132770072,0.08056954877095707,0.3617384212985707,0.0830323560599146,0.3562766858652138,0.08063524070615324,0.33115434857338905,0.07871088184787141,0.38378646630672153,0.0824168357951755
6550,0.4346153962291851,0.08551513094591574,0.551434855226169,0.05860954480045212,0.5337009130886935,0.07170928941131738,0.4454577827683681,0.07674886933615613,0.41033005691460545,0.0819157773860814,0.3923212820862561,0.08380718232681239,0.3625963702078032,0.08054491633211139,0.3635109287902971,0.08312527714883537,0.3590245062675894,0.08108560109436688,0.3349727952611728,0.07917961905655767,0.3864542991365476,0.08272280688346827
6600,0.43837884638335767,0.08528543310579842,0.5540432961633767,0.058170634313299587,0.5356869815184798,0.07188687891805036,0.44664742320145373,0.0761048198827748,0.4112778632060066,0.08219510247058506,0.39271835050629733,0.08373313377005429,0.36490986173501894,0.08048298194591247,0.3677705692682831,0.08313941392957894,0.36243194731550055,0.08160117748288502,0.33791148154028894,0.07956219036372132,0.39052219305453095,0.08301201586619456
6650,0.44004768767534685,0.08523250422306354,0.5574520605370632,0.057217561832145714,0.5384681764790845,0.07160448052743112,0.44695389655937956,0.07571647375924381,0.4135097038656302,0.0818914074986006,0.39530954435773646,0.08387825189332912,0.369570186020657,0.08070416434708069,0.37173243727633226,0.08267941694415953,0.3652933372024705,0.08125153825450158,0.3406841774049392,0.07957656532544799,0.3927059287343546,0.08300064175822329
6700,0.4434677228126038,0.08538203240461421,0.5610495037289129,0.056049690328548084,0.5412350519788468,0.07166118085358761,0.448633725783168,0.07518620600781246,0.41554883601793974,0.08174294131563443,0.3961359596320409,0.08376919332200465,0.37051781343330076,0.08010193257254002,0.37124756401758063,0.08245975474709953,0.36749556100399927,0.08122474279334867,0.3435988357659368,0.08031272339114606,0.3949245587961784,0.08287728124977678
6750,0.4474795623806361,0.08530426945126325,0.5632370010869365,0.05524495958148597,0.5448507917060144,0.0717150931301092,0.4522123778381655,0.07513938559610962,0.41770235421511887,0.08189677848625299,0.3988878025302527,0.0838371136464425,0.3724398828016044,0.0800686451505044,0.3748111662708044,0.08231400094375899,0.37129373841760605,0.08136020048908518,0.3461451401084992,0.08001753115421205,0.3960626967662296,0.08278886418310895
6800,0.44987024218784216,0.08511599627357118,0.5685915152718714,0.0545363872271014,0.5476985535778724,0.07150760398112106,0.4524904360427564,0.07498579307686302,0.41983155745853135,0.08200955055900007,0.40069860785165257,0.08388793210613493,0.3742661713364243,0.08006526724635296,0.3757192667225123,0.08205085312031772,0.3745414978651113,0.08175075193128888,0.3485315649100258,0.08001511745042805,0.39838662906903854,0.08260829772010189
6850,0.4528122483678203,0.08509534573151155,0.5722081654071429,0.05388674819361103,0.5479514265099861,0.07118337105484418,0.4554335385543139,0.07513549505216736,0.42140212112571973,0.08174593733555795,0.40322082698570505,0.08369020596065167,0.37652868325119665,0.08020546252985095,0.379652162836519,0.08226526500363207,0.37602815312734633,0.08156470002531209,0.35024378191962696,0.08031829757162913,0.3992286354415418,0.08281478163011785
6900,0.45483890064071614,0.08458933130774249,0.5737766721690195,0.05331820958921244,0.5500826356026689,0.07110083071407419,0.4561514467150743,0.07500518715192984,0.42135183147402844,0.08151509130752523,0.4051132015882489,0.08395515698444989,0.3810359630745719,0.0800320079312468,0.382476695655472,0.0822996358873989,0.3766062087667722,0.08116205543553115,0.3538772186373576,0.08068896805412935,0.40357971566159523,0.08309093459386525
6950,0.45830091273618784,0.08421385859463634,0.5767627204257283,0.05260730730931559,0.5490100571995926,0.07073218123465186,0.4564676152754643,0.07505113872400344,0.4215941224334652,0.08132450293079788,0.40726781107908316,0.08384992474183664,0.383447798973988,0.07989236395756132,0.3855924531759624,0.0822292468031886,0.3795803477291794,0.0813957791710173,0.3578927843673936,0.08079362716196978,0.4038388856280292,0.08258713334772082
7000,0.4605658538476271,0.08402488479246262,0.5784774096579337,0.051807575605272535,0.5518095857430916,0.07035576525612165,0.45934524008991834,0.07486728949856765,0.4216080396357949,0.0810680336145609,0.4082058637321148,0.08414724811543765,0.3871784218885469,0.07988510722757725,0.38750903959166516,0.08248206235913821,0.3837802725153906,0.08171416984313723,0.3597761435653611,0.08110025925757237,0.4049745334707153,0.0826605965880294
7050,0.4631155087069266,0.08352642274065208,0.581770396818486,0.05088907246494704,0.5521786643933724,0.07032572544914227,0.4615989542439904,0.07506325676899818,0.4244916286072546,0.08111379513839799,0.4093192446356101,0.08390703930019139,0.38834646367496845,0.07981995201824689,0.39069075293278144,0.08236697000771351,0.3852087400275587,0.08133332428034216,0.36197123926669156,0.08102704509440259,0.40613346603125583,0.08260140502151102
7100,0.4637400467435376,0.08301517474903367,0.5859232017773949,0.04988165289077112,0.5539255730995386,0.07017273060886656,0.4647536004452406,0.0747528403001702,0.4251282755149184,0.08106528779064992,0.4119528514624441,0.08372845105907625,0.3903201440007368,0.07976741340688331,0.3928310893105629,0.08219442433133615,0.38680276086638604,0.08125636218425636,0.3670884345421013,0.08102396597936468,0.4095318200540889,0.0824578319905791
7150,0.46472430301682727,0.08269005402488393,0.5882556501882309,0.04949030993801044,0.5567220687995591,0.07009500641693037,0.46812246098975663,0.07460853071278696,0.427652179923973,0.08111450978201469,0.4163040399356813,0.08371692835876303,0.39327300916294783,0.0798411736383955,0.39664481378113176,0.0816468598601755,0.3894047586704332,0.08152581282423552,0.36906110466894354,0.0811904469477721,0.4126580221277644,0.08205854150458815
7200,0.4663913679114785,0.08208654244601808,0.5917385441971963,0.04848983776127572,0.5586921048039324,0.07028935153808785,0.47065764780390146,0.0744599574646467,0.4293161394997611,0.08049674647019825,0.4180616147921093,0.08339121053110424,0.394422173035898,0.07945606866367666,0.39742295486902074,0.08130559642058618,0.3924987488803264,0.08180582804274468,0.37163319170102604,0.08078262768756021,0.41467091663288896,0.081149219528948
7250,0.46845740574942013,0.0819308606759871,0.5959897254876936,0.04767384603770287,0.5583596294112531,0.0700846878353855,0.47249423197441537,0.07392703316984893,0.43103450919689484,0.08052771384264315,0.4206037804425491,0.08358433155625006,0.39453354767181104,0.07897072189959613,0.3988094234588902,0.08127468692532641,0.3950063575146323,0.08216226690739828,0.37464598673564636,0.08085862576325274,0.4152852005281316,0.08027338754726077
7300,0.4704692025599553,0.08164372611842126,0.5962342794174225,0.04667264808939585,0.55878797192207,0.06985812322430518,0.4752028092820193,0.07340929429638562,0.4317192000403005,0.08038750817695305,0.4213092477097981,0.0838441343701316,0.3973708636691986,0.07893799968144172,0.4010715938143695,0.08067591710495779,0.3981554152655277,0.08225944594030633,0.3774258280682838,0.08130245365386123,0.41760015465370304,0.08009623430561098
7350,0.47447777608190755,0.08124440041314278,0.5990477954010742,0.04591232505370001,0.5598910234838883,0.06976649133104242,0.4784296045850354,0.0735875096975967,0.4348540699486873,0.08037947605198728,0.4236963113293246,0.08383588436274994,0.3988688049447223,0.07844202502810867,0.40380157694363433,0.08051186142899114,0.3992678341719775,0.08231567148388191,0.3778524776668368,0.08082268319461833,0.42004985169182485,0.07949681112676778
7400,0.47732700521855115,0.08073803785673464,0.6023267359807408,0.04525421222710783,0.5620390543553172,0.06991594095156504,0.47701621049928133,0.0734507122703424,0.4368719418373424,0.08030002625494488,0.42516142462694584,0.083746311910139,0.40166392060590156,0.07836212795000572,0.40517576441384767,0.08028575425860003,0.3994168731838635,0.08202624219342718,0.3814414934466226,0.08108052517121717,0.42267972304075363,0.07924849066584866
7450,0.4806247355260208,0.07992399386332626,0.6050749998030464,0.04432649135655885,0.5629633006372806,0.06976281936059683,0.4794082725104358,0.07349210207723951,0.4370379249920186,0.08038494328264624,0.42712976379531653,0.08360718654283533,0.4042628633480032,0.07818868818143751,0.40658528074162903,0.08001679788878034,0.4022756052381186,0.08228984528090347,0.382997369933879,0.08079870786153398,0.4234339475437126,0.07862708653366053
7500,0.48372261190320587,0.07969534353449145,0.6074428049972177,0.044129620997076256,0.5621008127537668,0.06951587709986512,0.48100692542595064,0.07341313215226472,0.43943315138097433,0.0805284576995231,0.4299482956895739,0.08345024041513462,0.4083713615516899,0.0779759814890075,0.4113120714977947,0.07990551919201055,0.4035965665753125,0.08190382291713362,0.3863605797182117,0.0806083349987782,0.4250102328457413,0.07811953763506455
7550,0.4861401957225264,0.07904867630267329,0.6087736060923259,0.04292421364138594,0.563775583677034,0.06956182804902059,0.4839345028493833,0.07320437390720988,0.4422443312775124,0.08042377576968972,0.4296443090668201,0.08320212467233246,0.41094100873709544,0.07814875291510244,0.4137163765844163,0.07998611461985723,0.405309002762135,0.08155260801738887,0.3871061368433122,0.080434736146799,0.42442662988744134,0.07756553162454352
7600,0.48932479796016026,0.07844061642968403,0.6102957780096354,0.042677544575119165,0.5660255157967762,0.0697350481188783,0.48446762399686855,0.07302956338084177,0.4429165067634218,0.080112647669821,0.430072900955429,0.08286001910912828,0.41296803183918485,0.07805396478141577,0.4172908777823662,0.07987155290282767,0.4073230255140924,0.08143943723767769,0.39024664273005777,0.08035281307766459,0.42654782472944186,0.07736121113203454
7650,0.4928855179724765,0.07774991514174473,0.6128693034847217,0.041467041332249856,0.5665653975629269,0.06922392390335293,0.48598162124409083,0.07278709263710388,0.4423437675647673,0.07998289326466686,0.4301315971377208,0.08250140386837522,0.41734289379083916,0.07758547316777185,0.4226154371681802,0.07969784359631207,0.40987533243364377,0.08145018534020865,0.3913479898866161,0.08004881598159426,0.4302564942277366,0.07697901039821728
7700,0.49759078967500675,0.07659460564854399,0.614248899479004,0.040926727979284,0.5673528017124638,0.06903476834269721,0.4875623107393385,0.07250079733995655,0.4422056391392538,0.07966609942204048,0.43312913143205767,0.08271683461547048,0.42023137760891877,0.07720751118084015,0.4241829027687675,0.07937643823277192,0.41133396856104293,0.08133753555519932,0.39552680880893953,0.08017342887437356,0.4334482837736934,0.0767236982274157
7750,0.4989329046483938,0.07610861828956221,0.6156119060005492,0.04020501546044145,0.570648243124792,0.06929848507037295,0.49027392466066516,0.07257741091064744,0.4450836028290423,0.07961555223098926,0.4329443016162066,0.08233848343929709,0.4237700745349723,0.07693955661965707,0.4253138790428298,0.07964605163367351,0.4128554529712291,0.08131224713540952,0.3967092734551956,0.07987210254437797,0.4359100762932059,0.07645455374491325
7800,0.5010462197471535,0.07552592239954661,0.618154220429103,0.039186524572081244,0.5704378398784553,0.06942882176102727,0.4927559409207387,0.07271418087562861,0.44424538587778817,0.07897964778528463,0.43598035664290125,0.08201411704501883,0.42742216543969064,0.0766083516704716,0.4274165271622279,0.0796462917506731,0.4141863733434172,0.08145430696068319,0.40005407531928827,0.07952346485222424,0.4380069614145009,0.07566031487481518
7850,0.5037238103223346,0.07521819610088536,0.6231227132103063,0.03838275784519014,0.571453740084472,0.06955103155022181,0.4950933585317953,0.07306255977270508,0.4447545840445659,0.07846096437904694,0.4366464876590308,0.08220688309828066,0.42856382976825863,0.07659481030663418,0.42994370514067404,0.07937010516166468,0.4165646938219638,0.08159900213228731,0.4023019811007737,0.07967086776896413,0.4388847166911022,0.07558225691155333
7900,0.5063746321358019,0.07472365333741694,0.6241881962308291,0.038683866143912685,0.5728531696081294,0.06968794129553804,0.4950249309950056,0.07298181700616968,0.4451081273853873,0.07804297201879025,0.4378128101265698,0.08201335710809102,0.4316951451568638,0.07704647422535409,0.43188620790861804,0.07943898413859361,0.4195831336709558,0.08127045782624732,0.4022593936919492,0.07968797450469611,0.4398431875009601,0.07574090204815812
7950,0.5081094427528225,0.07421246009129617,0.6265433420685163,0.03800264619433637,0.5728423869621756,0.06945783910960665,0.4960553175452754,0.07295019814544916,0.446258305462246,0.07784371053171832,0.43899752372454337,0.08163200756185601,0.4313653032853652,0.07669074554061138,0.43158681874289484,0.07915330243394869,0.4208897092580968,0.08141497378412418,0.40497915882138663,0.07953903244542776,0.44281572465576796,0.07528696898749519
8000,0.5104196388951806,0.07356544431601733,0.6281507189477641,0.03744945357230282,0.5740740933403018,0.06927681955829304,0.4999004691994876,0.07269334173497011,0.44624064272139097,0.07763446219654294,0.4406766673689338,0.08137179629346684,0.435514992767533,0.07679274739088583,0.4323100673126436,0.07888952882245308,0.42174868486374734,0.08140400628552483,0.4069207734875595,0.07930441540170219,0.445408813352971,0.07497608595902487
8050,0.513052045654669,0.07340952809085619,0.632497589443654,0.036785104109603235,0.5742107371416736,0.06885453783030687,0.5026209504931722,0.07241632326265482,0.4491401315046083,0.07725873298418037,0.4402933978463671,0.08107599912511372,0.43783793478649696,0.0771134555253097,0.43317355071094776,0.07861681070186827,0.4252566454815587,0.08133601947240139,0.4088476369566696,0.07901836646183198,0.44795077760843055,0.07472182968141626
8100,0.5146935114730554,0.0728724308504196,0.6343616086322384,0.036792918982469607,0.5753965159337495,0.06866658140555969,0.5062223875080393,0.07224591487132132,0.4501390801179101,0.07729030668011931,0.4419604308378087,0.08067268609478825,0.44150130326167064,0.07743170515099698,0.434253617669177,0.07839861246730498,0.4271291169693933,0.08130481200250149,0.4112480828047493,0.07863711941474236,0.4506028282947678,0.07422608815832786
8150,0.5168428716754461,0.07204895051273882,0.6355654210530299,0.03646028628663246,0.5765453298779647,0.06876446703600536,0.5087390830117828,0.07259991354203496,0.4506399185596131,0.07699081920488801,0.44346490354428797,0.08021391348263442,0.444714532839342,0.07716980256015747,0.43640414944579736,0.07795333502249123,0.42964868425059777,0.08148733357635342,0.4138081104179807,0.07880254367172419,0.45277776606902365,0.07411411792014226
8200,0.5187207404929447,0.07152205527619311,0.6375035312716129,0.035740550371116134,0.5759266150349064,0.06866827462715348,0.5122552717083033,0.07295272243085786,0.45224371573714095,0.07684805584929487,0.44575259445574383,0.07999351195598293,0.44611649058313835,0.07687744690781906,0.440281671295126,0.07793105418452298,0.43170625674478713,0.08141774051419415,0.41498002772744796,0.07845581253539079,0.4560160910351462,0.07382769448371165
8250,0.5216287409088558,0.07098116872568597,0.6384432194971225,0.03565635782081518,0.5756609304394775,0.06877330212390319,0.5143825371135919,0.07300146278367275,0.45525441114093246,0.07744284759344833,0.4470926799419314,0.07996561214717025,0.4507604715572267,0.0764661327090356,0.44203304756349565,0.07794685089025337,0.433446447285019,0.08112986371689886,0.41676500597052635,0.07810389024747916,0.4562769590292116,0.07348204308263427
8300,0.5241477298522459,0.0707277990257152,0.6412336238583061,0.035117834162853113,0.575357114808332,0.06873518754386754,0.5162290703509974,0.07307946300002831,0.45648924341885505,0.07754879533638592,0.4490872170354108,0.08025402628363383,0.4525852997188215,0.07653180240623515,0.44440159579539895,0.07811457398925654,0.43408070114969177,0.08061365337610928,0.41882538739242087,0.07786754555878056,0.45931478504329093,0.07312905558340578
8350,0.5254591151048748,0.07028541396108692,0.6439428539991695,0.03457155932598058,0.5754176929745122,0.06874728446409085,0.5180057141146027,0.072667149118862,0.4556213703257956,0.07686922954799379,0.44914388989449106,0.07992836909455613,0.45519664259873244,0.07638980030664719,0.44597099940088225,0.07792882412081317,0.43461741448420677,0.08043942397469271,0.422920680399398,0.07778335847081412,0.46306450648689457,0.07270414621195471
8400,0.528411212541381,0.06962958517126619,0.6444017134786131,0.03436451016904153,0.5775757404461794,0.06874103321553338,0.5176515077329601,0.07208827108790024,0.4562208530321383,0.07660258340682177,0.4490584527834268,0.07921668627877607,0.4571977760611175,0.07601210623733382,0.44798313738498236,0.07807196183000621,0.43903004171133203,0.08055524173644558,0.42469580094116943,0.07753480165491493,0.46482174244315133,0.07232595812874837
8450,0.5313487251968033,0.06882477368083874,0.6451912569999542,0.03387980375060474,0.5798650903628717,0.0685350521455863,0.520048317832755,0.07194574253804552,0.45711377804806697,0.07620157649690519,0.45090034794950395,0.07873806536054392,0.4593706215021053,0.07617587707805007,0.45133397621032484,0.07794416906150438,0.43956661304196615,0.08009733132173238,0.4267795205150464,0.07776802838953056,0.466652254591148,0.07204592733902754
8500,0.5350408856736402,0.06846476030638071,0.6461648049939633,0.03374397262747772,0.579535063272212,0.06845807732700065,0.5205189151292131,0.0715176230798856,0.45814384417940945,0.07624629552066822,0.4502692202389699,0.07829630505980438,0.4594372685825082,0.07572477467561241,0.45224791296369055,0.07791196747325062,0.4413231201803259,0.0801317875879059,0.4292228848481544,0.07766457403759774,0.46673177921193526,0.0717413977824166
8550,0.5372212479056871,0.06847774627739901,0.6467238105077772,0.033766204223936905,0.5800733004984064,0.06838994487804699,0.5225543002950562,0.07170009979431521,0.457970573443128,0.07553883967532866,0.4503576737322099,0.07788777020153136,0.46087653585718613,0.07525595638465837,0.4539292674340428,0.07809207836105178,0.4426422246690628,0.07992136062169816,0.43097489421945473,0.0773529393899832,0.4686181210368671,0.07172238247601607
8600,0.538758738400634,0.06836077358017034,0.6475842352009675,0.03437237656313519,0.5801906803642235,0.0685004410214255,0.5217540950275559,0.07163114391795486,0.45926899362781926,0.07566953234521084,0.4531244406798243,0.07803334488309345,0.463617377835645,0.07557450502363437,0.45570816090377564,0.07792982052156118,0.4438430172820078,0.07981177133322556,0.4330509527772466,0.07727550232178747,0.47263707708813935,0.0712213229364613
8650,0.5400803686026416,0.06805201088131721,0.6480794640472434,0.03396954696978244,0.5817991940915826,0.06873100227452718,0.5230740733096976,0.07135292924037812,0.4607593219632736,0.07554321335111448,0.4528962419552778,0.07793017411198978,0.46598745179908607,0.0754019904059505,0.4582503732462762,0.07802028477681644,0.4461936003416229,0.0793006962507647,0.43401261568443966,0.07705099996819292,0.4770689654121022,0.07084879255538094
8700,0.543165818715148,0.06733981871309883,0.648992887271661,0.034012121824558386,0.5813720466603839,0.06862731604506286,0.5220982677673881,0.07113984305103858,0.46162949540431414,0.07568838716882922,0.4536440788651305,0.07750512267485221,0.4671815512596417,0.07529318306158404,0.45946292148550966,0.07806665511921516,0.4488359570040512,0.0792593623924531,0.4351475850587832,0.07726451465801465,0.47780616601708686,0.07058985552657347
8750,0.5480171111203592,0.06629045719112114,0.6495671041406225,0.03373812349483504,0.5804702695724289,0.0681539013520156,0.5232828994893426,0.0711126620046731,0.46149677144073586,0.0751423020221063,0.454197224905231,0.07710388510078721,0.467454896564114,0.07538023036803784,0.4616012096508082,0.07834991106857751,0.4511543843257839,0.07892526864334976,0.4360085079896788,0.07702751332335118,0.4783700181791175,0.07019188812624573
8800,0.5504350749776588,0.06601347188263747,0.6511823631211684,0.03342452276633512,0.5787858667551959,0.06798678562307268,0.5240429046424483,0.0711099662761426,0.4629375223703752,0.07479285884005718,0.45629262283921584,0.07722247836708428,0.467849612827965,0.07531968358514098,0.4635787805713544,0.0781439233313258,0.45366504373257377,0.0791411530495256,0.43619841823078004,0.07734630247679936,0.48097543282982114,0.07004478601216381
8850,0.5525000796312158,0.06561676049361864,0.6528270642537158,0.0325851254272081,0.578098450804917,0.0677062886109112,0.5241490492033608,0.07110753785422202,0.4648610638375679,0.074837281536987,0.45691492768663566,0.07706748489477121,0.46946455640797635,0.0752410410397978,0.46461170471698154,0.07786901287940315,0.4560025831320004,0.07880255072319864,0.439369984630089,0.07707434494703198,0.4801465879707949,0.06940183518434119
8900,0.5538172780513778,0.06510089862393025,0.6543874881612135,0.0316498004993448,0.57966050363394,0.06805569744230287,0.5233979214423826,0.07031075838042258,0.4665237128858941,0.07438379465851414,0.45965836899879725,0.07715810724258276,0.47094836067735224,0.07516762578363598,0.46528011002316083,0.07797557684310613,0.45851346901862877,0.07839355165439674,0.4407177641509912,0.07684132817884835,0.4824664565576773,0.06919138846158641
8950,0.5566421740109747,0.06430965045234499,0.6543939735003186,0.03196373652502486,0.5784453561278486,0.06794175159613988,0.5248353666195199,0.06991041395287756,0.4697041145868461,0.07409438316819893,0.46269796824972964,0.07750784500042536,0.4735846195591813,0.07499832915555155,0.46596267689984394,0.07825556689481497,0.4614784547214056,0.0777059887383879,0.4432638970012484,0.07621711549973303,0.4845468355045762,0.0690011626143358
9000,0.5592695060704913,0.06372342211015707,0.6557988372334197,0.03149724200351077,0.5788406369767138,0.0679298270093527,0.5247213713260264,0.06971113363261769,0.4703971399126883,0.07375099192081405,0.4634976123465183,0.07694989045892758,0.47544936926528353,0.07520426450110858,0.4647210151453686,0.07783432412381205,0.4655405966445973,0.07743566495264637,0.4444004277693977,0.07604989008025466,0.48677631117672143,0.06861954613440757
9050,0.5613302352650865,0.06325069767613496,0.6555824557618222,0.030918824154755605,0.5784955536937584,0.06782617396904933,0.5237823797165984,0.0697687851430713,0.47171627127781257,0.07378226400546188,0.4642296876913666,0.07697881435928329,0.47644316775405376,0.07490511907212094,0.4657176470010764,0.07790286558245246,0.46598156792576306,0.0773531354849969,0.4462013093819683,0.07604259619980809,0.4875959687992048,0.06879625900680555
9100,0.5644022446171675,0.06287783158897367,0.6566675297100046,0.030556631532393495,0.5779374183332543,0.06784405633718493,0.5237183365963806,0.0693128349508875,0.4728038775021042,0.07335864530077091,0.4645255263942716,0.07687935192165207,0.476096450068475,0.07477141827701443,0.46722447668794365,0.07772538499744713,0.4675786984100822,0.07709863447601065,0.44883201975347,0.07592008042490654,0.4881234469548024,0.06890274916319435
9150,0.5662848457833223,0.06215212517976305,0.6576144802571393,0.03048294479162765,0.5760937325629081,0.06780273888785841,0.5253995329278085,0.06970200888664928,0.4725383917007903,0.07291094300321166,0.46597865899145374,0.07706508676254951,0.48031591427018483,0.07454518698920688,0.4693650721140555,0.0777338680487369,0.4685918877825098,0.07681583385768573,0.4495979217349709,0.07560054448849997,0.49372110930787594,0.06853349334647574
9200,0.5677510219921537,0.061857791258702166,0.6579346437348879,0.03046375240167473,0.5762877268978638,0.06815900398307125,0.5277135635874691,0.06966038096442964,0.4738932613754168,0.07264589736332545,0.46808216299483413,0.07693949760633902,0.4816742822112351,0.07418970117959489,0.4704848138694284,0.07773091357892534,0.469093048012772,0.07645136579309954,0.4495033226835811,0.07538764455863772,0.49369566589402,0.06826031781579553
9250,0.5696361910750875,0.061262526088117206,0.6580334680091329,0.030367928438717516,0.5760225133912126,0.06811846507996126,0.5305711231032155,0.06987596147642237,0.47425437521662284,0.07212585088139374,0.4701274056474165,0.07681933865834736,0.48246118494091095,0.07363908926253744,0.4710887345003442,0.0774143578556347,0.46950316548328347,0.07641725008472679,0.45348318451902325,0.07511621252484699,0.4967375593352251,0.06792655163174233
9300,0.5735664405938385,0.06092235923999405,0.658038100296458,0.030336445104859104,0.5760684791940666,0.06814059870630236,0.5300943305218618,0.06966434583833242,0.47574102725837414,0.0719724903951495,0.47257208755731667,0.07660341893236156,0.48433977281098733,0.0733339417664522,0.4714570469903601,0.07751046701359136,0.47134622595540243,0.07648904204800724,0.4557608649299953,0.07478285203805692,0.4965240276350628,0.06770125949468568
9350,0.5736657423121678,0.06060263425483513,0.6575916494739311,0.030542430023596776,0.5770869052234564,0.06792851537563951,0.5319298865346892,0.06977919447940617,0.47722000029421174,0.07181471831994904,0.4730006515992916,0.07624721676536582,0.4843922213508948,0.07311742904995079,0.4724900204390255,0.07707972292236683,0.47328610305272106,0.07612483562599633,0.4576490377546648,0.07458165985390985,0.49946569987392997,0.06747835073600897
9400,0.5760581384894234,0.060299468640598805,0.658720544879736,0.030966839586632555,0.5767711235214468,0.0680462717821352,0.5322594342774244,0.06953706599711457,0.4802654817597068,0.07185086297041357,0.4741158335107977,0.07589686308354435,0.4865185311485829,0.07310447998589584,0.4747871969185526,0.07705488125625413,0.4724823389630361,0.075380329358566,0.45835499404269575,0.07445856647937477,0.5015486212086231,0.06738506792500971
9450,0.5758422290089393,0.06011454786532744,0.6581254442625516,0.03077462248746327,0.5764247655280815,0.06831714161592553,0.5334164822613318,0.0691898173510901,0.48230471325349894,0.07207697430588951,0.4761677055424877,0.07566011541618127,0.4879179384635949,0.07313968797500804,0.4741914969895278,0.0772388658280635,0.4736162124370633,0.07505808874934282,0.46126019256207235,0.07424060714135362,0.5034089141977582,0.0674821047484429
9500,0.5782062723437711,0.05975181294209151,0.6581640849064927,0.03042726761159142,0.5753143526393071,0.06854844312589731,0.5342559018189559,0.06938024659060252,0.483009375056518,0.0715831094315007,0.4767351400458725,0.07546437486175392,0.4887338707997975,0.07297001921290158,0.4755962560164878,0.07696833675212827,0.47493408014726696,0.07472659665946217,0.4628933070359803,0.07403313855163715,0.5057697587989434,0.06748342838060369
9550,0.5820333730593984,0.058963643245278974,0.6596660084398632,0.030251258735415492,0.5750429564569715,0.06837298239715889,0.5356548726248205,0.06918024202887008,0.4840909361435828,0.07165703140542133,0.47791037505806666,0.07512629849830466,0.4885574536764258,0.07247935777702602,0.47601655927214215,0.07679111018121605,0.47630254811317735,0.07430286880988139,0.46384312533828487,0.07377667735670917,0.507873985945602,0.06726066340394096
9600,0.5821348180194748,0.05861203872817887,0.6603111814779562,0.029867988315620066,0.5753345916512701,0.06795285562520992,0.5365211873071491,0.06916393714992222,0.48601316505015874,0.07131646429003594,0.47926610377966994,0.07566290502647045,0.4885432615537091,0.07215853657781143,0.4761023592435381,0.0765200028405388,0.47669531563539186,0.07384840294217274,0.46417499380398775,0.07353728802189184,0.5089546885533056,0.06679776370457659
9650,0.5834033867598515,0.05870654553855812,0.659364841801995,0.029689035359302153,0.5746936904710673,0.06799439664005417,0.5380085059270059,0.06904624773640919,0.48682592011405845,0.0713605119833311,0.48035410042424237,0.07569316715940987,0.48820705200346814,0.07158211238122762,0.4776084300222714,0.0767846822425318,0.47815819329224424,0.07366615105563219,0.4644446695068988,0.07302092983686127,0.5088918764923828,0.06677710690638598
9700,0.5851886398495588,0.058536779356071406,0.6610066984183711,0.02895617536124582,0.5762270017313369,0.06830979225515951,0.538265908882236,0.06852441407331598,0.4887237069551068,0.0712208225982348,0.48135477594670334,0.07549685402687031,0.4908365557675644,0.0713771157657914,0.480128340891533,0.07711812913010142,0.47851273299939384,0.07344036500708365,0.46611893062083537,0.07271211042892788,0.509095218394888,0.06693994217227119
9750,0.5859776283733603,0.05808253786125063,0.6600517267951007,0.028004049888819278,0.575163795209186,0.06823350604171712,0.5392724237004497,0.06858896492390529,0.48975359242154437,0.07111249036528439,0.4815867742232509,0.07569955594926099,0.49140920230736657,0.07095700535532963,0.4809247096903581,0.07693925374869155,0.4786482001023167,0.0730088594741253,0.4660658065289369,0.07244752286751928,0.5083741623824753,0.06703750460617644
9800,0.5882514523593434,0.05780115968743959,0.6591056110120959,0.02754954835661841,0.5765688513410965,0.06839280294742785,0.5379198314060907,0.06849903808059603,0.4899789747189574,0.07104211490436957,0.48282058459046145,0.07529875541219255,0.49495451062939877,0.07099385170931728,0.48063050331186197,0.07667761877183495,0.47833819297138547,0.07276212337424236,0.46918304199049216,0.07202314090199922,0.5097832313108597,0.06669930650786907
9850,0.5902054983321069,0.057750553040425257,0.6574666959758013,0.027286649997952408,0.5785478087380191,0.06808765890761835,0.5370376157593334,0.06840551795170693,0.4929825933767073,0.07072798718755324,0.4841484012373878,0.07524130425523512,0.4964267845123115,0.07135137869177237,0.479664713962909,0.07695605134058017,0.47977380026612493,0.07221286404919004,0.4720455174273778,0.07154654964258238,0.5116551627363839,0.06680653186155801
9900,0.5916872884269823,0.05751096234490515,0.6586219344481595,0.026986015710114795,0.5787871679578921,0.06838648797403198,0.5379242720006705,0.06799465948049539,0.49409627415358853,0.07079836783169714,0.48563385844562407,0.07462895784657798,0.4959509127117685,0.07150700940048374,0.4794477744492355,0.07678771181267027,0.47928308289866073,0.07203799627853749,0.47499261852613456,0.07152872961061468,0.5137824894747313,0.0668079755836203
9950,0.5924955987789605,0.05734249090068615,0.6590878811825722,0.026541653509880737,0.5783741840855733,0.06807721056324378,0.5399217635769697,0.06808981100345911,0.49344904201220763,0.07074502751412856,0.4864418768025031,0.07419698970073203,0.49581621966246286,0.07079835795970757,0.4794783737623829,0.07701624421165458,0.4809052418058604,0.07163954616759775,0.47450584187133343,0.07159918758801934,0.5131345601382895,0.06685728897866662
10000,0.5943757877403744,0.05691540773231081,0.6591112186710997,0.026524799166845234,0.5779633990777482,0.0681759487459462,0.539896032757984,0.06767832152775609,0.49646240583451984,0.07079250851913578,0.4882426110039102,0.07411936399027627,0.49707314930764157,0.07102728594749362,0.48082242595875224,0.07706290171220255,0.4831919593314338,0.07174193481231826,0.47400629565457275,0.07146105258587636,0.5143159116738815,0.06684920624082524
10050,0.5947606463754588,0.05632046355731792,0.661188251810464,0.026046965964118242,0.5763774486997852,0.06795136948611187,0.5400303586162978,0.06784530627265625,0.4973732777221187,0.07095345427657006,0.49061626652142537,0.07388760327901314,0.5000575780262031,0.07106939984581273,0.4799604129622685,0.07744574696649355,0.4858352642757089,0.0718226471284748,0.47667925352964086,0.07139701861760867,0.5153192973448618,0.06694674225414726
10100,0.5955047537329353,0.055812004933291366,0.6612509414298414,0.025954855420208194,0.5757022215722064,0.06824454765488942,0.5399561084958954,0.06754998560094616,0.49887490165271026,0.07104101940477475,0.4937573861806363,0.07437421714315368,0.5003229329917455,0.07099529768029823,0.47874294200337475,0.07744453100018206,0.4861576529748533,0.07158262194818497,0.4771923306071363,0.07140351344727462,0.5151672270056763,0.06684401935115548
10150,0.5985842882116879,0.05550498228635469,0.6614031155852867,0.026491957816725167,0.5757257826435171,0.06773204725119755,0.541349842108516,0.06755612707802411,0.49743476425729405,0.07101950963622397,0.49347145133078807,0.07418115667160968,0.5011917320016582,0.07073582710705952,0.4770085131307908,0.07736543982929736,0.4868510185175721,0.07156954625505285,0.47860740393206525,0.0714388795477617,0.5170723271631941,0.06659415289049472
10200,0.598634282996919,0.05443486268966759,0.6629502574808217,0.026664729296547257,0.5768340011061077,0.06743461071545219,0.5431824259866457,0.06730090414652368,0.5003410700707134,0.071129004637718,0.49449967967995917,0.07443154032866398,0.5036969383891142,0.07064484457979742,0.4771010930310898,0.07732025274426967,0.48696742555494504,0.07126489510969591,0.47824934617712167,0.07110085936621853,0.5173122772430139,0.06653543858883194
10250,0.5995159393194832,0.05430484694821378,0.6630782523456209,0.027101837075078218,0.577968874982404,0.06740987078613032,0.544743221997562,0.0671376571079733,0.5018908175338588,0.07094176649850838,0.49495504605880136,0.07472849527671607,0.5046308435125372,0.0707183531105786,0.47691355413936537,0.07708161516192677,0.4864183048320915,0.0708024891302047,0.4802244986382416,0.07069514330366274,0.5192569858568429,0.06660041238702805
10300,0.6019113333096797,0.053860378523170174,0.662750441811553,0.02610212349983527,0.5786908825662287,0.06736115507043819,0.5437036122778054,0.06689858334200052,0.5045966483852213,0.07087619436677282,0.49785328736932255,0.07502428319572976,0.5061205072367422,0.07033084790443406,0.4770394413247856,0.07682748742095392,0.48609388928193775,0.07023683034701228,0.48499922116084876,0.07035274504429628,0.5214047769317637,0.06706849498480993
10350,0.6023671432349034,0.053521514358944776,0.6637315407684448,0.02520194080772143,0.5768289139525918,0.06744216271996559,0.5447843668382043,0.06670972230174603,0.5043353050991611,0.07056197691370171,0.49765581652223817,0.07455421145197434,0.5080090960140604,0.07042464744684479,0.47621898186866957,0.07691348379920639,0.48817088405871334,0.06993849971529291,0.48677853536109855,0.07006908844173018,0.5218273884685866,0.06709326957904979
10400,0.602663641300026,0.053499046715082474,0.6647147043737117,0.02522821188331289,0.5775017396939304,0.06801903696077032,0.5446794609010179,0.06685836911986832,0.5050183643316861,0.07019540603497765,0.49845175908608186,0.07422615836356457,0.5098032235914896,0.07021698037435255,0.47562562713903167,0.07672376739986059,0.49077735995644234,0.06945739494483721,0.4867336964837532,0.06970329185648447,0.5231726601128182,0.06726347899133611
10450,0.6042867123773284,0.05309240758468087,0.6654517308224207,0.024702200265226276,0.5776844599136176,0.06827488835161885,0.5443509192772614,0.06691005275163325,0.5069487407803482,0.07003910552718123,0.49878635101640795,0.07402004196305938,0.5131187589973599,0.06978991543189067,0.47664384308394747,0.07695938192823829,0.4908721194146083,0.0690212927340826,0.4883985813770235,0.06951260753980652,0.5242535145714358,0.06744255269447764
10500,0.6061038475445304,0.05301782807166353,0.6659863805956492,0.024129430547617466,0.5775491580707046,0.06819043680914393,0.5449798523089701,0.06694013376207576,0.5071635503749651,0.06961129633250988,0.5001817131996955,0.07338668436982121,0.5122402521218063,0.06941623295316214,0.4767111964065628,0.07690096884126783,0.49096467717701614,0.06851483003146865,0.4887527883997666,0.06917676137809704,0.5253583627900301,0.06753414457036408
10550,0.6076006194156677,0.05297083585265442,0.6668789411262428,0.024248174204788527,0.5797553742168212,0.06777885313894862,0.5448449851609652,0.0668567373727644,0.5105809608398372,0.06961672890592319,0.5010866466382038,0.07310516545195432,0.5142119580073373,0.06932851696752103,0.47914161119492854,0.07713084335238164,0.4919632313622234,0.06838292829194376,0.48933682782455157,0.06912639252938053,0.525900876930947,0.06737153544638581
10600,0.6064626916878155,0.052715663231239725,0.6666273139322684,0.024526914763974148,0.5801990489252675,0.06790320581511342,0.5453934411836671,0.06688507695532822,0.5111229116864972,0.06965792914162171,0.5028424893273974,0.07266211661230215,0.5146243189182225,0.0693344427806917,0.4798423736368329,0.07704218837892346,0.4925007078648258,0.06835945430086528,0.49255090461894036,0.06878036065051756,0.5273411728843211,0.06758195184749165
10650,0.607972804961578,0.05239518256610795,0.6672160309637029,0.024309836980186756,0.5807736016545306,0.06786291216640082,0.5461559925746698,0.06692497717570832,0.5120270299597685,0.06941826766038647,0.5044599326293236,0.07223690938135781,0.5144194123611683,0.06927783303086593,0.4789526434196318,0.07687706568249619,0.4934261976820619,0.06797238567529458,0.49503408020340445,0.06854790400411072,0.5269711700578784,0.06745331295822907
10700,0.6104825643309659,0.052123749984771345,0.6665754287899825,0.02408362302162908,0.578829866835266,0.06791416237976107,0.5474466394843532,0.06658010714417559,0.5134179873083907,0.0692523931956546,0.5031943563233513,0.07230262784042593,0.5149590891275941,0.06892902377990755,0.47911422944045845,0.07710836079906579,0.49531951498195725,0.06786886621590447,0.494924666663058,0.0681701005320348,0.5287227526472363,0.06751524614884298
10750,0.6123842817032071,0.05195305668168095,0.6664932360328245,0.023417250818159163,0.5787886833013832,0.06791390596770006,0.5486111555085956,0.0661979164380589,0.5144105663414593,0.06936941866357152,0.5026504731835909,0.07196808717092427,0.516029364077992,0.06906050567268229,0.48150587952366286,0.07708070387536622,0.4970093205860204,0.06779474256253998,0.49786327147721054,0.06809995245476123,0.5308828328641811,0.06757178550139334
10800,0.6122687690130304,0.052139711843008765,0.6673463514959943,0.023404424981977385,0.5787054763917573,0.0679830566181125,0.5484262643690809,0.06580494082738239,0.5152488494599111,0.06915238105721425,0.5023044393491053,0.0714493388292886,0.518423001537306,0.06870000080390999,0.48231781341725755,0.07698982132945877,0.4974119152219434,0.06750241387256553,0.49811469096998384,0.06794136556336029,0.5325031470407627,0.06739293858486195
10850,0.6113896961438425,0.05161695329532777,0.6677341655258222,0.023311232359644184,0.578294374768759,0.06794762476742812,0.547872416114657,0.06566102025513262,0.5152748530328313,0.06875785868856962,0.5016279254806477,0.07104785309247275,0.5201200185698877,0.06825616587480715,0.48365502098816937,0.07692952363902947,0.499298216606235,0.06756830865698302,0.49925494678628196,0.06759160106052049,0.5349833997010327,0.06726298327814263
10900,0.6115643453200785,0.051763357201076526,0.6693835369682769,0.022544203037717984,0.5776937596073555,0.06783518435043806,0.547254703201368,0.06533607683599045,0.5159468198296057,0.06881054288976424,0.5035108854309923,0.07088510678571708,0.5195371022029586,0.06781801660243282,0.48295026407729535,0.07667681071764333,0.5011749844890816,0.06771748540649979,0.5000374239137566,0.0672753928668608,0.5357037651982168,0.06711312047858928
10950,0.6109755061295895,0.05189634486374584,0.6698808583773435,0.022198979736151835,0.5778943987836823,0.067892064588359,0.5460903019413894,0.06511491518979565,0.5160834943051233,0.0689645981401952,0.5039495418048111,0.07093599296129237,0.5193708775860812,0.06764649111052125,0.4848874348874234,0.07615383186005682,0.502725566084372,0.068002843726898,0.5015678094376211,0.06693206821615415,0.5368122800001963,0.06679355766043295
11000,0.6117855917332532,0.05167799157232444,0.6682085117492462,0.022594181984497953,0.577747455353704,0.06768184147241521,0.5475908225461975,0.06494477815325388,0.517060122562641,0.0689253068996011,0.5029444172167792,0.07047425270511007,0.5199511948881774,0.06740333066134677,0.48584992107119923,0.075564169880728,0.5039923400123603,0.06790486387601401,0.5018783997775332,0.06689706215220939,0.5376920497917377,0.06671635158850195
11050,0.6130231690843813,0.0515170313208231,0.6686123341542926,0.021978501014921156,0.5764748345951873,0.0677362740013887,0.5489090779402477,0.0648708574371967,0.5154155190154863,0.06878838764769724,0.5048454837894407,0.0702243460332981,0.5195401537946683,0.06736401104472715,0.4848247886695782,0.07552640922362729,0.505293477374036,0.06770931181469984,0.5035579408002324,0.06666097521467873,0.5378178326566584,0.06685750302109614
11100,0.6138195780097859,0.05108355604088082,0.669266534003247,0.021289114834959523,0.578590436309779,0.06769817934720822,0.5491017226943629,0.06507222289229236,0.5144478001793409,0.06896500938649355,0.5071462986607161,0.07001184991664244,0.5190007016887571,0.06743368209904131,0.4841582871493936,0.07550451572282096,0.506032826580699,0.06799780526452551,0.5061111799824505,0.06675329328451454,0.5395143483419302,0.06687825406989267
11150,0.6136792697969987,0.05095538146569415,0.6699675049771102,0.021622273571862322,0.5790455633239924,0.06780191800562511,0.549582484873579,0.06508838038969615,0.5154351723808005,0.06893431780614427,0.5088864529468169,0.06993741585939116,0.5182177700299865,0.06692649764029063,0.4857586793314946,0.0751988673656369,0.5070654586767231,0.06816620701510623,0.508274601142043,0.06678032060563384,0.537329190943764,0.06692951719121158
11200,0.6148624984610664,0.050563690725834796,0.6707170823500042,0.02078369268944827,0.5802567442581196,0.06764899655041659,0.549631282148232,0.06496642826907825,0.5140822084344078,0.06892127982500677,0.5105523522375438,0.06943259256614999,0.5197579768286736,0.06646225647313435,0.4865924291687655,0.07558289237167665,0.5080255506609173,0.06784597873709043,0.5104382359097547,0.06686487519249366,0.5373487571102253,0.0666490581582173
11250,0.6138783672655076,0.05074489170551444,0.6704305510236536,0.020444200208832995,0.579576715476638,0.06732591708913147,0.5472463550781114,0.06472485893906789,0.5139801883480178,0.06876335011361596,0.5095806405862825,0.06932722092563329,0.5216134050495222,0.06640913054711363,0.4877073838359569,0.07511600994467123,0.5098665675922419,0.06758885494083397,0.5102969248122368,0.06669952476070469,0.5370992754383044,0.06698595612341957
11300,0.6160640334228773,0.051104360793763334,0.6711456920063167,0.019350529537300407,0.5779915574936063,0.06703720739198483,0.545201537766628,0.06492759675275488,0.5133491708263428,0.06864754255185167,0.5097189042633917,0.06916250051501603,0.5224108289710212,0.06640321689575984,0.4896746986478879,0.07470892994825531,0.5086750452905305,0.0674570028825633,0.5112304054401957,0.06657483945452113,0.5382890899260071,0.06660721017507745
11350,0.6163412782300474,0.050837483464363585,0.6729596980446252,0.018171438073068976,0.5786250112007291,0.06713933874044986,0.5451937427277681,0.0642445679408757,0.5134130248073494,0.06843750067023444,0.510410209772725,0.06879920404573032,0.5225956474836986,0.06632111801222806,0.4908089555844105,0.07464404170808364,0.5098181810329778,0.06692042922237369,0.5114308468962899,0.06623003819129236,0.5386473930608124,0.06686779785492836
11400,0.6153900291286363,0.0507778996312602,0.6732009132396491,0.018353320950011073,0.5782513795472713,0.06699587940693125,0.5460450758941616,0.06441752533326797,0.5140263929865995,0.06829498126858599,0.5106936239940029,0.068696298273899,0.5243469559873146,0.06597761226097454,0.49068300444688345,0.07459929580920108,0.5097444904057926,0.06653602201573708,0.5119298877177978,0.06547096842877637,0.5394440607018921,0.06672227583173762
11450,0.6164700350871081,0.050668225563074695,0.6752605809912783,0.017747900593767803,0.5800503057851663,0.06688023598736607,0.5473564721993256,0.0639269896291701,0.5155840183239726,0.06778921823661449,0.5113773243947837,0.06914270421557724,0.5255902705841773,0.0652441087250592,0.49205652594657223,0.07430394868267534,0.511946184703093,0.06629533876936704,0.5125662850920435,0.06540453454350167,0.5403995421945499,0.06694227176746047
11500,0.6192231034475975,0.050640853343930266,0.6760180464616599,0.01792598176401393,0.5814331794173284,0.06638994954223748,0.5497881538542739,0.06370641990399556,0.5155353939106943,0.06775770999897618,0.5125541842091184,0.06887547119906798,0.5244214216992935,0.06491465233760482,0.493252843240609,0.07462128598099994,0.5155674203344642,0.06653980074927472,0.512728978698752,0.06546380644765722,0.5399926720409687,0.06676246469018719
11550,0.620004989195025,0.0504363470240491,0.6759481590922483,0.017492545867989356,0.581404210298192,0.06644478535494783,0.5499070691633843,0.0637225952574574,0.5150420479086609,0.06782336750199255,0.5113122855962353,0.06866309311554981,0.525650409804868,0.06446896441370065,0.4957046295487447,0.07480900073472001,0.5146758897865706,0.0661905005947253,0.5137615677960856,0.06541303515485791,0.5386237175276734,0.06669936109556553
11600,0.6198711771332285,0.05052089437235422,0.6774295217072006,0.017352713123208026,0.5818519204928289,0.06654890637215023,0.5503331656878568,0.06344588878558262,0.5142541204233538,0.06753292397265925,0.5106646927392218,0.06886890388555,0.5247041410939912,0.06434828874278399,0.49504545464532784,0.07474847026936826,0.5169501736553606,0.06623946147193714,0.5151078437068164,0.06507197724475844,0.5384894907075564,0.06687298749628437
11650,0.6211557192819239,0.05051346640070954,0.6776563582736287,0.017418221075132693,0.5815091198340058,0.06605352464597797,0.551781389158248,0.06322558915320749,0.5153406499976805,0.06737093637240239,0.5104706161295437,0.06859195725003245,0.5239108261196255,0.06407580497938724,0.4966767417505831,0.07441676056244549,0.5161378422494505,0.06571779898583494,0.5160843648953568,0.06480557157785898,0.5372265117049266,0.06683486345773011
11700,0.6219676683529368,0.050110771589742656,0.6785989845694047,0.017239420489793815,0.5814382900657741,0.06538735031456433,0.5524594155363788,0.06298106390166588,0.5172530488533643,0.06666361957967126,0.5104139617046156,0.06840199493873579,0.5247206499831407,0.06375636362815233,0.4958318247062792,0.07453841365702082,0.5172632693494266,0.06543336903637724,0.516290879688658,0.06439930314159543,0.5372754774192373,0.06655727681934023
11750,0.6240498681419026,0.05008576281125035,0.6794667520815423,0.016481679631889755,0.5814377425614317,0.06509960336032228,0.5537479770401805,0.06253273263894808,0.5172128177162533,0.06647314603845361,0.5098461632330947,0.0682089940563548,0.5256844051967564,0.0633810067495396,0.49683587379975,0.0743219257739152,0.5182987936166831,0.06510459933104153,0.5197968508540388,0.06400144203285792,0.5376087384100369,0.06586150945484585
11800,0.6252087700803837,0.050029221405547664,0.6797703536383017,0.0162952944759697,0.5826537396329253,0.06489486743902839,0.5531595434808987,0.06247049614998808,0.518172711601819,0.06636244841349301,0.5123148604323307,0.06791905782910553,0.5253981232141822,0.06337429558202559,0.4964817316566659,0.07415115383926134,0.5179093896611705,0.06511089983064429,0.5186702918840251,0.06368487657701823,0.5413125924254077,0.06556153097717154
11850,0.6253723142766362,0.05004662943074851,0.6798023507681336,0.01626264777381574,0.5823655478771262,0.06490840945604293,0.5520104433428615,0.06272972501305578,0.5155781247559169,0.06594627275113744,0.5124807352199394,0.0678286468663312,0.52553509713765,0.06295633576911508,0.4978805982826101,0.07400081557456714,0.5196341823560963,0.06503042098319844,0.519996611280304,0.06342221961003273,0.541217909935908,0.06516963953038175
11900,0.6264743102664451,0.05023059890495858,0.6806603049182286,0.016124368625338,0.5830098758401872,0.06503635850591677,0.5517759479835572,0.0622998993460176,0.5164198931747006,0.06580030381522128,0.5115478596535792,0.06743643683350978,0.5247921148119575,0.0631374287744401,0.49904744255190814,0.07390152303039431,0.5204408985778233,0.06489139726534908,0.5203577082440717,0.0633263676822287,0.5411955563916017,0.06501872801444487
11950,0.6271791332064645,0.04985926079590222,0.681692730771713,0.016290461152628232,0.5820360909067717,0.0651362976651149,0.5525813271523012,0.062261949352258074,0.5167172710199871,0.06562512721305751,0.5133372994086183,0.06745735502272823,0.5268181652833,0.06273960113548303,0.5004587314055037,0.07372435865673117,0.5219156306883953,0.0649426522504476,0.5210181181184436,0.06325077606674417,0.5418401755450563,0.06445686574970005
12000,0.6286456539205645,0.04992577706698245,0.6813682728229302,0.015807024309746783,0.5833853730021018,0.06475252584405664,0.5530491894431897,0.06244914204040688,0.5179366424879324,0.06557419908518994,0.5136061471176006,0.06749760399113633,0.5283993735119039,0.062149005365391814,0.5019602414760191,0.07354558960263585,0.5242949850142247,0.0646490645133749,0.5228254773342887,0.06315323439750999,0.5431726487997949,0.06432331152329229
12050,0.6268298628464484,0.04949006224965313,0.6820564549686761,0.015333647359131886,0.5837578104289427,0.06464834752282207,0.5523132090594433,0.06257748363437429,0.5188340853647323,0.06582961841836375,0.5139054402056846,0.06753211882567692,0.5305904504926755,0.06209291198493248,0.5027635018160236,0.07361067918392031,0.5246255580982729,0.06487111603301607,0.5237476060963602,0.06294257698089493,0.5431145019369308,0.06432942402288999
12100,0.626177858069319,0.04923115398106027,0.6798819494276583,0.015085065795786952,0.5830106851222648,0.0646524661531075,0.5516140109248104,0.062309277977605215,0.5179965645133201,0.06577832304951474,0.5142659320101299,0.0674379070716267,0.5305526051800655,0.06160000980189981,0.49997731499956344,0.07378180333179807,0.5262207309007745,0.0648612031206442,0.5247532536683484,0.06277132464838676,0.5449768658886692,0.06395443084505334
12150,0.6260133276749889,0.0489643716757628,0.679799724175221,0.01497707696980303,0.5836051453045985,0.06450733645469962,0.5531907217624793,0.06230775326672167,0.5175327085437356,0.065490253962216,0.5154520652801872,0.06718456174413337,0.5307175961669575,0.06131176953500665,0.49970220941501603,0.0736194823954216,0.5258763081290813,0.06493608329548085,0.5262586716459573,0.06228195664743598,0.5447338905162256,0.06373389853842663
12200,0.6269840372065345,0.04893035347047187,0.6794742989433954,0.015097955391776904,0.5846476958271175,0.06479392231768065,0.5550816602708769,0.062370333917217524,0.5186719917678589,0.06519884794345508,0.516857240787899,0.06691128636114371,0.5298659641636815,0.06121310467649518,0.5002529052238915,0.07369819987197487,0.5272638308031834,0.06503624002668082,0.5269555074807892,0.06205059107920081,0.5435325476368854,0.06326725626897761
12250,0.6264506655833327,0.048729518545675594,0.6796449774665717,0.014532329134040182,0.5849694282759743,0.06456429793352919,0.555752735606895,0.06214416374361496,0.5183658194110401,0.0652584068211938,0.5171987520699162,0.06644544945368813,0.5313147620064186,0.060973408297480776,0.5017521635745034,0.07332582452880457,0.5294886681021373,0.0652581004469892,0.5249395140449924,0.06219690486029387,0.5434734915093964,0.0630811146438022
12300,0.6264881550247337,0.048414059587114096,0.681844269961127,0.013738973307866867,0.583287248035385,0.06412876802343856,0.5565775278123878,0.06169432409242863,0.5182379836613675,0.06525329609678768,0.5156938105470025,0.06682309445060275,0.5320894821373922,0.060895645610373327,0.5036965414437216,0.0731500743372799,0.5305303539443816,0.0649267359459347,0.5275034252988795,0.062241891522064025,0.5438977817937737,0.0625156820081195
12350,0.6258971892419126,0.048275723672327076,0.6829238631185529,0.013270450106709651,0.5824508940142724,0.06429209696729886,0.556124059457302,0.06223145141574736,0.5179585793397371,0.06501617997374995,0.5177212412202118,0.06718871553801799,0.534368476043143,0.06048452374579496,0.5045422125992622,0.07267383258864456,0.5304461301856851,0.06495397924501992,0.5285069975818812,0.06216925975535831,0.5433905337512951,0.06225549470437094
12400,0.6262177824515348,0.04787248699977195,0.682985283465582,0.013309015950950038,0.5844022125722251,0.06406869795042423,0.557589084484085,0.06198362538756253,0.5195418162672542,0.06529422652161694,0.5192876128018746,0.06690094181803372,0.5332236635909211,0.060494909134642,0.5063298268122877,0.07242932051263284,0.5285291512993613,0.06458909318866217,0.5284259343808777,0.062300854544729146,0.5436998611327682,0.06205718413584063
12450,0.6260982078823035,0.048186732850718554,0.6834164220936784,0.013048724498753283,0.5854877471322547,0.0639716461737371,0.5594925671559152,0.062103678133390905,0.5208391427447712,0.06518011282679406,0.518890589460614,0.0668647492866938,0.5363075357393294,0.06003383528099272,0.5077455052212105,0.07229615995526424,0.5287297421405311,0.06456901774450663,0.5296332336116754,0.06165349652004157,0.5434215700408709,0.06169997313604277
12500,0.6258369498941327,0.04822626950934953,0.6828563588916559,0.013229277786311831,0.5868692177299549,0.06376627614057445,0.5623211660593348,0.061849132465548365,0.5213316816228726,0.06519682526485363,0.5215416570410464,0.06692285487203749,0.5373481122922346,0.06050365415080468,0.5085865445294909,0.07219037868992385,0.5276488234045434,0.06437675225328746,0.5319648568110441,0.06176282245308198,0.5449416810734996,0.06124156572339443
12550,0.6284454566695739,0.04810550135244059,0.6829083947169451,0.012706526919546263,0.5863731391516527,0.06366617363799619,0.562861853850997,0.061490136176209534,0.5207756271641241,0.06516486003253136,0.5216149280505329,0.06696083111972449,0.538548719641252,0.06009797560527985,0.5075991149010478,0.07206097351814666,0.5257346238783076,0.06437024146204799,0.5328520431608303,0.061248117815481375,0.5457172022288093,0.060989665560739426
12600,0.6294727870700177,0.048268271446016586,0.6838372876333999,0.012994318362662908,0.5848055567313961,0.06370485350105597,0.5632637399008673,0.06191919019677259,0.522226368790777,0.06485069808149381,0.5225802353550203,0.06695369628284632,0.5397409932977051,0.06017286343089347,0.509472081930658,0.07212036977586087,0.5251021227263675,0.06409565067284648,0.5348380224525727,0.060771456686498054,0.5467440481846112,0.060452618955560915
12650,0.6308026836199173,0.04848292354898796,0.6857885373503518,0.012603931835777196,0.5849738686867315,0.06351166366070543,0.565610041103752,0.06197540495928195,0.5241077355339937,0.06502827144042903,0.5242698129379387,0.06691363921707788,0.5411070995376942,0.06026602563971911,0.5119399774288957,0.07226884730510669,0.5265733958134198,0.06396653833231261,0.5348743727400815,0.06046052650037427,0.5449348693394392,0.06081090600902512
12700,0.6303346640469736,0.04847165735024876,0.6865892425072818,0.011931398637928865,0.5854162728465965,0.06291901333512168,0.56626628023782,0.06208564948582623,0.5239860949848388,0.06501560409192447,0.523951876553349,0.06651445723180736,0.5404462791800126,0.06019823589641932,0.513158725312069,0.07212533364567242,0.5278860434125107,0.0638770452920422,0.5354882975503449,0.060665176384573354,0.5473487527600644,0.06050719923937196
12750,0.6310516709112802,0.04837874412217565,0.6872009773088976,0.011992321785144975,0.5848581223479427,0.06271711887644345,0.5656386026940953,0.062074501916039616,0.5236848460566677,0.0650061852121936,0.5233868279744196,0.06621999546439385,0.5411172739479394,0.05985067913928549,0.516060440208662,0.07186862574167047,0.5279690113729807,0.0634715051115483,0.5363422110767342,0.0602561450759261,0.5488723352105321,0.0607623179634782
12800,0.6326844221708224,0.04844531709161226,0.687979192556814,0.011560517332383632,0.5845084084879459,0.0624449498795773,0.5657246038268959,0.06225637880184498,0.5253049384302171,0.0651579694600603,0.5223134816918402,0.06615003753435272,0.5425587692630757,0.06002334938726081,0.5147841988395893,0.07205306602691643,0.5267974756705534,0.0639056792296141,0.5360308617034932,0.06032479125713335,0.5504009179169667,0.060750381760847204
12850,0.6325262120905895,0.0481324440241004,0.6883993326987775,0.011685861287652784,0.5845371760926356,0.06224553391695749,0.5665443300063816,0.062242871149729456,0.5243608219327706,0.0650658715788584,0.5210406933849434,0.06638966984535191,0.5458865676193843,0.06004420645836828,0.5180868610415562,0.07183741411969914,0.5279746779909074,0.06370425647111727,0.5353496154035028,0.060405384085567136,0.5505966796167485,0.06054444273740088
12900,0.633933262702258,0.04773059607005344,0.6884210702945269,0.011669899889784858,0.5848579779472967,0.061834900882231356,0.5684673699484841,0.06188754544778348,0.5262079753638815,0.06496340591632986,0.5206894153331096,0.06688681777355016,0.5473420378327803,0.05950841069452931,0.5186447519117836,0.07170332273056085,0.5301114230984334,0.06335742014521199,0.5347852238394958,0.06048331309693921,0.5514880848368252,0.060691346372432425
12950,0.6341464839948127,0.046910944600231326,0.6887109889547183,0.010803004413438401,0.5852014934170443,0.061524703846839744,0.5685276022780076,0.06193528467220275,0.5266616997823511,0.06550619075557203,0.5222598765521986,0.06706339780167994,0.5471629447598073,0.05918649393093612,0.5196265194966854,0.0720652791375145,0.5310158043610137,0.06331962230225016,0.5351138958854762,0.06069770404986062,0.5515865820170897,0.0604904969003626
13000,0.6349528758449292,0.046895866587368745,0.6894185640465548,0.010247179158192624,0.5859967043194011,0.061446431658934327,0.5680409622915631,0.06198689851831361,0.5268166015623553,0.06510988957403537,0.522029447684918,0.06663526610853301,0.5480358763989174,0.05918847183692234,0.5197743662609624,0.07168783173828121,0.5320828621602822,0.06344622234434336,0.5364620177154723,0.060264577740887865,0.5539689941219409,0.060256115886990334
13050,0.6341659702331249,0.046871607558233316,0.6901240106588072,0.010281917009087054,0.5871242370773053,0.06130511907679917,0.5681466982008699,0.06189737630552056,0.5257964180259709,0.06493394387814204,0.5227898694114284,0.06678176672067736,0.5513568556042427,0.058921801649091124,0.5200724959332458,0.07116792616713408,0.5314900619713073,0.06367814477685177,0.5386730372796515,0.06019551849600579,0.5552436047749904,0.06007754248972715
13100,0.6336915096042928,0.04673940548841218,0.6889355802911804,0.010666233839248331,0.5865873087984464,0.0608171837118897,0.5713817688513,0.06118468293966472,0.5249838308922069,0.06517165381842986,0.5220439253622419,0.0670851667144765,0.5517673435932454,0.05851935768802649,0.520553980424848,0.070991853334135,0.533730765668324,0.06338892197943133,0.5401224743631531,0.06054110590010263,0.5566637911715309,0.059571909919578524
13150,0.6336681946073892,0.0467161479292296,0.6882366079789999,0.010537341941454635,0.5883326625246361,0.06059431218240396,0.5712388659733864,0.0616256807032924,0.5245220196093157,0.06451265935268097,0.5226639738826282,0.06678583508374021,0.5521518664486775,0.05796923716087601,0.520665353276703,0.07072417035103502,0.5347546966071236,0.0633981126530721,0.5418115415270942,0.060412496990601264,0.5586238187644297,0.05939017748403091
13200,0.6337035126387093,0.04639909091455154,0.688110808995335,0.010332535239564736,0.5869803372562326,0.06041959718183035,0.5726634440325151,0.06124558193474593,0.526155121687649,0.0647096864911916,0.5244805643244732,0.06644743317925986,0.5526501629122036,0.05762064729868123,0.5220159700960919,0.0706029759565489,0.5357414533274495,0.0632276120142088,0.5444664021328643,0.06048646401952873,0.559161624699102,0.059322168162376704
13250,0.6346194758971021,0.04617290880823717,0.6866682605102763,0.010547948288376354,0.5862864729166016,0.06050244041534574,0.574292610400567,0.061538550457653385,0.5276900469681214,0.06420524092987547,0.5253943516740969,0.06663854131037078,0.5518071142274146,0.05706561396460433,0.5259275524281063,0.07031396006172277,0.5364502421729499,0.0629334885070587,0.546654470422028,0.06010377340254796,0.5598445826753822,0.059209392568829546
13300,0.6343829874742698,0.046042514428040096,0.686620372350545,0.0107043602402831,0.5876155335435026,0.06070598131451913,0.5738001247692638,0.06141168578205273,0.5286433613065847,0.06411785961952919,0.5255498859698399,0.06672843895142955,0.5545392649565118,0.056530495192093896,0.5257346162699714,0.07047847765683105,0.5355223280301565,0.062378750071983034,0.5475207319308054,0.05993087826775848,0.5612925747319988,0.05936664162948188
13350,0.6348029458382167,0.045444654383654866,0.6873996084929836,0.010718811805964193,0.5888098408196173,0.06088580306475716,0.575013345345872,0.06158665888727133,0.5295837255349155,0.06380514403168519,0.5260437918868212,0.06661108208418526,0.5554635418652505,0.056252307536909754,0.526366324484627,0.07029538226516906,0.5362503007900637,0.06215616434444108,0.5488647281760655,0.05948885153613076,0.5635766961372947,0.059170602847076585
13400,0.6353549014973374,0.04524519581796261,0.6870983668764999,0.01070946012508123,0.5896292447807185,0.0607643902908193,0.5764424487925972,0.061586760725345205,0.529441982180917,0.06335301799690422,0.5264922652390193,0.06652942549688882,0.5538389601693746,0.0559906809101819,0.5256299949389188,0.07031893223712053,0.5379613066655203,0.06186147971176617,0.5477014750491535,0.059534383677973854,0.5654877440792919,0.0588498911397095
13450,0.6353180198326625,0.04516092552216298,0.686094396305774,0.01095943133834659,0.5897057490063635,0.06074487671887952,0.5772178398739791,0.06194891375618121,0.5310233240493799,0.0636256973457254,0.5274784407321766,0.06628223703455287,0.5556061412379636,0.05556322572216117,0.5269130190887531,0.07015670027626829,0.5372105852270352,0.0616489499593797,0.5488146358237266,0.059388277206114476,0.5653534961424911,0.05886598467679883
13500,0.6355105731463558,0.044971319471734064,0.6866650401086152,0.011341944469504804,0.590999305222118,0.06073846531425801,0.5774765057493308,0.061637166739584616,0.5298847833419791,0.06357240603560797,0.5276461248567332,0.06622604605083897,0.558385347516565,0.05496244791249895,0.5273014429422622,0.07019389627149086,0.538893773922487,0.06164918912173437,0.5513953703023774,0.05917270028066868,0.5664145203588855,0.05881704544828861
13550,0.6368986454031308,0.04507037926148297,0.6860083878706486,0.011383351116428889,0.5917960618007769,0.060662988993589004,0.5779768325033985,0.061432588478160154,0.5304617873194684,0.0637034131780864,0.5271809523402391,0.06581347280849976,0.5597559773767207,0.05434222713016784,0.5287654921027047,0.0703009044775419,0.5404821882818154,0.06143868945435009,0.5511484931206936,0.058978205890788137,0.5665259108238451,0.05826029387895605
13600,0.636870461779814,0.044545996581959166,0.6859230429687444,0.01108351072817937,0.5915815399121427,0.0607581315163438,0.5792862080752691,0.061312068503977274,0.5312447405051699,0.06316505451869309,0.5290302049858333,0.06590253538197768,0.5591400258800295,0.054051349212128424,0.5306329992626222,0.07038677875151585,0.5411258906120353,0.06117005805197445,0.5524819076287683,0.05891522531886128,0.5666645533110002,0.058329692161078854
13650,0.6376714626137173,0.044075631482393185,0.6873743875094663,0.010627714094789215,0.5914761432125499,0.060594306411822695,0.5813520256607502,0.061200324890562756,0.5308621170261237,0.0633305024416602,0.5278977357272421,0.065533154927587,0.5614323006984124,0.0539014426518504,0.5319096769302525,0.07036432412289811,0.5409315064215071,0.06123056444295469,0.5528662924204505,0.05839687253231721,0.5679806219401186,0.05795534794556405
13700,0.6402491995694782,0.04294386397800363,0.6887665505530083,0.01055421124005299,0.5941768469701723,0.06045551098105199,0.5822051754323563,0.06138593978175741,0.5316225341153955,0.06328481269291684,0.525686089109837,0.06546012476910701,0.5634781042754922,0.053809907369928224,0.5326551267387396,0.07007830049524796,0.5418972288389271,0.0613840379951718,0.5529185987311017,0.05815730019202618,0.5689977009282443,0.0583200550261425
13750,0.6396809623637718,0.04285529299008891,0.6884231100701773,0.010471067226962094,0.5942033823145857,0.060498228048564785,0.5843630270230389,0.061386407253378045,0.5326999299366564,0.06294521563532057,0.5263680247408363,0.06504198279488804,0.5645073381303898,0.05422420135387043,0.533682034812947,0.06978405805888171,0.5441264416529313,0.06122636692838707,0.5536823005218885,0.05805749497550001,0.5708324288787181,0.05835416885136364
13800,0.6414520189219255,0.04244089119130959,0.688488205279283,0.010478693965790379,0.5933097150170923,0.060508724668501844,0.5855140050103684,0.06160535826861656,0.5322551643151059,0.0630311371606406,0.526502464346202,0.06491825244792593,0.5659778322456926,0.05400910463409945,0.5315687335782251,0.06969821556891997,0.5445180127266415,0.06128511344766055,0.55465092022273,0.05826009923047875,0.571548106320959,0.05810452600836681
13850,0.6442369567430568,0.04187049495386993,0.6898212789590801,0.009978546949127576,0.593694609781618,0.06079432560565548,0.5854572618163463,0.0615739806505357,0.5316220493856564,0.06266889097229703,0.5250105713750862,0.06474673588792831,0.5676906942824288,0.05356424779143204,0.5315655542404998,0.06943755009884471,0.544829035389164,0.061387778842297326,0.5559286884906723,0.05770779391197375,0.573614399723805,0.05847759822754542
13900,0.6453887142313007,0.04149478138065903,0.6896849739971698,0.009950652933563606,0.5959861454736921,0.06101983143226086,0.5841325538575826,0.0617685023550213,0.5305662420250332,0.06308018723993553,0.5245444356342479,0.06454754664823242,0.566963851423163,0.053522081622537354,0.5327823642006814,0.06961661794208485,0.5464971525593437,0.0612558174118349,0.5554364683906343,0.05746080853543255,0.5732327590576597,0.05833403228533326
13950,0.6459585216607556,0.04209954980713352,0.6889621539729349,0.009673502544195122,0.5961592090957031,0.06080664084674851,0.5851676076333636,0.06191151652393993,0.5302923548399997,0.06282390553076023,0.5266666255621779,0.06474679821660191,0.5674434081566675,0.05363514870081506,0.5344263221009347,0.06946293559811179,0.5465088538635114,0.06145663092378524,0.5555694412171394,0.05745677679128053,0.5740437423924319,0.05848233767698901
14000,0.6482238939696652,0.04180509650702186,0.6872619211158457,0.009985112064715158,0.5965237163219667,0.06102937191543243,0.5855488884081776,0.06163540817811795,0.529863323824889,0.06274457336408587,0.5279488489314056,0.06501840675018794,0.569090589518763,0.05313752819787798,0.5347415245665939,0.06953590765952024,0.5460140529857815,0.06177425357655617,0.5563137054446652,0.05758027455073877,0.5751330636922183,0.0580488519450392
14050,0.6474139619390382,0.041265569809578434,0.6858908971128005,0.009590946754526269,0.5974147380669149,0.061257528436213536,0.5847557109249751,0.061670445260726355,0.5291087078516733,0.06294385192691795,0.5279883574850222,0.06458806271637954,0.5691855899050666,0.05270044124137589,0.5358485973995901,0.06935288936430252,0.5467676771574257,0.06156511274642835,0.5589032667304952,0.05765981934435167,0.5764289980324958,0.05793426489063771
14100,0.6483351471804758,0.04074640821194363,0.687292892533796,0.009664130570390993,0.599298963167768,0.06140171224395821,0.5845768046589241,0.061741522433814575,0.5300991919433938,0.0628053204121237,0.5264087868018124,0.06445276855589638,0.5710404494511182,0.05255484464486985,0.5375301568026635,0.06926889076350715,0.5476321657975755,0.06159248160875093,0.5609434626575392,0.057393829233761434,0.576540574942147,0.058069525969112815
14150,0.6493257362485643,0.04095603981178602,0.6872201851997454,0.010006623754608921,0.5974633097897591,0.06118499096055301,0.5841998510441685,0.0614233941693121,0.5292140793082715,0.06290201296292862,0.5262946457316204,0.06390914078854622,0.5703175365913801,0.05232139456656608,0.5362982580850515,0.06926445089616,0.5470382927966118,0.061694783030413806,0.5620689371344787,0.057393256822574526,0.5770390050862101,0.058085246554710465
14200,0.6494615679306923,0.04075361872533239,0.6860090021819971,0.01005013299242044,0.5999183047851215,0.06114373125418629,0.5826039409646044,0.06215384780821849,0.5284882222280283,0.06261594687822698,0.5248906649869048,0.06378193102979016,0.5704301221618873,0.051845595722750465,0.5357424657374512,0.06907452874182132,0.5468874759071097,0.0612999954691431,0.5609717577968075,0.057386553540249165,0.5763229558330352,0.05808960490226762
14250,0.6489246691987056,0.0405108828507319,0.6852768827152002,0.01003496043850921,0.6001268418697875,0.060801347616324435,0.5819384306326629,0.062072992893124894,0.5297845061742497,0.06266309621020333,0.5239258740133246,0.06361256885542352,0.5698297670242747,0.051950326798020856,0.536213964619932,0.0686760597385949,0.5485726956993685,0.06124045452019347,0.5632195993893749,0.05729078890831174,0.5765761178486096,0.05771256470997356
14300,0.6508758637218333,0.04022715109005894,0.6857711108328517,0.009983132836640577,0.6012816385203688,0.060513931266936875,0.5828393697758631,0.06186225560034595,0.53025055113803,0.06281182805360568,0.5249531416971958,0.063899345331574,0.5695921531324207,0.05218131583289756,0.5364263012175736,0.06802714519927233,0.5489195355447906,0.060850742855345794,0.5648486928038716,0.05723270947905743,0.5779930596634227,0.05738726036301201
14350,0.650001141481602,0.04003303252159254,0.6855164567262862,0.009972816178559782,0.6005745355682415,0.06045228941094733,0.5835106801256488,0.06142918574575968,0.5319453692241227,0.06290523128983277,0.5229016343657867,0.06354735664618281,0.5703458946585268,0.0523577938026626,0.5370814083162186,0.06793315151132123,0.54846309752653,0.06088933255578857,0.5634409697539268,0.057217300482633605,0.5783688739351122,0.05732650564384121
14400,0.6493639063800778,0.039415713884302706,0.684051182739335,0.010159978438915886,0.6005211001954254,0.06019931932815087,0.583728139455615,0.06158041246232617,0.530968769262305,0.06269212644015806,0.5218093911833951,0.06295974065471177,0.5713569856415227,0.0517633721471397,0.5365821952622959,0.06770769670951216,0.5488346023163282,0.060916764960901475,0.5642262845273142,0.057309800312653904,0.5802954492881295,0.056756796397502855
14450,0.6504097777591689,0.039146566282058974,0.6823918463780165,0.010482824416487024,0.6017892719632123,0.06029617056387999,0.58336557119123,0.06117889430803129,0.5324654885760993,0.06290724233580153,0.5216287286954318,0.06307489606202475,0.571406286496194,0.05175036240901196,0.5358363015186225,0.0672937530873256,0.5504357133951764,0.06043155014703899,0.5643670370166877,0.05731940385623123,0.5808075002394226,0.056322175623031955
14500,0.6494619754535141,0.03857429001109954,0.6816281664024261,0.01072019517693688,0.602532249527213,0.05992327972444688,0.5855219694264021,0.061180160434205155,0.5325833262815125,0.06259966532220142,0.5209513137038092,0.0626558209429014,0.5716117428000353,0.05172272340838377,0.5358148882166759,0.06699955901606534,0.549550106212193,0.060748425228795054,0.5652161836900935,0.056980777468341556,0.5810353790921714,0.05614887261779707
14550,0.6498541559406585,0.038293345135599344,0.6820189613895837,0.010875898029930532,0.6026576165495121,0.05974680611358288,0.5851619340418651,0.06106892200215449,0.5317838460534686,0.06260392740828312,0.5204043764617122,0.06273922881819621,0.5723621757212851,0.05146639048604149,0.5385403112401703,0.06679307796233232,0.5497750759579096,0.06062252882649683,0.5669332944432779,0.05712965709504138,0.5816238098248462,0.05583765900367044
14600,0.6508850493657744,0.03804788986142503,0.6812357979782702,0.011378040813334723,0.6041918654394884,0.059865661482975535,0.5857363209498189,0.061303868215190814,0.533364460334859,0.06268953722664382,0.5213165393819774,0.06182110259740902,0.572587988620446,0.05113127511667614,0.538475993109203,0.06617311262279407,0.5527106248157408,0.06030859054508748,0.5670496735764864,0.0568709166387899,0.5829107563102989,0.05521648787337424
14650,0.6491920206530049,0.03805949906162134,0.6810462507453596,0.011264758533782301,0.604389317425916,0.05967806077922603,0.5852670321952747,0.061780730848927407,0.5350436262760373,0.06254076529474664,0.5211089486254091,0.06158488536412765,0.5734975042932087,0.051226568074102724,0.5388368642482662,0.06653747472118836,0.5539210176374417,0.060394500203506736,0.567822951785678,0.056723339085962984,0.582806197756715,0.05478488794991946
14700,0.6485651266652758,0.037757133870115187,0.6806392324111958,0.011261985747426512,0.6046656784356264,0.05986627375299937,0.5856145873079308,0.06172645848406456,0.5362396118820929,0.0622655556670151,0.5218517766486853,0.06161071446457517,0.5734763164289189,0.050871948106230205,0.5373205539754954,0.06657382541631743,0.5531107707361794,0.06003833031829168,0.5679611922005691,0.05660411880955186,0.5830302127748018,0.05496760700565655
14750,0.6501005051996143,0.03804476974649453,0.6835882491639828,0.011387078587046628,0.6050193907030103,0.059784329524380925,0.5837308870731269,0.061740504311339046,0.537792693718735,0.06243425522599079,0.5236799004556907,0.061331729916255774,0.574080503410585,0.05085913397757254,0.5393710429686227,0.06641282615218612,0.555402205595515,0.05960426857882723,0.5683916187319471,0.056504149675486864,0.5815978976111221,0.05514234860804125
14800,0.6521022419422282,0.03781826138446407,0.6819583781045481,0.011000649472126206,0.6036743582829998,0.0598512913491369,0.5830250282826026,0.061620567006564306,0.5379919872553471,0.06200498293409305,0.5237533068093521,0.06122834776861572,0.5754190328414331,0.051319163559534246,0.5392697762092521,0.0665525180814844,0.5557416900598416,0.05938717066594524,0.5696565390492335,0.056423595682645766,0.5830708287812064,0.05465170381046151
14850,0.6527133972755919,0.03778035488153357,0.6836106034315776,0.010389219682674674,0.6015795331564646,0.06016351788044822,0.5822444635237978,0.061738279569571744,0.5385500742265655,0.06200855895273664,0.5249565100587414,0.060875673523507576,0.5779857396004314,0.050778312045959756,0.539433620897372,0.06646597388571468,0.5564541236257585,0.05950104359214248,0.568802852803223,0.05695114032560225,0.5831634022913196,0.05480552677216889
14900,0.6527046602851807,0.03786909513449825,0.682855449093902,0.010818565689067652,0.6019558774036846,0.0605453219788903,0.5816568048229169,0.06163524209224137,0.5385733070573218,0.06172563706985067,0.5241255166465851,0.0611441148996149,0.5787787624059396,0.05094857244976605,0.5400107091771029,0.06629716425178694,0.5578170652397797,0.059605452883232074,0.5697101034170953,0.05688053066716953,0.5816856744049292,0.05513280849754919
14950,0.6538275202473172,0.03742812254697549,0.6836464808042547,0.010613390680700812,0.6024186157195791,0.06035593218202438,0.5810864100348405,0.061892692125604165,0.5405113384275413,0.06195114415862683,0.5236029142879188,0.06079091029161144,0.5786683806050216,0.050474794926192224,0.5397068334711709,0.0659894916188898,0.5589961844145528,0.05980807709064083,0.5697457371298488,0.05675002630486432,0.5812022983500202,0.055082017989066555


==> csv/lambda/3-rooms-3c/sin.csv <==
i,mean-lambda-0.1,std-lambda-0.1,mean-lambda-0.2,std-lambda-0.2,mean-lambda-0.3,std-lambda-0.3,mean-lambda-0.4,std-lambda-0.4,mean-lambda-0.5,std-lambda-0.5,mean-lambda-0.6,std-lambda-0.6,mean-lambda-0.7,std-lambda-0.7,mean-lambda-0.8,std-lambda-0.8,mean-lambda-0.9,std-lambda-0.9,mean-lambda-1.0,std-lambda-1.0,mean-likelihood,std-likelihood
50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02744018856291841,0.03860845044780833,0.025198034860540123,0.03527732094962017,0.012852232041694363,0.025704464083388716,0.0,0.0
100,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00611117239532865,0.0122223447906573,0.006689717585696803,0.013379435171393601,0.02054564023156307,0.031052152734169343,0.012599017430270061,0.017638660474810084,0.04009438214832657,0.03697897154844623,0.0,0.0
150,0.0040741149302191,0.008148229860438193,0.005133620972034367,0.010267241944068736,0.0,0.0,0.0,0.0,0.004371061470494291,0.008742122940988573,0.0040741149302191,0.008148229860438195,0.004459811723797868,0.008919623447595747,0.015516352984271651,0.024083615488024148,0.017790492499899776,0.021176936314773027,0.037306003270263156,0.029324993914890622,0.008533926654016968,0.011957710345577006
200,0.003055586197664325,0.00611117239532865,0.007438868392017151,0.010418949345079705,0.003698501866941401,0.007397003733882789,0.0,0.0,0.010349014856109959,0.011712263825633895,0.003055586197664325,0.00611117239532865,0.0033448587928484015,0.0066897175856968005,0.02303176244996514,0.027922033503899615,0.016895635511286294,0.01717583695784327,0.039983114065969605,0.0289458999130004,0.012052803739875328,0.018528630243844088
250,0.00244446895813146,0.00488893791626292,0.005951094713613721,0.008335159476063767,0.0029588014935531207,0.005917602987106239,0.0,0.0,0.008279211884887968,0.009369811060507117,0.00552464154135208,0.007786031014916351,0.011566942005882774,0.011234352114770179,0.02184719661551793,0.028719448212645923,0.018361900580835432,0.019607297665126484,0.03724309262501304,0.027052696221985903,0.015273440399480566,0.020696881595910543
300,0.00203705746510955,0.004074114930219096,0.009662260343297912,0.009406244893898665,0.004586286198173837,0.006438360719745638,0.0,0.0,0.018693056319602316,0.013878866459783562,0.007249248896605585,0.008252427556931887,0.014801793951137787,0.013623187141938933,0.02637616095245172,0.02857405788880803,0.017853132791148967,0.017107806276994812,0.04285249922982652,0.029134110799972055,0.015233944983443916,0.018119899164219515
350,0.0017460492558081858,0.0034920985116163703,0.010117970585925977,0.008718102359272081,0.0039311024555775745,0.005518594902639121,0.0,0.0,0.021417937259937455,0.017901228067056876,0.011575177377081419,0.013846620355033114,0.017007008963699836,0.015367882782470706,0.042141486541377775,0.031014032455467484,0.023550224511447095,0.01961110626100354,0.04974180471992128,0.030914561781017338,0.019115785264584587,0.01778216307916849
400,0.003552112769385308,0.0050222654368277855,0.010740022480694309,0.009668184821943178,0.005014273726638458,0.0056876813948938485,0.003328134498884159,0.004658479163007329,0.020309506043957135,0.018145907898358526,0.022210022386814784,0.01756197253917179,0.019804978053166413,0.014859503365145854,0.051633268700185656,0.03507109740930335,0.025510696584998636,0.01841081145989152,0.06568594496444398,0.036162710121606746,0.0257010191654303,0.018807178318221637
450,0.0031574335727869406,0.00446423594384692,0.012568144106485372,0.011241455335380172,0.00910005634118411,0.009395871202397233,0.004721929073771821,0.0053605937092113115,0.02697160028279523,0.017636569525755808,0.027530430803695376,0.02081463418338044,0.022821050766240317,0.01730216648324407,0.05406468622587972,0.034418846366130025,0.02547432641599524,0.017559304352348284,0.06741471303678362,0.03679167926183895,0.027741418504358784,0.018413069208885982
500,0.0043511287899155125,0.004955414428639234,0.016356147243140752,0.012886456522873563,0.012074802981369174,0.01069423855268372,0.010858953926986587,0.009934358847016376,0.029086493911883508,0.019514784545731,0.028894658098859077,0.021492571906397924,0.026952314035081946,0.019235038849366823,0.0567385753322811,0.03681016348846139,0.03314991507104446,0.022001076341692863,0.07254500399896466,0.03879138466757108,0.03570592807375742,0.022940325637953354
550,0.0053985066883662025,0.005262196500971492,0.016266593629860424,0.01246623723284355,0.016186327541083165,0.011690788052578687,0.015205947781465676,0.011321600427114331,0.03067837106450465,0.019222696988870695,0.03334384724870816,0.02244679171921138,0.02844700807581417,0.02036675391128285,0.0626782228562328,0.038525634514337985,0.042431553466519036,0.02478245083798753,0.07573997984546815,0.03990533259537057,0.035335557987507475,0.021448443668879245
600,0.0060977129407841476,0.005255573905734075,0.017030322588502046,0.01280560760249782,0.019752987127081175,0.01350466834853054,0.016435277733720395,0.01071824152485076,0.03760942416520849,0.020626943401564103,0.033525526026619866,0.02279181144803241,0.028503759468660652,0.01965205744658294,0.06865552780549432,0.03906213890100858,0.04749519907346688,0.026185375502765455,0.08767779776191433,0.04272503589532134,0.04180780238572787,0.0251851739707947
650,0.00668934900052241,0.0052019828205657394,0.01769475603618645,0.014140813985295429,0.022780950744816883,0.013127886679527755,0.01708082826481933,0.011228469628329242,0.038218845361051745,0.020433921702791572,0.03791042818241039,0.026274234854883168,0.029347302706783766,0.020128169529312546,0.07720303328009574,0.0384633469925392,0.05740160241022172,0.0292388474563071,0.09881577679996535,0.044540864801122,0.047867300516983756,0.02841406875880817
700,0.006211538357627952,0.00483041261909676,0.022649920304964086,0.015079589187640841,0.024358643722732793,0.013642594957940648,0.021850985560087178,0.012725888036647412,0.04406321743977403,0.020965893107920772,0.03839445938318987,0.026092513232183857,0.03340700970609157,0.021361923380738862,0.08107269423651785,0.04054672076212309,0.06987532239384586,0.03232657899748118,0.11219468281191207,0.046429828317994484,0.04914067666007342,0.028366769780646898
750,0.006628802993641023,0.004722638686772054,0.026951901812117908,0.01802442598406032,0.03000127517281906,0.014477207230413262,0.026255726337918298,0.013136714202018231,0.05254075813647328,0.022889243702697216,0.042601073312311416,0.02805379473546463,0.039361731980375195,0.022288031992872884,0.08867762677508922,0.04121701722563397,0.08503568271271428,0.03542542501216115,0.1267972668869057,0.046331583916708524,0.05729918860631303,0.030132874928992685
800,0.006214502806538458,0.0044274737688488,0.037898605083647924,0.020536430211111605,0.03693141478276538,0.016390909310217434,0.029975390842492976,0.013459010044486174,0.05619767273257744,0.02340716103703196,0.046987677883154645,0.028201449095021355,0.04758257999681271,0.024258852670768494,0.09958871670883523,0.04220820845125359,0.09951841988973267,0.03906576373337495,0.14364466084689298,0.04861246751265362,0.06209853495754822,0.031518805246411756
850,0.006589912795804706,0.004341974248934125,0.04118595315650163,0.0207905249475507,0.04142511511827235,0.017462887456747168,0.03692377705757646,0.01501884444095145,0.06582841377920172,0.026218167930220707,0.053702811368968845,0.029818337369609246,0.05512409059650212,0.025331889307446346,0.1089303456542004,0.04306573510126356,0.11387290133232081,0.042397047796704,0.15318140552603668,0.05067885612172302,0.06630894063975915,0.032055241205549936
900,0.007021218010544161,0.004928426072845554,0.04830295728548835,0.022935706705613935,0.04365248333244991,0.01776927028574374,0.040770138659953145,0.017042785714994704,0.06881949833720431,0.02601293858376881,0.05285808368032185,0.029132306853392187,0.0637225972989924,0.027487604808664034,0.11832461798156696,0.044906293112687165,0.12638159304704083,0.04457705382903561,0.1655421726857574,0.052437155042073864,0.06857860997781469,0.03345449270246519
950,0.007465827049604321,0.00584293236619519,0.057205251990399,0.026272301319740145,0.05116771710942615,0.018314189081838753,0.04601109672403342,0.01945160437545722,0.07402202292032459,0.026996404758563915,0.05897962847815947,0.029451304634768673,0.06922711896331117,0.028295723606751935,0.13152418611014588,0.04604041021137481,0.13896866571262304,0.045896964174991846,0.17913301898239287,0.05433927741884527,0.07676824303723107,0.03527788482706554
1000,0.008470077624342855,0.007022956931477537,0.06690321715101843,0.028757235835072035,0.06008875086764328,0.020765344735074406,0.04971359060766714,0.020371109357381515,0.07995441699177377,0.02858395617286131,0.06411562552765991,0.029934205390033455,0.07686574667211199,0.029624731345196522,0.14190304335214138,0.0478593737859954,0.14806510718455196,0.04766106602300707,0.1945457949072437,0.05645482792434173,0.08862147495649542,0.03716128253916229
1050,0.009484362465086778,0.007626668471125536,0.07330069856127182,0.029978762175502768,0.06550892212689403,0.022099969641568656,0.05672441242448839,0.021635823882337073,0.08315746974754411,0.029951610673382898,0.07563367297640504,0.031032624023779605,0.08748972153124467,0.032315321518219794,0.15328102600491397,0.04968797057760198,0.16471829068120084,0.049683813476711386,0.20538121669363463,0.05744897019673598,0.09512647685164448,0.0388299367150262
1100,0.010344218587308236,0.008862936470802022,0.08095403119181283,0.03239742925441284,0.07016723434763004,0.02361331994142649,0.05814795667413609,0.02270974815718507,0.08887087690672912,0.03149502632959134,0.08356923276690888,0.0313426668799962,0.0906459980846688,0.033732980287461675,0.16609523540531593,0.05147305100466513,0.1780802095038514,0.05224541079459415,0.22176851602187395,0.05869104217975898,0.10119720472059031,0.040454147802753734
1150,0.010436743122736831,0.009137198246838837,0.09649975718970909,0.03485911275919282,0.07831878212919094,0.026234608463724392,0.06621494229629662,0.025489283583011425,0.09565536539249452,0.03216118296647735,0.09512310104511192,0.033231550591765135,0.0984020184755285,0.03542440801803953,0.17678742805237174,0.05333400254644134,0.18949304502054518,0.05395239123074223,0.2376322976239892,0.05947372033055009,0.10995112496534504,0.04225320913748049
1200,0.010557309151260902,0.008797693585201032,0.10534046241704703,0.03533421888174413,0.08276943480712495,0.02742849095778284,0.06863413751301597,0.02706442073678543,0.10227543348721754,0.03431852368428271,0.09984081364064401,0.033872038557106535,0.10892596180339482,0.03691911616279459,0.18830422510376824,0.05520404997708501,0.20298614394107106,0.05561640706408873,0.24991617252258394,0.060494419396670995,0.11911302695264063,0.044533994579912
1250,0.011664658567150503,0.008737530526935594,0.11933315466820867,0.03676899993342558,0.08831683601844607,0.029634265614321427,0.07318252351656646,0.02804397078579855,0.10583526819812984,0.03584258153806582,0.10871540091228779,0.03525419964316616,0.11648468279733834,0.038181152556877714,0.1979704020601534,0.05673285485877669,0.21393559939901993,0.05732521653006234,0.26018352145238866,0.06217940992380971,0.12693221232558277,0.04571102473273352
1300,0.013461469797069357,0.009305186751344764,0.13110232721066406,0.038777571724396095,0.09606104031854994,0.030480674905014677,0.08020416147581366,0.029580699597855118,0.11210961121770112,0.03715512857306503,0.11771061613266717,0.036225103720095485,0.12551153506414842,0.04001446981462509,0.2066801356005665,0.05849415840642118,0.22440233993444306,0.0581574297448182,0.2703189025299098,0.06364745285652625,0.13590356309231708,0.04699237334061659
1350,0.01453978097039419,0.009821383948568756,0.1436572026466156,0.04050056016581019,0.10464188119297604,0.032702506202337084,0.08468431702527698,0.03147631717137631,0.11472577033601267,0.03798417075452352,0.12437234244530332,0.037021071706018385,0.13401440070584164,0.04132218942824614,0.2161352400480988,0.06034813610172602,0.24119674024644305,0.0585912162615501,0.28168535416314455,0.06470070979831342,0.1481430773846683,0.04815012379779819
1400,0.015503890976034747,0.009688312276554097,0.15643805792835486,0.043124087048803515,0.11499818284746147,0.033804698534974746,0.09161269580045063,0.03257054720363412,0.12239346561116943,0.03908854626182692,0.13157621141379347,0.038077935595929605,0.14312528695338694,0.04260636333658028,0.22559781500242257,0.06111596833031231,0.25415995066457986,0.05931187201805876,0.29341372700160717,0.06571443357594248,0.15762851066752062,0.049106836445206734
1450,0.019546871769815993,0.010203830617187623,0.1679501890712672,0.044865855795339686,0.11979435809357154,0.03467461903500581,0.09777122539877624,0.03395182563239925,0.12851254937639126,0.039617438087754704,0.14052259251719124,0.03999304616841286,0.1545092385178101,0.04463616016394,0.23302909917816667,0.06234419241037025,0.2674490891487953,0.06022307052623215,0.30286827943236655,0.06704461509969127,0.1677204335743633,0.04992733330355697
1500,0.02312167844803495,0.01129532693630354,0.17901287653348316,0.046469007899048155,0.12745157116774208,0.036457749472601365,0.10603227896447161,0.03574138752578874,0.13823709231210363,0.040420231240147965,0.14863006052452488,0.0415251256547912,0.16763141502956144,0.0452776520404668,0.24236337568716557,0.0632351525556058,0.2803670107826648,0.06100959739179429,0.3135009456718048,0.06880968682247063,0.17830750229573394,0.05198657963240643
1550,0.028226249965924103,0.013020025658481494,0.1911666518283964,0.048239741964593366,0.13554385266642818,0.037394279882798094,0.11024856509219377,0.03700192155672098,0.14895878351826103,0.04209759051787267,0.15521331701017588,0.04260160464355399,0.17994587386707533,0.047852426434000665,0.25260233690602163,0.06458514005180263,0.2951842542724323,0.06270308468281245,0.32575313728051947,0.07063935704489478,0.1877799755988223,0.05292077069908876
1600,0.030956209536660145,0.013656790051471173,0.20236121418689632,0.04997892738003575,0.1445890999975785,0.0389407092443714,0.11618147209509135,0.038642814338763376,0.15722993554879464,0.04413065529172748,0.16506686258112552,0.0437071184561125,0.19379271938006787,0.050184793653393886,0.2637152617653701,0.06700590955554499,0.3117249285941534,0.06555896613759742,0.33704934862080194,0.07362114603485234,0.19680079251271715,0.05440270541441717
1650,0.03349824270425575,0.013868814443465403,0.21359295844787415,0.05169397709795918,0.15171794213713707,0.040722361012735374,0.12228631422624256,0.04073251415252852,0.1686768783035801,0.045890950794370944,0.17434350860537962,0.04444503262835978,0.2116971200374788,0.05212144976442333,0.2770341474705317,0.06975299554508178,0.3251344953297695,0.06764476145202471,0.35201718748629596,0.07568526454149663,0.20967582028571702,0.05653279653017677
1700,0.03839286328122563,0.015332324054615877,0.22767569993314316,0.0534732123417643,0.16062088149674747,0.04284852288704665,0.12976830759608438,0.04334374564337444,0.17857468398679763,0.047266154416756155,0.18715401534416798,0.04597112250417074,0.22492136475103983,0.0548840364802058,0.29076149026545456,0.07236394861535847,0.34054857069473665,0.0699915219503866,0.3654071635297885,0.07827845609619467,0.22087612897239453,0.058970884306730045
1750,0.042976553260685904,0.016604642277688236,0.23649414798149862,0.0557569520756543,0.17090352112957746,0.044706400843952596,0.14025147825298764,0.046285192761856025,0.19192804243209655,0.04992452195668539,0.1976511575521071,0.04717655391797871,0.23994146388766657,0.05772793592030246,0.30643088858250445,0.07503037192792131,0.36076552691456804,0.07237680309036047,0.38008221545715043,0.07998277537435362,0.2352072450977423,0.061655447998753825
1800,0.04853616436694965,0.01741759560197886,0.2521373588093085,0.058719326813426,0.17978099693225588,0.047245349537032626,0.15068873951384978,0.04865418100543405,0.20334710773791043,0.05290715786973578,0.20737456743338523,0.050138538081686855,0.2543372518208957,0.060504564671130225,0.3215942850534836,0.076890117238933,0.3765084977644799,0.07389553069821204,0.395122003075254,0.08226424982407425,0.2470262562220017,0.06442164079567342
1850,0.054202242175851324,0.018716451660380138,0.2658568947428406,0.061075039538040235,0.18721437138023472,0.04979373358150132,0.16297500750499178,0.051498352951916196,0.21306829493621934,0.05585534370744846,0.21942846494344292,0.052934047162588725,0.27078069746070343,0.06380405791893723,0.3329736755498523,0.07917090211591822,0.3934385764477426,0.07538922290992862,0.41101228608141754,0.08380244912810605,0.26075114224500395,0.06680866464491471
1900,0.06202237085106804,0.020060471355083542,0.2792314296191989,0.06503688694679677,0.1968159976688228,0.052486798240124304,0.17234220789843868,0.05466197628628361,0.22248583925688992,0.05798553431495194,0.23576731821363095,0.055561153015890714,0.2879895993220573,0.0665874422762595,0.34435772209990256,0.08117244868780694,0.40757402492327216,0.07713954054434331,0.42766113594272426,0.08524439219397446,0.27261948839193,0.06986827649761286
1950,0.07056053835817282,0.021568570735113597,0.2933575301624282,0.06795083451505075,0.20765016310599507,0.05504415352640987,0.18140042844359555,0.05754238357893962,0.23277872527760732,0.059456882389714576,0.2511683888377012,0.05837446918607754,0.30303832024330685,0.06862241183367686,0.3570863887892239,0.08272350204865263,0.42235493607649593,0.07874560927044817,0.4419559832478414,0.08585188580094724,0.2819655755567856,0.07228459461938198
2000,0.07931952827258294,0.02337705034835805,0.30791491262815635,0.07022158564013341,0.21651619467342648,0.056933176654557396,0.1894077431484037,0.05938902755300496,0.24555704505648573,0.06233891019018343,0.26536538524782716,0.060629337652387615,0.32296314151490824,0.07053777146533859,0.36975873486309396,0.0836132216297455,0.4369548118838151,0.0797026906958939,0.4555653319806898,0.08690762265180776,0.29431783623978935,0.07521664155407214
2050,0.08554610910192091,0.02455932418482374,0.32483634205745715,0.07248170775313728,0.22802992925352206,0.05939659789956388,0.20008013881897166,0.06167820060722411,0.2609016344427856,0.06519950583991897,0.28166647288271296,0.06363153265112373,0.33899311656818776,0.07222898746925234,0.38030047718232757,0.08464919239292146,0.45457057223394715,0.08027846131890129,0.46727661518810265,0.08790522936142822,0.30812315025127834,0.07732708524710524
2100,0.09280141139820763,0.02618925558962403,0.3390857704248095,0.07376350562241248,0.2405538360442753,0.061510539713883726,0.212538825084753,0.0639350853449981,0.2726335587150468,0.06752086174457485,0.300045248606717,0.06618199900229961,0.35596871213663916,0.07415492845093036,0.39338225050873765,0.085131692213898,0.4705897609035996,0.08068007118425541,0.4780780691268689,0.08882865180767917,0.3197745398073833,0.07923869813294629
2150,0.10169326983545986,0.02854304237589312,0.3545494363257831,0.07618328804087755,0.2532432642079353,0.06401723818694724,0.22655730113091954,0.0666642003310746,0.28626042192261325,0.06960132143171095,0.315660209873976,0.06773505840696421,0.3712379010190057,0.0752855683544359,0.40227009068805253,0.08574610872782037,0.4853634792341475,0.080653532268631,0.48926914626859874,0.08964791684886497,0.3324460284787425,0.08093760509617906
2200,0.11318564260609146,0.0309594657482119,0.3696855304802111,0.07832925888747432,0.2667959731257311,0.06614633455598974,0.2396234997286738,0.06916964175197235,0.29955004346013087,0.07110884987936159,0.3288613012426654,0.06864761433031648,0.38666527913085796,0.07687469009585704,0.41394773471044566,0.08614105533679446,0.4985525962483753,0.08100528999693071,0.5007427318390023,0.08903187663167254,0.34530399348852875,0.0822717520792726
2250,0.12298297844998181,0.033742995459478994,0.38342722127414797,0.07911521580052809,0.27867661837722246,0.06769967069273268,0.25258763915073745,0.07128261036629222,0.3124621703092595,0.07218572650510505,0.3434163416134281,0.06999074905174009,0.4031717162667084,0.07834864775807421,0.4263981600601005,0.08660026058416452,0.5073341136462747,0.08126967214447352,0.5115160664834305,0.0884912898392904,0.35862070684070774,0.08370638409092497
2300,0.1370502599451263,0.03708537338682092,0.39858345782796933,0.08070043544563066,0.2931066420373899,0.07019117202062769,0.2661894298234887,0.07424407058045321,0.32644198066125796,0.07294571755871537,0.3616684142892276,0.07158298283191065,0.4204996144296226,0.07970594248409989,0.4381338983400906,0.08749627254570194,0.5171481617987809,0.08109337269576043,0.5209264816363169,0.08781043132071918,0.37152764839775515,0.0855067449049495
2350,0.15123464530875236,0.039923124367751854,0.41470605167315755,0.08140394336317054,0.30558302554011424,0.07203007569383608,0.27984279010089014,0.07715782613808354,0.34339329648714945,0.07367272254431222,0.37673928223337577,0.07243943453569865,0.43501195966599737,0.08073955882197703,0.447476112629579,0.08712733259980454,0.5292356866438503,0.08093876389270134,0.530057319974907,0.08708116243844322,0.383148462163679,0.08622394213724108
2400,0.16869226809525706,0.04276559695928647,0.42797890399505606,0.08198876626585354,0.31753922521806077,0.07306193078965952,0.2908492120435979,0.07898811011100337,0.35296408597129414,0.0746434997236491,0.39336853964445906,0.07385318140543239,0.4509027644880082,0.08161748586980505,0.45809621207577855,0.08741490320469265,0.541195134068205,0.08013657845424393,0.5380564803651292,0.08622201571844966,0.39691706615966443,0.08720950475512457
2450,0.18503595470952733,0.04636264448502493,0.44558442622874145,0.08300347882698457,0.3287608531578508,0.07389231733403116,0.30376049839852004,0.08104231100819434,0.3669556923318859,0.07517648313992344,0.40842287710661596,0.0748433316942016,0.4670581932065887,0.08209686909762846,0.4671585706593462,0.08707987719822398,0.5496930441412115,0.07989580700680221,0.5457509148163269,0.08547531534266162,0.4094643666426594,0.0881731789945297
2500,0.2024245476851636,0.048844262442539574,0.4577578064816039,0.0830014205678169,0.3449246255456891,0.07510576304029416,0.3149297797682192,0.08221565616001009,0.3810177470894196,0.07505573811625071,0.422879498798188,0.0758434458631105,0.47953679223613976,0.08243720763361183,0.47592353351270317,0.08725143792662167,0.5591805122206089,0.079297428291033,0.5558536913955789,0.0846985436602983,0.4198563024788585,0.08797204101648412
2550,0.21701273695109638,0.05190941090937392,0.4699803316307067,0.08330080201151262,0.35799474768534806,0.07625135563200332,0.3274874140516389,0.08420264787621957,0.3960185184508406,0.07604764064900807,0.43655768414779667,0.07627037666473052,0.49183642642544906,0.0825334058067821,0.4852693833651589,0.08673246250404845,0.5688981947884071,0.07740983544607258,0.56288644788645,0.08404442055784077,0.4272668560109676,0.0880869235122158
2600,0.23212647586444624,0.05464110381416974,0.4798409074927054,0.08387118169434488,0.37080184892551926,0.077620380053765,0.3374861655477945,0.08524462896002986,0.409042129365228,0.07574116620743415,0.4509303157056129,0.07652098744785067,0.5028152160862266,0.08177086539587769,0.49603416137464107,0.08628257036406713,0.5780347921650076,0.0758906831061836,0.5696091166476873,0.08333566066557359,0.43627411949251,0.0885225719482871
2650,0.24998217274945383,0.05697107997605437,0.4917349070484256,0.08357659551956646,0.38211219757613973,0.07871741707300536,0.3505232587760779,0.08637956309315072,0.4222823246751989,0.07630077157339828,0.46756207058605037,0.07726816079067403,0.5152879264247827,0.08098151627125813,0.5065576060566337,0.08563759872522936,0.5892521373134715,0.0754490571333688,0.5789624804456431,0.08291391825325795,0.4434393188310126,0.08831316221640276
2700,0.26689519997112027,0.060206658344383136,0.5009718460968484,0.08252277614823528,0.39530043908943974,0.07981088225792407,0.3613126958381161,0.08710207271481889,0.43584544535350156,0.076605254864933,0.48129728717049197,0.07832519267722002,0.5252065995141998,0.07987666906433662,0.5150475200618893,0.08486731205587443,0.5952327025397505,0.07487460542133449,0.5875741378985092,0.08219105445487317,0.4525245174479923,0.08848788848256259
2750,0.28607031284218815,0.0625389868487129,0.5073655907798391,0.08184065900554534,0.40597988780936844,0.08028212009396012,0.37131944608987427,0.08757783591634781,0.4515427325623263,0.07635964432418242,0.49601957948659453,0.07922351124560627,0.5365868169542545,0.07796987959698,0.5261604913698885,0.08361518001569312,0.6035106857761642,0.07340183910054969,0.5974721524383835,0.08109194702438788,0.4635515953589194,0.08831802546049293
2800,0.3057359101237997,0.0644982872565265,0.5170500372970972,0.08128525850968392,0.4189070717681486,0.08120244306603865,0.38048082786438414,0.08775704031688238,0.4667578993614084,0.07595892511761376,0.5074099037985804,0.0798108142545973,0.547744747164425,0.07680827633309056,0.5358124803368333,0.08229558700991502,0.6110401607149173,0.07244179418827024,0.6052650583582314,0.08051236513574028,0.47461082763027673,0.08886048459085849
2850,0.3256297959519873,0.06561314344302407,0.5268984986180714,0.08095928792170282,0.42710898937856917,0.08104408599022751,0.3909181504041037,0.08833194218728996,0.47842398959918647,0.0754240794417491,0.5197899459605242,0.07976926854771187,0.5592353744468594,0.07497705197031931,0.544205604951075,0.08152621033359621,0.6195902024339796,0.07076991188640022,0.6129912679131756,0.07949163423233375,0.48429848141093557,0.08768035690042646
2900,0.34524785446229117,0.06792339753471821,0.5325099665081684,0.0805221027870687,0.435192578849679,0.0808676415731345,0.39806203612781227,0.08829309012457699,0.4900373419241378,0.07438698573138655,0.5293376961601137,0.07971793635678748,0.5700358316222895,0.0729800944270891,0.5525461492708004,0.08069841612178492,0.6248721290127209,0.06981765873003005,0.6204882497823343,0.07846396069507014,0.4901465938518034,0.08741432900576186
2950,0.35954161203705487,0.07007458643749039,0.5413677321795551,0.08031793271512003,0.4470742944791802,0.08143327137986418,0.40798627409285454,0.08833624904791118,0.5014072173521026,0.07399257156601968,0.5360801553399049,0.07986367631071277,0.5778191784149306,0.07108102918553223,0.5622141958034218,0.07998082553820926,0.6308484649466574,0.06829979497578276,0.6263971319675777,0.07787528978510332,0.49498266268570956,0.08729789363051547
3000,0.37923281568665634,0.07222268335575276,0.5499483872925315,0.07923200230324529,0.45640401701502353,0.08181157183058069,0.41679353834868704,0.08884912988227107,0.5093960588027115,0.07372370779766156,0.5443820667606624,0.07930738943833378,0.5857472342158804,0.07041095280508385,0.5701446284988145,0.07930566685092165,0.638076918626224,0.06645563104212115,0.6299564771315871,0.07769985410524681,0.501459885092432,0.08705295603018542
3050,0.3964446399526194,0.07309476384199162,0.5575576641858476,0.07821244078269016,0.46443284133625456,0.0819922730640036,0.4269233269243943,0.08835848932073756,0.5212970643884928,0.07406107445544123,0.553242496006645,0.0793609331908117,0.5944445130362008,0.06879217850315437,0.5789717315113387,0.07847787870403879,0.6437579451910912,0.06528556909497195,0.6360116462955292,0.0765744779875596,0.5085238421062842,0.08609264455183822
3100,0.4116054792144942,0.07320967650233601,0.5670250913351231,0.07820894262471034,0.47510994133203366,0.08254866177560691,0.43353721586460653,0.08827050230754059,0.5324961181846234,0.07351300251236559,0.5598768302936012,0.07863416951722256,0.6005054408233882,0.0684934275062457,0.5861610320769145,0.07762596436687333,0.650320246060597,0.06364424957561603,0.6405225952189493,0.07547740285700305,0.5165188927487981,0.08551998338905777
3150,0.4280548090353216,0.07406237916496614,0.5733729342256538,0.07746977006805372,0.4840465406636208,0.08205897851816388,0.4408693631075791,0.08771419582169476,0.5419596191577701,0.0727986162563825,0.5651419419689038,0.07913126870471889,0.6052194374034114,0.0680973719584314,0.5924086092130021,0.07689031285280684,0.6585127206774233,0.06229148519169889,0.6455894089209473,0.07430508456447511,0.5230275943329709,0.0852518113959136
3200,0.4453553015926437,0.07400939978534776,0.5775764501363869,0.07706249937810704,0.4949745927360664,0.08179618474833074,0.4482890563869348,0.08742555321762015,0.5537983679156323,0.07316988765753639,0.5711942551964811,0.07889278904943171,0.6134010233828061,0.06677263933518508,0.5979613519932149,0.0763659173693061,0.6622791226664653,0.06150977975066501,0.6496801513949998,0.07315162054338106,0.5290124377719164,0.08518796640499905
3250,0.4597599782397977,0.07432675042440283,0.5843879304212504,0.07629892714178602,0.5025182950496017,0.0814278491926783,0.4575219479231083,0.08659123977424496,0.5592227029205156,0.07276581246360275,0.5778335741336718,0.0782471526072113,0.6205998988376682,0.06588012578188657,0.6058883312393456,0.07553213376829461,0.6693617485913629,0.05985398974451187,0.6552756147280613,0.07215438812705505,0.5387825464464807,0.0836434805149867
3300,0.4739998701317481,0.07474311037808189,0.5899225952696183,0.07527857849175433,0.5116577729415784,0.08097164987175894,0.4653981078411028,0.08578192967647977,0.5673403032060791,0.07204152846492325,0.582860417322896,0.07817457140197102,0.6268040088100636,0.06409078802865788,0.6119282988816438,0.07492593274920588,0.6767612624200285,0.05794587331239965,0.6605648095450403,0.07124543203325734,0.5441857070632381,0.08347737472879198
3350,0.48776482694639206,0.07513894774826091,0.5957029420163543,0.07382931551600382,0.5218686468629373,0.08100724037261048,0.4736301201718529,0.08489206293422749,0.5770033129695205,0.07205568618951642,0.5901591158664238,0.07700167828000135,0.6368506041130045,0.06088838720081597,0.6167661820368153,0.07412041789930104,0.6823843789637494,0.056145573344443055,0.6634129032830072,0.06977651619581118,0.5496367464771099,0.08314194080484456
3400,0.500355306121781,0.07487983717272521,0.603477038862165,0.07289691871994695,0.5299808928254913,0.0804382879654437,0.479844365270688,0.08404830076141086,0.5848976862123304,0.07203141167499154,0.5961508911361164,0.07627737722696062,0.6427484834293903,0.058967312184311116,0.6239258100544196,0.07283592210615489,0.688236454007259,0.05479467226168379,0.6691848060191607,0.0680342129244603,0.5559116294084742,0.08238539916633154
3450,0.511124109055356,0.07441912076706299,0.6108051869953292,0.07162125620284633,0.5366681660628809,0.08002973390209486,0.4882526639141225,0.08315164498879025,0.5927226957520131,0.07167618377865635,0.6024592444665052,0.07592195479955226,0.6501880915806999,0.05709224901926055,0.6314141217040142,0.0716163645984695,0.6938141933990329,0.05251199483412846,0.6734602187771404,0.06692720072860738,0.5638607923730578,0.08184398633562563
3500,0.5211148760313731,0.07404069029475399,0.6180883773309541,0.06963910783959051,0.5450119870262251,0.07953825328696745,0.4993822389918489,0.08250375977640509,0.5989873595393039,0.0712350256629656,0.6064956839220155,0.07552856720742065,0.6583839241990234,0.05511802012780506,0.6364771654921154,0.07060007836476181,0.7011439021821271,0.05084023024387552,0.6776610957845964,0.06539597670646066,0.5719240100510432,0.0810476407720519
3550,0.5354756841180185,0.07301501334779102,0.6237135143867777,0.06765539765557504,0.5542930728219185,0.0788634303074718,0.5077438069521943,0.08188371852863383,0.6065034526824635,0.07084590920394118,0.6110168707607527,0.07559414127913062,0.6658968758878189,0.05254552001605216,0.6438931189189703,0.06966543711331093,0.7060790301418528,0.050123147693124766,0.6792267823130319,0.0643946023105852,0.5765372179393564,0.08007146606065983
3600,0.5483070005514616,0.07156985841216865,0.6300559271864118,0.06674202349340967,0.5640353532765896,0.07804417369395003,0.5205406671899557,0.08089547889281255,0.6098635591282296,0.07034546037118262,0.6154696462027207,0.07507549087570821,0.6703379664703406,0.050726424914657696,0.6519378012262353,0.06878587634175914,0.7108895944497411,0.04873739085689464,0.684321108064195,0.0638102793630393,0.5797556718858822,0.07968327530330388
3650,0.5589149202580548,0.07092712125766627,0.6353433663241507,0.06597347464104812,0.5697305101092506,0.07726503195449894,0.5267520753369097,0.08074918068186628,0.6193966808639572,0.06976883793985757,0.6201827896006769,0.07395193482841501,0.6765678017648221,0.04836422684748157,0.6580962406293804,0.06799699387855272,0.7144794326453774,0.04791634564632635,0.6874822399925675,0.06176031464042564,0.5850326212630584,0.07866377136501947
3700,0.5688901780057843,0.0705837023484693,0.639192441475578,0.06449419315704714,0.5767606394015187,0.07627405283714925,0.534224351164386,0.0798604164271402,0.6224469907580678,0.0692086475485758,0.6245682137342823,0.07286390475787186,0.6837891913497888,0.04595378966360587,0.6616549709760443,0.06747597790437199,0.7189593889855231,0.046933925406439266,0.6893664216654328,0.061648157240595,0.5911756867575266,0.07857968913379992
3750,0.5793153606054726,0.06995302347378562,0.6461324463423721,0.06337731026626389,0.5853598301542334,0.07546779035063317,0.5433016847328633,0.0792902855833198,0.628062395481967,0.06839817368776446,0.6259868169156864,0.07252991813010591,0.6898792024835615,0.04363398819231858,0.6648700371070635,0.06706315112780219,0.7228743056339468,0.04513206515434323,0.6925937954133083,0.06094966020888877,0.5978648330704971,0.07789587882357957
3800,0.5904805423448843,0.06864156977519442,0.6513270509825895,0.06222745001002491,0.5902126605787613,0.07525014320641642,0.5500215779404208,0.0784676895735947,0.6333928805077795,0.06792416070061025,0.6306600778235357,0.07182211788126275,0.6967438106205738,0.04219153452087237,0.6685940899130247,0.06673473741855641,0.7268471527079702,0.043619172999804286,0.6949473456234158,0.059948882559921646,0.6035300425851878,0.07700404879338696
3850,0.5991825954440902,0.06767142400228805,0.6583696184021476,0.0608405888158687,0.5957611450918923,0.0745243760494374,0.5576663841230417,0.0776251017050841,0.6384414838927636,0.06737997954647013,0.6335809237886691,0.07155351984977308,0.7002149579678801,0.04004793573872537,0.6712806737879995,0.06617544501402903,0.7316049847921924,0.04198933678603966,0.6999015591693631,0.05851288168980613,0.6100960331273793,0.07625966706627497
3900,0.6066201962846987,0.06638607019091186,0.6649321694967918,0.059543558076144885,0.6004701872626464,0.07416103920146459,0.5630012431961083,0.07672696132586805,0.6427692941020468,0.0667219363102919,0.6379317289013602,0.07055760574421358,0.7070417245294514,0.03844036823087755,0.6751957798591494,0.06537758558882825,0.7362245410745955,0.04073229754967899,0.701853498009974,0.05778652198538886,0.6138419926439709,0.0758468540444141
3950,0.6153778760260159,0.06512065057339828,0.669590115797781,0.05776726695774672,0.606240269496383,0.07405543381405845,0.5715952611058007,0.0763626281472155,0.6476342831816732,0.0660644059494567,0.6414786077602271,0.0700404152204341,0.7111724989556477,0.037225649363657305,0.6789742005001567,0.06435065204273402,0.7385431196712385,0.03963394140084054,0.7055316198804271,0.05681399437840681,0.6203016742002759,0.07533469615975777
4000,0.6241787606916409,0.0647907588195121,0.6756134361215138,0.05704044204647039,0.6091237867790062,0.07367237855489814,0.5770835450586272,0.07581897185155219,0.6520187529563067,0.06523726370085878,0.6458328972686098,0.06934605382835034,0.7174400105532905,0.035448194592877895,0.6834996980929664,0.06345975896398603,0.7406337611639571,0.03872569652111302,0.7078668212333362,0.05534372422070608,0.6265577935599986,0.07512194135516723
4050,0.6311759027843815,0.06417678314591783,0.6798712987075016,0.05660328080634024,0.6153514961920925,0.07272440873876117,0.5848389045571438,0.07515019741172214,0.6550538963759248,0.06498110334197961,0.6490325037586518,0.06905823833604605,0.7218583833974305,0.03378816477408393,0.6868578853273566,0.062412610982583175,0.7433776043054532,0.03796646852721053,0.7110706074078322,0.05383912803959639,0.6310207017173457,0.07507421716578237
4100,0.6379104651963986,0.06295192272180854,0.6827185174144289,0.056058274564142,0.6211139849635243,0.07240361083263991,0.5924784096673594,0.07439355410651007,0.6608546615230878,0.06447574480531112,0.6515946870411762,0.06914916970440294,0.7257872498216216,0.03224865559896096,0.6915570017005512,0.06100857943124173,0.7435238705849467,0.03740812985662382,0.7144550623006254,0.05244898460833144,0.634781766802603,0.07467890528236333
4150,0.6442173736858997,0.061836333181198015,0.6863730782156965,0.05565032832253508,0.6233891881296348,0.07205075966278873,0.5971674163557834,0.07340942315296001,0.6655486460874599,0.06367066882478488,0.6532900409175255,0.06877017675895256,0.7291042248969615,0.030419869239695828,0.6943540295088052,0.06006590616713256,0.7435973606083063,0.036820821891162515,0.7179386607026436,0.05134453266615512,0.6377517934472346,0.074364328455079
4200,0.6515551801177252,0.061201531034306936,0.689901939993229,0.055186753136421865,0.627076778423556,0.07164483137746741,0.6047264154042332,0.07325970931392978,0.668833413770216,0.06342867038022412,0.6577023941464707,0.06828998129939212,0.7315574278027832,0.029490862333629343,0.6972011477265876,0.05915532866493903,0.7472000059139896,0.03646811441587335,0.7203214301905407,0.04962336662051575,0.6385996624004359,0.0743157873153604
4250,0.6554565777213668,0.060309856647967654,0.6941538416781917,0.05446021742759549,0.6327012465873244,0.07096245664681206,0.6067665934096045,0.07245422637613824,0.671005699466333,0.06300889779886132,0.6620043468706168,0.06804875603671179,0.7345135128396023,0.02812411352356822,0.6998411782123197,0.05741471547613301,0.7499385981868307,0.03556427283969363,0.7230289642130603,0.04899185936856725,0.6436149118672522,0.0741073085037075
4300,0.6582937744219205,0.059845616015767156,0.6982852446067489,0.05405838841846312,0.6397406930918105,0.06975499210087417,0.6115813211517781,0.07161245499970988,0.6755699075044436,0.061340326460338795,0.6637611916463616,0.06787800917647947,0.7361409901025623,0.02756765949531694,0.7034599354205995,0.056095218315073477,0.7520928741594015,0.03450179946430956,0.7254707122476247,0.04784955362494518,0.6489830762742149,0.07358609454819788
4350,0.6627772786463433,0.059089639057972106,0.7011097351721254,0.053818800690746516,0.6430262215129874,0.06960159776340832,0.6172601610546598,0.07139628302328992,0.6781682919328863,0.060723096974625454,0.6658810423934005,0.06801021852360373,0.7398598391817237,0.026105829486780145,0.7040486907780119,0.05599269638692385,0.7530431485602898,0.033831781114336386,0.7290664900701495,0.04672872397900829,0.6539233045065187,0.07341925169567065
4400,0.6688537842140893,0.05855897356406733,0.7055027932631935,0.05352863387570941,0.6447119721163755,0.06909895509250566,0.6191149433119044,0.07130294626513203,0.6803973687826647,0.0604103697383308,0.6685084971821802,0.06728114032179779,0.7439063404328892,0.024883452463226895,0.7077178896517857,0.05515998273635547,0.7563626118109812,0.03318748026234873,0.733457333831566,0.04499228094298578,0.6564026106876792,0.07290366338318624
4450,0.6752008056537396,0.05775918044871466,0.7093072269983268,0.052773472464401006,0.6489213444654982,0.06831600099484904,0.6256317693966672,0.07121499767785401,0.6828668595266808,0.06015563287579582,0.6682098637624828,0.06667164130477878,0.7461596955636344,0.024092091730133814,0.7106287904782346,0.05418144332810819,0.7574326547389474,0.03270816364126248,0.734911423963346,0.04391634829468201,0.6594453279564425,0.0721247357790477
4500,0.6809883987422087,0.05667428220078422,0.7117147992891428,0.0527770970178723,0.6507561735056647,0.06797231871795847,0.6323674164628317,0.0703588204932501,0.6854328625596762,0.05875949749749241,0.6705725246370008,0.06583115810849043,0.7493777357606878,0.023041617186045964,0.7127611687361339,0.053487120054371874,0.75877905769897,0.032119118740094404,0.7367403674633635,0.043593182797414504,0.662556394882388,0.07127530263446638
4550,0.6847953604480024,0.05639029009794431,0.7146660568749307,0.05276243437797986,0.6538318184224505,0.06798922600659313,0.6365766709238638,0.06906644688427176,0.688930238029791,0.05791631829941539,0.6734256598505749,0.06456385119219414,0.7502199963510863,0.02201807317150152,0.7135921958954253,0.052854902696217156,0.7597356991797016,0.0319756594173714,0.7399952448307936,0.04288170124432252,0.6656389449685578,0.07053665427084689
4600,0.6896595349129683,0.05585959404033198,0.7144161386973886,0.05283653164538234,0.6595783081837955,0.06732697615911887,0.6386562401605025,0.06878848228062728,0.691308116438871,0.05724936962866265,0.6747630677374612,0.06347723149463436,0.7504431055934863,0.021480827512864516,0.7139475093652853,0.05226913362696092,0.7610882648964459,0.03095759546838345,0.7434967358145034,0.041839144243137644,0.6705988949758205,0.0702896711157217
4650,0.6909245475393248,0.05573472622097374,0.7167362627765992,0.052361511882036194,0.663965457468157,0.06679455640203855,0.6430436819253614,0.0675727868055418,0.6954118704062975,0.056188732218976266,0.6740016145161853,0.062971891036603,0.7540544708340298,0.02036456740188833,0.7169194134362732,0.051109366303949126,0.7618468439807384,0.03075271255381139,0.7463426210955655,0.041177887368531806,0.6729387311996622,0.06960597705729225
4700,0.6942829923019253,0.05521087755807607,0.7203546085759948,0.05117625490140351,0.6651426545870804,0.06669105017724165,0.6432626446243092,0.06765979898583428,0.6979621268842315,0.056354133880078754,0.6782631377180941,0.06221321242264074,0.7575144192907155,0.019048414186038035,0.7181067411073334,0.05047658431386394,0.7638502240937484,0.030251263043586503,0.7497097598060845,0.04010673624004798,0.6724431694014577,0.06944943375037443
4750,0.6963656760343401,0.055104173574130014,0.7217674018090807,0.05112743551365869,0.6673772048900908,0.06624068009273107,0.6469370531889873,0.06717995373081039,0.701040723098002,0.05580795236699569,0.6825064792331491,0.0611552991134154,0.7597289059557127,0.0183338557328167,0.7215034393482945,0.04971494934735336,0.7634536037217993,0.0296540563183177,0.7498380207263706,0.039980793666188875,0.6742302489592688,0.06936942763989266
4800,0.6982904695189004,0.054160186964220036,0.7228022599740328,0.051087007134628735,0.6699638548587636,0.06533925184298861,0.6509835941414772,0.06665315366210817,0.705188215297713,0.05446217360987994,0.6852177008928009,0.060328124606399976,0.7602030419738196,0.018135741604717943,0.7234777957177245,0.049049994485959494,0.7639059337155238,0.029580621038179683,0.7523400578940401,0.03983522763686488,0.6747216563146239,0.0695758667039544
4850,0.7011438212570823,0.05326327739785989,0.7252137791523543,0.05079107723879633,0.672515418172765,0.06486000179192065,0.6533455780091392,0.06627291601901666,0.7082612414806998,0.053174683946778926,0.6876931675396808,0.05946406055764922,0.7633204424971445,0.017868923879126145,0.7259504807363936,0.04799477028115105,0.764109226154354,0.029558732752501433,0.7541184772858942,0.039263895390543584,0.6764770840793879,0.06918696041750012
4900,0.7041336803372289,0.05299576066095284,0.7258965972132746,0.050643592256818554,0.6740996580466407,0.06426924029797643,0.6566693300691877,0.06528940709350084,0.7106560550807914,0.051908947155564024,0.690845630151346,0.05827912363929836,0.7622765313322093,0.017696554254449597,0.7273135385536936,0.047439309928997156,0.7647274579047054,0.02839456088513093,0.7555154858569721,0.03873557405129501,0.6776777164731986,0.06888531860041672
4950,0.7063827151010252,0.052796032063245416,0.7261127485035818,0.05060790781805568,0.6750927009623833,0.06427583334641991,0.6581217582618603,0.06492203866866933,0.7126206063425602,0.05076130030657589,0.6943363537845901,0.057338563686406135,0.7620389298778844,0.017509384671356383,0.729057868958498,0.04657024258155243,0.7647145181848561,0.029042761253632227,0.7564486838445329,0.03852860162954156,0.6797335372792179,0.06848127376938665
5000,0.7083482741885301,0.05258863432633865,0.7255989377500679,0.049726944016846374,0.6781379318616341,0.06368188867179353,0.65832051336232,0.06464922807663069,0.7142395301655877,0.049237811940746064,0.6966774366311528,0.0569942258849997,0.7613599629937492,0.017621110342477823,0.7306123920315044,0.046000694894581105,0.7652472553484627,0.028928743104803,0.7576111790499853,0.03843209872655615,0.6824659850684281,0.0677650828598104
5050,0.7106412336991932,0.05204695422777193,0.72728768646842,0.04903246423845673,0.6800466900727136,0.0636054843619116,0.660092239896542,0.0636761453201328,0.7151626574388342,0.04833679700050308,0.6984525428539452,0.056372411177019174,0.7627196096010647,0.017401827512393813,0.730745877778126,0.04578156659868271,0.765057148014469,0.028960915660051285,0.757618441247771,0.03816432703752001,0.6845710312226799,0.06732756824164249
5100,0.7106643141829554,0.0518901054514426,0.7285768954381218,0.04862469761623139,0.6806981113509663,0.06323134692387684,0.6606408164398795,0.06293201951262783,0.7175725952899462,0.046635166154884784,0.7003641688373721,0.05604939660331895,0.7618184651649341,0.01746278615018283,0.7317171552474773,0.04465750353889511,0.765876405659369,0.028499449465224678,0.7573449540446621,0.038398831033259584,0.6854662666987547,0.0670459509473037
5150,0.7131976941751303,0.05117090790628037,0.7294145580535134,0.04885376687890796,0.6834816916463581,0.06243081479502408,0.663614256935504,0.06209875020589412,0.7179246179767595,0.04629712423140597,0.7022017601958598,0.05503508611226652,0.7620920039622996,0.017640317331392943,0.7335919151574393,0.0442462379424295,0.7668919697599184,0.027875395258749606,0.7580699782982802,0.03824835625163144,0.6858892787860339,0.06660106036835914
5200,0.7148632932749792,0.050157712982577755,0.7318691541170581,0.04775966970641208,0.6860005840532737,0.06188947550088947,0.665420340355659,0.06127273429463684,0.7213916929684533,0.04466695229341308,0.7035056194292357,0.0542270137119048,0.7650856665394947,0.016666806912770872,0.7357409039298259,0.04302016296878345,0.7688723892346995,0.027743939422328178,0.7602749971522033,0.03805574054378233,0.6898824275340306,0.06605728973166364
5250,0.717517156433901,0.04979089118810875,0.7336080724035857,0.04747372604107203,0.6877881910139563,0.06134492631078788,0.6660435769226506,0.060441556487482714,0.7219357594293796,0.04429006075308918,0.7054918409600448,0.053754701507502736,0.7669820117186475,0.01590450235235967,0.7372527640861246,0.04207032000164129,0.7695465015357154,0.027607577226339032,0.7607881013261563,0.037936979600514495,0.6890205083525458,0.06619236911954274
5300,0.7206758626490192,0.04959879104292575,0.7337011950322103,0.04724567256227562,0.6888837998197556,0.06116253109327861,0.6681214585556857,0.05965104393310966,0.7245669541145396,0.043241669200893174,0.7086862822356579,0.05286894164139848,0.7678102333781459,0.015836769028943626,0.7389849793864571,0.041038434957276215,0.7712234784355658,0.026247520219004648,0.7626780833645052,0.037171100321559146,0.6911641135582492,0.06678788859642137
5350,0.7240206571468144,0.04930582860241484,0.733086766415762,0.046356810567351414,0.6906930856627227,0.06133610840976403,0.6709484600638285,0.05919701774999904,0.7265758189013417,0.04165581401673647,0.7112399114750301,0.051937832980592596,0.7695565050076748,0.015562506578406597,0.7418021027860013,0.040588028397574596,0.7719973415154131,0.025788714868818896,0.7644166810958828,0.036855972473222844,0.6912845919324719,0.06660733932168239
5400,0.7239750230793607,0.04895447348818085,0.7368836491764155,0.04522582464805792,0.6912394386733838,0.06104733571478287,0.6743396292185353,0.05817852926649277,0.7285765858641966,0.040834946218013084,0.7134781343773465,0.05152403368229435,0.7672817953065699,0.016199507446314192,0.7440961832856174,0.04033591302035909,0.7710519259842468,0.025429497509680515,0.7669768609333896,0.0363813626847137,0.693803224725984,0.06644543099203662
5450,0.7282921198544433,0.04763339883694003,0.7397425527271827,0.0442474633353953,0.6918395200294033,0.06105229287113677,0.6793760065523903,0.05690729189424028,0.7301704219206533,0.03944372967390268,0.714723478645879,0.051399457466297926,0.7677851629961262,0.01639724542789333,0.746848918397388,0.03925790391787662,0.7713127335244235,0.025327890406615056,0.7680774728881833,0.03623498167918299,0.6948317724777062,0.06661029398399329
5500,0.7306146352488385,0.046627079384269764,0.7401626011449975,0.043719504321831006,0.6933934360937564,0.06066278416358678,0.6822725776366465,0.05596890169895436,0.7322011070371498,0.03813707661512174,0.7179721989795014,0.05062985066859402,0.7677105975272147,0.01696498552294744,0.7481445354401894,0.03816898075013465,0.773105371661882,0.024651518203484973,0.7691511194937602,0.03597721876863663,0.6948233541786406,0.06627081293475036
5550,0.7313361518975442,0.04588002238836496,0.7411490891995786,0.043494822201939384,0.695173943873743,0.06066051322730206,0.6837542293855278,0.055687377723712614,0.7329468614928585,0.03729303104531939,0.7201168261820868,0.05027122764292893,0.7682782497935519,0.016650051497228154,0.7499086296413006,0.03774823925296247,0.7744837458765221,0.024739787633484625,0.7691350231893943,0.036248144885729534,0.6961150628377473,0.06580004022195
5600,0.7341883132973299,0.04563174866993772,0.7409397161039795,0.04311780956689542,0.6966378512216319,0.05957213174075412,0.6879800511616503,0.05568262860368436,0.7340261768132187,0.03635638053037722,0.7218006448580767,0.049656532457466866,0.7682794755886495,0.016517823470751775,0.7510363881179704,0.03705503579705619,0.7757479017649606,0.024492749393460866,0.768442466132472,0.03702872081812338,0.6979388025140202,0.06550756025472101
5650,0.734638053135701,0.04538861597159133,0.7426644166603364,0.042404326072502996,0.6968831369991565,0.05900126724490315,0.6906837376947145,0.05499913933509886,0.7355247908169538,0.03497576199109532,0.7234736613725699,0.049129308280751245,0.7695800398203545,0.01652026942698512,0.7518103034974358,0.03618041265517016,0.7760847492515714,0.023452944448055037,0.7685863078114751,0.03683792550816812,0.6996533875931388,0.06570072690395531
5700,0.7363417818886252,0.044882401342727134,0.7451998531061939,0.0421031649763116,0.697490952234864,0.05831741864147796,0.6926888512649451,0.05447908622162046,0.7371383489244271,0.033649489581995484,0.7260605894235644,0.04856268999319482,0.7709416979383846,0.016029140935048734,0.7527377050536529,0.03599087480789654,0.77589301831776,0.022988424789276266,0.7687054820702756,0.03692308760356946,0.7003918999664854,0.06553890028657561
5750,0.7368364488645628,0.04494520860983117,0.7470641222539872,0.04147703376261713,0.7016127802824969,0.057172611472197245,0.6953001573988732,0.0535627875008321,0.7383008038228657,0.03262697550680977,0.727571607265228,0.048123490697292264,0.7716309569051271,0.016481779866653216,0.7551873260547795,0.03506935707560535,0.7767981082888472,0.022851362679623743,0.7697139392352106,0.037034800907339994,0.7015947981712324,0.06463750225828549
5800,0.7365685965071747,0.04462964069415358,0.7475700479104666,0.041258681906965404,0.7034513587748928,0.057082504317075705,0.6974522976886374,0.05259960511047752,0.7405658744824001,0.03184566531838562,0.729595971237638,0.04716204025911487,0.772484452971308,0.016051806547987574,0.756597171007868,0.034539496007662915,0.7770831890777354,0.02302988133673544,0.7703108295161653,0.03650284906138527,0.702845046519853,0.06442079852963288
5850,0.7372064639203647,0.04462302417349227,0.7481064465992802,0.041128301881324617,0.7043879349845585,0.05589267046085883,0.698151793263154,0.05233760094126152,0.7434866967498251,0.030220457875449587,0.7312305794684363,0.04664961537496501,0.7722284709299392,0.015917192469697417,0.7581523337313278,0.03340296419651938,0.7790183007338497,0.022304126719404165,0.7721346174722236,0.035925016209085246,0.7045713885878284,0.06405780725244417
5900,0.736734539662143,0.04435948509938185,0.7491207697454518,0.04044249908904938,0.7056395199648321,0.05545949704768152,0.7001664552313456,0.05179528930378226,0.7444381024796783,0.03009606138012173,0.732064350685297,0.0461719441913031,0.7713390370368254,0.016050726972137757,0.7602357149639203,0.03138426306098776,0.778900776864844,0.021783711269478978,0.7726600721404654,0.03551894239166062,0.7061508969996788,0.06373891533084201
5950,0.7370221778693581,0.043598613320939374,0.7504909092868135,0.040317220003621146,0.7064533655508671,0.05534739277602311,0.7020442953118382,0.050881712958627756,0.7458519689278088,0.02934098124685264,0.7339193751623205,0.045397655214885396,0.771531949377593,0.01592475683138064,0.761823179681499,0.030091013338002348,0.7791959952604292,0.022048500120945235,0.7722970336599265,0.03532462784954712,0.7083795576120224,0.06334442515067489
6000,0.7382494452380912,0.043337301914874046,0.7520335601762252,0.03941243030348837,0.7111313034311577,0.054228380897064436,0.7054211139755304,0.05048784925780873,0.7457902511159017,0.029801178492663123,0.7353342726312486,0.0451531869901728,0.7722773357543208,0.01600798297627435,0.7634668770741778,0.028641677499144313,0.7800053395944352,0.021553358634325736,0.7716159504027637,0.03545030514625441,0.7108320150943793,0.06355285034959329
6050,0.73971610738765,0.04251881410437647,0.7558076642126226,0.038371531433835246,0.7116787442058629,0.0535826684739046,0.7069560480321989,0.05011438161965334,0.7473593701551908,0.028891118358072697,0.7365626940983145,0.044981880479526365,0.7735121634266221,0.015559927199585315,0.7637486344473623,0.02850185067188913,0.7817141336875751,0.020795234404374495,0.771141962025247,0.03530008168904189,0.7106293206061828,0.06345762408994565
6100,0.7422739060670763,0.041680717785046964,0.757341940192441,0.03767006407702999,0.7111765159943443,0.05314578496618778,0.7098310012733944,0.04960619682813509,0.7484116351394525,0.02844328655359587,0.7370696308557683,0.04433885883905776,0.7732850630460797,0.015839139599176582,0.7643241920319255,0.027112376409913652,0.7828193593977133,0.01965550000776684,0.7724597130127724,0.0351182528262119,0.7099813997012683,0.0632966496942441
6150,0.744783416076108,0.04095931504076529,0.7584687629204545,0.037406234625127745,0.7110471895776594,0.053139395472306554,0.7129802129649065,0.04881426937757298,0.7490194984181858,0.027969214331654647,0.7379753509766003,0.04284987482842989,0.7742232920874986,0.01553382263239299,0.7639675061822588,0.027016818194554405,0.7841729598564467,0.019175580052143804,0.7727760838027186,0.035002090380575834,0.7106446362841937,0.06263921898609305
6200,0.7451779236770733,0.040055785063099245,0.7588485102372212,0.03716934686639091,0.71234293966954,0.05220368072987064,0.716084778567436,0.04845482904235048,0.747658994321188,0.028103240818153283,0.7403289280121572,0.04169871104613546,0.7748813954957333,0.015035045232795547,0.7643078795375586,0.026110495582179757,0.784871363498082,0.01813568860284772,0.7732005835083687,0.03450110865806759,0.7116073023956376,0.06242595885349723
6250,0.7476245634899803,0.03959474975666752,0.7592199803357199,0.037032517353632124,0.7131002438692184,0.051127773576719486,0.7185474299737652,0.04778347829128154,0.7483320886460443,0.027218732952503644,0.7393203412055931,0.04132118763743765,0.7761882580632204,0.014506810973829512,0.7643017169143184,0.025444521669441587,0.7862462684987928,0.016982247163119975,0.7751979832117857,0.03400364732943581,0.713237203636805,0.06235477655856841
6300,0.7477853304638822,0.039345085508907786,0.7594647925136414,0.03678184224319218,0.7164128708186491,0.050293670732909905,0.7194226604959922,0.04751413716794826,0.7474612489936296,0.027524665683641366,0.7423302583112169,0.040668145647841485,0.774734727371913,0.014512187928515578,0.7659790766617472,0.024629536924184903,0.7874366475988694,0.01625475255776786,0.7760591452762404,0.03369059284665342,0.7142235803696221,0.06237242641529832
6350,0.7487745738226635,0.038784092882126496,0.7606081109086235,0.03696883026311656,0.7179452029595044,0.04968176904029113,0.7194946749298643,0.047716169319373246,0.749469214593883,0.026899470655654973,0.7436771503847197,0.03990839860116512,0.7747247699244091,0.014304415509256336,0.7679473687898526,0.02323186549344648,0.7878472452438472,0.015742881205724216,0.7767978044655648,0.033457108821113475,0.7146934653813648,0.06163689841901661
6400,0.7486600339187112,0.03843130141510064,0.7622033239795674,0.03706451996873912,0.7165786687268124,0.049193442573877685,0.7229902530871167,0.0471710124683008,0.7509772861056123,0.026346581288797646,0.7429473003019044,0.0391268094691802,0.7756393449031992,0.014149318261365465,0.7672233069391708,0.023010949670037233,0.787597666567577,0.015354456867513673,0.7768520009830062,0.03343641572376155,0.7161674885891965,0.06110401088659505
6450,0.7492550178509981,0.03785766051506989,0.7633963396649601,0.037164142447644134,0.7179734692690012,0.048343803695397654,0.7250128449905692,0.04686269552414363,0.75136188073603,0.026299721918626593,0.7435772789282771,0.03828273471142958,0.7745120838940541,0.013976484520358443,0.7672668697232458,0.022303084638236177,0.7888374706877376,0.015591237050642361,0.7760640630576671,0.03342806250017389,0.7162781521371177,0.05995176909532807
6500,0.7516286508605983,0.037393536415928026,0.7625385355114257,0.03675927497272162,0.7203527264009275,0.04714402636623291,0.7260206401037597,0.04646403579556734,0.7533876275214219,0.025590286459521498,0.7445576385776268,0.037860027815148176,0.7742754001169431,0.014298645213028234,0.7679927172072161,0.021638771819403543,0.7906201382224535,0.015557857952538272,0.7781818338429364,0.03314598614295096,0.7178390716660384,0.059420610240387035
6550,0.7522049477041262,0.03691328110585828,0.7623799509122595,0.036442636460334264,0.721434034718649,0.0462287230224321,0.7260116514692071,0.04615063995707252,0.7543429194052185,0.02549899296762274,0.7465056048099263,0.03736934198221413,0.7751817667650377,0.013907065176670588,0.76953363808766,0.021208564508604012,0.7907015804131576,0.01596912338969489,0.7780918337127984,0.032496718611909024,0.7194527368738832,0.059350408842545846
6600,0.7526814675424977,0.03615582193512085,0.764237570816747,0.03642328668087327,0.722198384963344,0.04485362097217871,0.7271609313943976,0.04639947170445351,0.7557590108383319,0.02530579765601442,0.7478612132043704,0.03682281532441899,0.7748482394116042,0.01390247890060061,0.7684571336769863,0.0209221948407182,0.7918043888858007,0.01539204292847976,0.777991646294298,0.032466001208443375,0.7203257150385426,0.05844817542590983
6650,0.7520950392432064,0.03586860096876953,0.7655688199732507,0.03648491869208315,0.7235867133292999,0.04437652244166893,0.728759760094468,0.046330072239617534,0.7560516299395244,0.02578290771295497,0.7476936126900193,0.037000622210885986,0.7760105291294644,0.013704374165154774,0.7669836563882216,0.021335822840004317,0.7908985314548248,0.015163218565354495,0.7781382587214489,0.03227621220635985,0.720280893941848,0.05794591365642272
6700,0.7522959080008461,0.035314091304198755,0.7638657944220364,0.036817963011058046,0.7233643150447691,0.04482093318583725,0.7300545508021797,0.046120129003389666,0.7556672486944607,0.025944144958528263,0.7499788087909003,0.03568304752135291,0.7782830058796582,0.01363992264386282,0.7676856484966504,0.02086496785751413,0.7910123971177795,0.014197708023111127,0.7771186892732623,0.03235614822747581,0.7217178352430454,0.057411482759203665
6750,0.7539311943964448,0.034426282560141325,0.7645335961262647,0.0368988562305534,0.7258893212873645,0.04397840594416568,0.7301990521297599,0.04547486880667086,0.7559722171466916,0.026030181176864273,0.7506673625485308,0.03572779006505373,0.7774637934405599,0.013502152995543176,0.7694610365999476,0.019605407822784426,0.7918563015652189,0.01366427304291816,0.7761474558837094,0.03260818499877328,0.7230880459284894,0.05668501394830765
6800,0.7563656557936035,0.03325705713523989,0.7644752747538562,0.03690275001329752,0.7257324175740268,0.04338586824776793,0.7302973278778897,0.045574619065862194,0.7560598102469009,0.025844759006469663,0.7524471591062861,0.03429181572451026,0.7786530034797725,0.013265269343436475,0.7698043198634004,0.019272350040857856,0.7928603332307361,0.013129413514449231,0.7760696729826172,0.032028568791230866,0.7246260063008357,0.0556847039387602
6850,0.757006350557478,0.033103831046745434,0.764069130043201,0.03708890164485942,0.7285108082470447,0.04207326370410208,0.7323426650560766,0.04503210342212683,0.7548418389466923,0.02574988506790359,0.7534310998154591,0.033486336948475116,0.779461427223266,0.013041144216495012,0.7706518219909693,0.0189060484893292,0.7944440872152931,0.012297825609091137,0.7767363444546191,0.031527050046681604,0.7240928541396328,0.05509769000876128
6900,0.7578802190475935,0.03230307582367911,0.7636675365100128,0.037099876262517734,0.729722316789236,0.04147593795888677,0.7334574379330827,0.044985736714166266,0.7547143499456267,0.02545514062810793,0.7538822945127592,0.033358499932935874,0.780406970086672,0.013386781237483924,0.770258990736367,0.018881583154915293,0.7938938269031245,0.012324441118994948,0.7747643954431181,0.03135778543614201,0.7241545435314234,0.05416870464590315
6950,0.7583379554348163,0.03167478750185035,0.7650638831841695,0.0367356272509032,0.731133346575945,0.04121796764372009,0.7328843333477189,0.04498842150132526,0.7564031553124084,0.024986874321236006,0.7559414633710955,0.032571045403246984,0.7789406092620438,0.013741882357929806,0.7710857410471139,0.01826889364653791,0.7940405892314579,0.012032738792501363,0.7766326474211374,0.030397839488379184,0.7251326410551135,0.05376855265007458
7000,0.759907671382806,0.03057118854080909,0.766870366274506,0.03645626634196896,0.7337569899375377,0.04050397663744558,0.7333083953746283,0.04463154001025605,0.7575082590655695,0.024606697973794084,0.7550385967696134,0.03164448109041386,0.7788774253291796,0.013995420501974451,0.772519949745902,0.017896368402327008,0.7935926742985927,0.01216877510434936,0.7765608323152823,0.030857862706412106,0.7236599466617645,0.054196976390417435
7050,0.7606128821086436,0.03033386644133411,0.7672533832174533,0.03640032111149108,0.73516188877289,0.03963102189432301,0.7321866875613524,0.04448432895560597,0.7584766040738663,0.02451317661664195,0.756574971082849,0.030025119387371294,0.7795957376237745,0.01429106058901128,0.7723940713789028,0.017885486517189124,0.795960702942,0.011102910303961985,0.7768531249038816,0.030935455343560733,0.7242843637647027,0.054188710816691125
7100,0.7613464806898028,0.028845527326519432,0.7687895576014278,0.03647531367981962,0.7369074417704974,0.03935953864610066,0.7328387774500542,0.044891092847423306,0.7559487096117049,0.025016568994818588,0.7567596076002352,0.029707749188032345,0.7802735208287739,0.013612648792931364,0.7714463599370159,0.017759791044956782,0.7959672402662935,0.011602564373558001,0.7766733001357374,0.030680559927716407,0.7254141210605966,0.05314143959777649
7150,0.7629385699070421,0.028241057269514643,0.7691820343653,0.03611328800307283,0.7385071240753295,0.03942572254588438,0.732252949300021,0.044977109047487605,0.7560034484340818,0.025619945393465536,0.756498882985771,0.029224055330019656,0.7801046738714794,0.013832919569558755,0.7717476968670448,0.01790575255582703,0.7946199542427453,0.012550153524115497,0.7788056397838307,0.030109391169966006,0.7258720977567954,0.05304004097538265
7200,0.7640612144918261,0.028407932688879225,0.7686380010372248,0.03635436985842203,0.7402091078861696,0.03959978613824691,0.7319989945583893,0.04490266572183313,0.7566807701358144,0.025585021836759383,0.7583444386242035,0.028578103904299167,0.7806832957131149,0.01403096845506369,0.7721759340126079,0.01778672674584788,0.7936186604016777,0.012485272869064739,0.7780368546219925,0.03002244071130407,0.7271132587674797,0.05214286993130348
7250,0.7654105013401623,0.027436477927647286,0.768511347520565,0.03635995283471216,0.7419923369892928,0.039246883240100304,0.7332762584036899,0.04501460971039738,0.7585303677553639,0.025532237992932937,0.7580180247906557,0.028567007063081726,0.7804855068381599,0.014155613835262237,0.7714660369688825,0.017977330735628735,0.7939245049818713,0.01213927519640138,0.7789991750095447,0.02893039368193456,0.7295234653516423,0.051654778127824784
7300,0.7655611841728763,0.027192919485368415,0.7696466941839003,0.035939278059053587,0.7427501501489955,0.0388887365897478,0.7369310282560858,0.04460960318104131,0.7609046525525848,0.025037098356561316,0.7600418605564226,0.027448887450892485,0.7802328579771484,0.014435703384067772,0.772255820595954,0.0182199213422119,0.7930422814814804,0.012729100289561339,0.7791679576287156,0.02832006455390137,0.7300307028755424,0.05122256401214669
7350,0.7659251463546778,0.02705121436059365,0.7698370810716476,0.03628610872980963,0.7440364068614724,0.03786139156484526,0.7366242354075285,0.044621208603648904,0.7603749635576145,0.025309359144532244,0.7611064089090278,0.026729586168075657,0.7811637947859387,0.014476548567398537,0.7740134093100549,0.01801501334089185,0.7932283756178338,0.012699224675487121,0.7799978524200882,0.027656668991776944,0.7313034211256988,0.05029288168456072
7400,0.7661834704134607,0.026388154533475906,0.770935671280908,0.035840007417313274,0.7474219989168488,0.03713465561496514,0.7380059844610888,0.04426309753188861,0.7595096389394672,0.02524775926676413,0.7626354893910657,0.026019858082706297,0.782276230487552,0.014570884110287955,0.7746719821787703,0.01793412103940781,0.7946223404061833,0.0124931250306071,0.7806717645754847,0.02762968123815143,0.7309443010839306,0.04947627008962971
7450,0.7667188127947279,0.026270039499681097,0.7701108093103802,0.03587436979100096,0.7488161345718516,0.037273451341300626,0.7380259972866472,0.04405155682780136,0.7597238422194822,0.025491508229327477,0.7630495729067996,0.025449884976546093,0.7827835887503085,0.014525827807162769,0.7763533403224485,0.01819153729468099,0.7942364776939206,0.01219633056131084,0.7815184143378473,0.026350833941812236,0.7308973907851236,0.048884662722075145
7500,0.7673446769106437,0.025185930271860467,0.7691500339067887,0.03618384929205614,0.7489507678607622,0.037579168901478145,0.740150248546916,0.043342527477443146,0.7602032207168609,0.025166470564812624,0.764277954255413,0.025303430530967147,0.7823464447368882,0.015023454139930484,0.7759417568546723,0.018263036439996168,0.7933491640747964,0.012186862324533943,0.782347828696022,0.02538265626283234,0.730663775378157,0.04863489260771988
7550,0.7693943524023666,0.023904444549433287,0.768335964022875,0.035758147418423335,0.7489929618265824,0.03736903943807075,0.7392020880415265,0.04319958608189072,0.7601229417478756,0.02540023252366709,0.7659860118846963,0.024504540794058085,0.7820386560723414,0.015185631722044683,0.7772645067295118,0.017486997369121106,0.7938755115065983,0.012088977072340735,0.7840358617363556,0.024790260127817806,0.7319833053438346,0.04777248775657243
7600,0.7702784249473109,0.023067290169348643,0.7669230646188437,0.03600688086142489,0.7488156874184217,0.03676854538672506,0.7397238603134504,0.04331907163695879,0.7615799880462554,0.025754497022551403,0.7663393697887518,0.0235887455984994,0.781836399520945,0.015326340928157066,0.7786164135796008,0.017520577975650493,0.7929725398809339,0.01268899976585878,0.7844657130708544,0.0238791493583506,0.7343257068577722,0.046480444197422074
7650,0.7733402764398608,0.02173205024151276,0.7667023960580416,0.03580794096395525,0.749967079277409,0.03659391237185612,0.740226349993365,0.04272121231598582,0.7631078962703637,0.025255779449691422,0.7668728029469447,0.022913511650230388,0.782080138213241,0.015501601495721353,0.7781730110164896,0.017635840921404664,0.7936009537442537,0.012852963288195202,0.7850948784852586,0.022717054528770618,0.7355453940547854,0.04554629398931763
7700,0.7728210323305902,0.02117908053436068,0.7680400021533322,0.03455195141392535,0.750025696695997,0.036345588135428424,0.7422808588303876,0.04255489170864087,0.7636864686014951,0.02474856131411659,0.7664958147327033,0.02224293901851416,0.7811486495462535,0.015669362731868877,0.7779716546209109,0.017331090870805296,0.7945739944986188,0.012724945766138725,0.783873091344335,0.02153540350741649,0.7343340077763678,0.044416920753563176
7750,0.7727868256098648,0.021442606760173216,0.7669649488711685,0.034681093864853664,0.751001536444008,0.03583872123931239,0.7407805968544848,0.042486141399379077,0.76384598931932,0.024892254350050453,0.7673744038241981,0.02106918671753612,0.7805577755128573,0.015802371551925994,0.7772145414854877,0.017484511254358803,0.7951754816700816,0.012277495504373766,0.7858395377257323,0.020775667424379463,0.7381147931685503,0.042600612929264016
7800,0.7736473832471458,0.020842243889466414,0.7667755024739203,0.03474736047291518,0.7500216334006312,0.03593929532620855,0.7408463770446285,0.042017464143896975,0.7645372883695469,0.025128739815959675,0.768039056697495,0.020581042552270622,0.7806226487971819,0.01593011127363611,0.7775074755846737,0.017943841376761572,0.7958498999218702,0.012303279904143108,0.7868423956791892,0.02008411823639389,0.738662197826383,0.04221166037092138
7850,0.7730254317429076,0.02087302229452894,0.7665580687687609,0.034331494493504276,0.7504768520354514,0.03589885119029589,0.7417808243060406,0.041725705916523075,0.7653186589375026,0.024559263895108503,0.7684742804085826,0.019890716872297817,0.7811778558136341,0.016064005537467403,0.7755833721914087,0.018340417334268548,0.7959199858324911,0.011957898219133135,0.7886288335131614,0.019364158575464977,0.7376076831226481,0.04210345940059797
7900,0.7741582605165265,0.020585129157893286,0.7657601308903196,0.034831288772398133,0.7504928538497451,0.035827019383098145,0.7415868015785196,0.041528482350816916,0.7654439274650886,0.023984379484661967,0.7672547234303227,0.020038823024736363,0.7794421226769983,0.016230721102112614,0.7765145640602195,0.017618111334456975,0.7958856926229098,0.012666444357637774,0.7895258279316039,0.018970217693620617,0.7388297522066923,0.041789921739391625
7950,0.7741203387498872,0.020465918988727336,0.7665344969205776,0.034927636761629466,0.7507644122660309,0.036312034204793946,0.7425718488561489,0.041076127829439146,0.764874947709435,0.02382277371947438,0.7676482764556546,0.019953663205417096,0.7795848625992658,0.01657098100581935,0.7768658120335381,0.017337790763431622,0.7969586273764158,0.011305953356522474,0.790524318614481,0.018016363262497222,0.7398129713948945,0.04116119515981203
8000,0.7736543926959587,0.019836678759064107,0.7664657708316882,0.03522064245324901,0.7529728404171131,0.035547453983260646,0.7418687255601303,0.040536009720290506,0.7648817564207263,0.023748106703115703,0.7693618930159855,0.018548108516231475,0.7817551371566428,0.016631813546950286,0.7760691863888652,0.017701865150200773,0.7972983367423078,0.011156648980467594,0.7913884037507891,0.016843891256299162,0.7409250416758192,0.04098922038472863
8050,0.7746347009186815,0.01927363649865899,0.7666198683641139,0.03492117533542198,0.7536798392593107,0.03553653755591033,0.742664031283484,0.04046241706705941,0.7655372454281923,0.023226973516248143,0.7704327880844052,0.018699081990304,0.7835398683583924,0.015926901259890203,0.7762711909311567,0.01715803134343772,0.7983120169461907,0.01098143565652794,0.7928431441806171,0.015902722974734607,0.742499581005736,0.040482278291057466
8100,0.775680471533767,0.018264151710879965,0.766413967431523,0.03492319263813406,0.753900868294877,0.03483861023460001,0.744876004267067,0.0400752796369295,0.7660495722559487,0.02307877417018888,0.7708290155106835,0.018429984931043312,0.7837065083784107,0.01541798854752307,0.7783146486911064,0.016527403954694295,0.7981730471024143,0.01131609073795855,0.7941414251862127,0.015355261859471253,0.7445352444325407,0.03975342960498469
8150,0.7764241421523042,0.01746897341651674,0.7681710719937067,0.0344416147636165,0.754413092995961,0.03444060337797814,0.7467634345754688,0.040122564732663756,0.7685778004206408,0.022918577471321457,0.7713358115406562,0.018412389686814343,0.7844056396221066,0.015374069352381866,0.7789983048328044,0.016061029020993746,0.7998576022379754,0.0105181029517572,0.7961343513963735,0.01389618865612365,0.7459556738430841,0.03909973682643492
8200,0.7767043962662596,0.01728276174042659,0.7679731358452832,0.03420108844478589,0.7532413545986433,0.03419155754706303,0.7464290732331769,0.0403858450370899,0.7692338861770507,0.02239140668436205,0.7711522494007181,0.01882929821900883,0.7846899884550822,0.01545085205008993,0.7800468831340729,0.015553496726223092,0.8005138532321895,0.010375633239342529,0.7964676047660579,0.013346845664259607,0.7459393885415843,0.03948067650449576
8250,0.7779719488060102,0.016410326143902136,0.7665732494582984,0.03372010865392203,0.7544992678572768,0.033631341141586286,0.747269182049526,0.04043299941410066,0.772056197611177,0.02125956366731166,0.7717216509944308,0.0190748133190603,0.7836939826327458,0.01581038398631369,0.7788939020193643,0.016132981723792753,0.7995584026931847,0.01029583645466956,0.7960664335691768,0.014004923362182235,0.7460287692906324,0.03888976534771942
8300,0.7794271990760904,0.016366713818553633,0.7665678767363641,0.032294679653901336,0.7533266292776846,0.03378866143994381,0.7487188025465764,0.03944603949130522,0.7717716599754406,0.02093985904889132,0.7722233532917377,0.018406780479079187,0.7836384989272008,0.015671619285347292,0.7803329330034662,0.015547452272773599,0.8014239085358867,0.009944728754536747,0.7986120057232843,0.012820296460601727,0.7449117313166634,0.038105988136717235
8350,0.780579386828894,0.016662872499722682,0.7665057332509219,0.03188683817892606,0.755678840528426,0.03272417970662178,0.7483774696870426,0.0389593091352407,0.7712444821408267,0.021031737714042816,0.7704258230379143,0.019020171284044908,0.7846991237214571,0.015121661459074141,0.7812600159562106,0.015409920857464999,0.8022067983330874,0.009959193532129979,0.7987572430408356,0.012541285332395805,0.7463448597673394,0.03771035992663388
8400,0.7807424415061567,0.016447317762516237,0.7674391148000319,0.03228427067816045,0.7564034529236807,0.03294771859285097,0.7472350589953131,0.0390406210415378,0.7698374030079407,0.021334995264520314,0.7724430876255959,0.018580493855453694,0.7857989739854254,0.014767174501519043,0.7812280331050322,0.0150753633401862,0.8026572453441296,0.009568479353545262,0.7996073365485672,0.011976808200417828,0.746874065656679,0.0377342885795292
8450,0.7815368800169494,0.01615793212937607,0.7658994211944239,0.03174337923233387,0.7582584565906602,0.031517069251774374,0.7486459280966712,0.03832629320729636,0.7701105408154106,0.020545521124295564,0.7732871087633201,0.01822184262856162,0.7856611267195868,0.014355021003301514,0.7824898310069861,0.014782788367343721,0.801884360813937,0.009589082048414849,0.798840741484545,0.012482977836467202,0.7476678333868924,0.03784256543645784
8500,0.7832194561054794,0.016336929787886412,0.7665300147809272,0.030885926963181744,0.7593153436711764,0.03165624558434428,0.7486607941342256,0.038537465380754136,0.7697949836707458,0.02068762924973294,0.7746753846737604,0.01700549704657977,0.7863661286208371,0.01387633253953964,0.783793149381022,0.014068454684017831,0.8013014786779012,0.0100533300129209,0.7985611644870794,0.012779958892989392,0.75103850585131,0.03690284576267849
8550,0.7829371760053181,0.016370060689748448,0.7688140236755834,0.030916185587764218,0.7589765500966889,0.0304531915567178,0.7483350016494127,0.03844819644290581,0.7706639609955758,0.02022397124349944,0.7757760921612237,0.01662295357243923,0.7866191186182112,0.013912775970669963,0.7841300149148718,0.014219893882570618,0.8022811170624436,0.0093251117651026,0.7999217385257572,0.0116224581950956,0.7531579580143369,0.036076083423923815
8600,0.7831352661355778,0.01579264216307169,0.7694268475323915,0.03082115682649663,0.7610080716789176,0.028977300550486352,0.7491295535137843,0.03781063874344696,0.7706139879512116,0.020675955889359547,0.7752532225691308,0.016542827945755588,0.7873443117042527,0.013180569482183858,0.7858948782652749,0.013714575896127418,0.8036096658712387,0.009005969163572148,0.7992728549274313,0.01059411724750172,0.7527530467703031,0.036164453457285306
8650,0.7836341252855911,0.015005054456696379,0.7707091803926923,0.030594112736799347,0.7606242191849141,0.028222351374087833,0.7505582255551169,0.03636351027588745,0.7723605323656997,0.020612117459366152,0.7738826675758389,0.01750622520685197,0.7875559879484066,0.012892342353560028,0.7857079801569041,0.013568477729329703,0.8036897905311369,0.008956300071574882,0.8002201590617419,0.010125891243765386,0.7567603400659593,0.03414427654473564
8700,0.7833988541247779,0.015520763895528658,0.7731077086702097,0.03062891619722665,0.7606205889377387,0.027645986145864,0.7517928098974145,0.03559578991614137,0.7708791942536518,0.02066914457869684,0.7753875492018143,0.017021342576196134,0.7886306377297295,0.012350217660071642,0.7845512388422388,0.013787751148560057,0.8032286410401548,0.009457095228630757,0.8002148785355601,0.010647952290448251,0.7602931368898617,0.032660208260251386
8750,0.7848863496569556,0.014876373614480602,0.7732990680270823,0.030083364402513895,0.7623876507336991,0.02692688676970754,0.7502200460084201,0.035254836623462356,0.7717830036992417,0.02054350808995112,0.7744991013125633,0.017282865740290088,0.7886349733061614,0.012510080658772774,0.7853338812804773,0.013667932559473912,0.8047983235347165,0.009698282128611409,0.8021357095020489,0.010456007757430146,0.760027437839433,0.032778661203535335
8800,0.7856837096689233,0.014887446421016418,0.7738123194832356,0.02958460071613459,0.7631978923838812,0.026645522277609156,0.7514492440917858,0.03537485926422411,0.7716359940148885,0.02055843317169325,0.7761758336749719,0.016481228099526627,0.7897877687844606,0.012358928257798996,0.7847730271789918,0.01334658964699835,0.804741395792248,0.009711538780758125,0.8011025641095608,0.011101064073132503,0.7603221646395727,0.031919427203290586
8850,0.7868912080990879,0.014808068298020088,0.7750177099767257,0.029053758766939247,0.7637553910861478,0.02651361022440291,0.7521941533559618,0.03525773314155777,0.770780826368326,0.021130918389936727,0.7755351681027004,0.016837017188271377,0.7904987051528438,0.011871654430694517,0.7853737359985535,0.01283570485472092,0.8049412933485263,0.009331409430278216,0.8003896423962531,0.011402123126499844,0.7615790401084994,0.032099493435449426
8900,0.786456142486049,0.01462552059987495,0.7777155263464576,0.02783927670129612,0.7637398148545782,0.02607742057608142,0.7526566699826369,0.03445603259120465,0.773411318318026,0.020038165985538283,0.7766439107317333,0.01678077464132176,0.7904073222032459,0.012313129373887477,0.7856488365981934,0.012167125007831812,0.8052044230279346,0.00938544561723827,0.8011640822678869,0.01114176824579694,0.763517542420838,0.03188638899597311
8950,0.7868636012316592,0.014891114982728243,0.7782607723309646,0.02662565620388687,0.7658554430373422,0.025500061698406667,0.7536449830726017,0.03316875619524686,0.7741532604719065,0.020001385497003678,0.7763345197563608,0.01757617449989738,0.7901642425074854,0.011986393536680299,0.7859868386452814,0.012283497395658871,0.8056249315750479,0.008967764613900177,0.8029564133910622,0.010102349310142372,0.7647787341648731,0.030968153278187895
9000,0.7864368950642505,0.01520505217313039,0.7780011398896657,0.02646051008983723,0.7671368368212833,0.025006790155015033,0.7535477958028867,0.033767595344593504,0.7766406565453561,0.019774000224667975,0.7768717366585517,0.017780745025826196,0.7905156313997094,0.011915259073351165,0.7867195323176248,0.01223684166476188,0.8062616105240518,0.007875122177457389,0.8028028229131818,0.009979669806025309,0.7662913083073069,0.030752999592354075
9050,0.7871133087090598,0.01455321440807204,0.7783509099783623,0.02628083412702927,0.7671043544378171,0.024368560192950212,0.7526329832744455,0.03395508972585818,0.7778280111519469,0.01920190839706657,0.7760743328456269,0.017724035218466667,0.7917037616365827,0.011686979357049966,0.7880029383097745,0.012114678372007272,0.8069477118502048,0.007654549924153327,0.8025790551067619,0.010789714175740579,0.7668666470556592,0.03009978610281222
9100,0.7876219612449336,0.01463851176640437,0.7797723134716145,0.02558621970893513,0.7690206500818499,0.023429762644209238,0.7531329853769111,0.033687046622198145,0.7772914352459648,0.01920255871065619,0.7771605438185882,0.017528073838573428,0.7905123807135709,0.011534822733262584,0.7897302882034445,0.012196316388954433,0.8066994244763158,0.0076846673831884255,0.8017488092902038,0.010634834707597246,0.7676442281959723,0.030306280649304643
9150,0.7884499470023275,0.01474733963327259,0.7798421960916823,0.02509535645765301,0.7700225140756822,0.023078748374303844,0.7531999993262302,0.032308772245371986,0.7776476045854491,0.01931141283211774,0.7761539980359394,0.01761122186890301,0.7909771980622725,0.011158055252339724,0.7900409065473657,0.011665099761386383,0.8059915722657852,0.007673860282251423,0.8016750744700416,0.01118516699302261,0.7677212116839514,0.029902732298903435
9200,0.7885215072530588,0.01505993344249421,0.7810530529415122,0.023678801636372673,0.7698625044006087,0.022273041512408172,0.7535845494729856,0.031686946579421664,0.7755889629768195,0.01947114591435062,0.7758636738656057,0.017730642551191982,0.7917034940296803,0.010494543962888266,0.790735396845702,0.01117745164464753,0.80690101533428,0.007249373132934386,0.8011580795713917,0.011965256078108786,0.7683023615326239,0.02930212188184141
9250,0.7889524212345599,0.014741843260973277,0.7811355225856823,0.023712491447930847,0.7699315290791782,0.021676941881330937,0.7540087408758955,0.03122646091280708,0.7748226963560638,0.019243798576109243,0.776012726188273,0.01805585834514556,0.7917385678756714,0.010421738527736287,0.791859222728726,0.010797602749165658,0.8078763917441811,0.006851384193538062,0.8009867409273709,0.011890591364232204,0.768550747343675,0.029282368513257176
9300,0.7900640743857906,0.01400338055768633,0.7818698422962005,0.024295107710402802,0.7705073185108011,0.021048233492725388,0.7537846252373919,0.030721480077821554,0.7761007889372356,0.01835664291234543,0.775831012155343,0.01793279050433967,0.7920638782708749,0.010632011462989477,0.7928601691708453,0.010465812204174583,0.8080829459353813,0.006499616744256391,0.8005436535351622,0.012499405436801314,0.7675985529268714,0.029062158189723228
9350,0.7901798154658752,0.013706170802137102,0.7822397298793617,0.02420835520879391,0.774859029740975,0.019221184836787326,0.7545153723175443,0.02991827893754654,0.7758575177411268,0.01771781591478223,0.7768404177518032,0.01728147122508547,0.7927994621097091,0.010392609824106936,0.7927847528583506,0.010418390827532894,0.8087715976017696,0.006389823426706726,0.8008714680144885,0.012464039975305747,0.7678696002109039,0.029287621036599463
9400,0.790166698583764,0.014369509548005583,0.781445368059674,0.02374846153191919,0.7765903382882988,0.01829490626128219,0.7553002356564023,0.02984189455910085,0.7756953741667673,0.017335578332486366,0.7767238537822684,0.01752271129315808,0.7920914841193744,0.01075462359449675,0.7937913927806964,0.010029914035273297,0.8094124093562753,0.006005963096991226,0.7999428844350172,0.012798127660318761,0.7689083473153481,0.028916205623653244
9450,0.7895376765039015,0.014312512045344917,0.7822867425583198,0.023225080120731028,0.7774635560803356,0.017324066159521954,0.7563669754711863,0.02992882682561877,0.7740019793119162,0.01813505166893314,0.7774009768725638,0.01763567727769688,0.7930789279009134,0.010396703560627486,0.7936599115269022,0.010166955802401952,0.8097506393247739,0.005636416619209866,0.7985855214856831,0.01307754368821175,0.7685198297023108,0.029210793611225288
9500,0.7893529068143448,0.013795324173891788,0.7841088531928943,0.02255697500915532,0.7789323883606358,0.017086588932760858,0.7565799352626896,0.030224335705107304,0.7740029562882753,0.01863832286397378,0.7761550218361328,0.017695750865363225,0.7943112156369103,0.010498137090117802,0.7944149922870757,0.009818952281492585,0.8102934295667796,0.005543947355894841,0.7997175022133527,0.01270234961693526,0.7681068785013155,0.02947723056461644
9550,0.7903643561628728,0.013470883772276801,0.7844886512691096,0.02212656482966958,0.7785434987850599,0.017159238429912318,0.7575347213598633,0.029232916111767284,0.7749639644475143,0.018511689359234647,0.7761844687183084,0.017831026764486436,0.7936810231351416,0.010772927337448336,0.7952315798903397,0.009396736597012552,0.8109278936696291,0.005977263146901467,0.800091175011755,0.012748525731296489,0.7669493686442079,0.030044410644784837
9600,0.7906502149138924,0.013035768241893031,0.7840829728882552,0.020882531514473616,0.7798154970863932,0.016801100188542,0.7568136361893771,0.029390905054357378,0.773877028302763,0.01838708440216648,0.7765397158977353,0.017883758384563426,0.794094003445152,0.010404912467017179,0.7950684180347727,0.009326542848586873,0.8096154578073937,0.006403970437900299,0.800540129347851,0.012797098505778811,0.7669157828386644,0.030293763107280654
9650,0.7915942118038708,0.013231217925384332,0.7844051577384178,0.01971239361911576,0.7805828835896013,0.015778770876085892,0.7576665340868612,0.028750488977051757,0.7734838477330979,0.01840135667078968,0.7770618746066623,0.017499530427582528,0.7942367663214844,0.010471793519397398,0.795311699387489,0.009131068548162176,0.8093373534573096,0.006508727700982554,0.8008059160532125,0.012682634351430834,0.7673606530313493,0.03033729983184602
9700,0.791961395770701,0.013098680185923814,0.7853495262006285,0.019589038377452322,0.7818203695487598,0.015801967108141714,0.7581975031473527,0.02853941707055903,0.7726360451506966,0.018406482248264903,0.7766425027687046,0.01790685766361525,0.7947155277304099,0.010666215353950279,0.7962451778226884,0.00889704503382875,0.8096525090814898,0.007142633377136894,0.8005459169669296,0.012379971024382564,0.7668867575670255,0.02986951370053456
9750,0.7927877329378219,0.01333461557692477,0.7857566094089685,0.019632659223590473,0.7833571875425279,0.014730679932957949,0.758783538048571,0.02835871199054721,0.7720476282461672,0.0181620648863528,0.7758180625048463,0.018532290924321466,0.7948639890691157,0.010870251178917646,0.7966771232914917,0.009308360053840484,0.8085079223596242,0.007509872592556844,0.8005448947221561,0.012585269123939459,0.7658234874856577,0.02966538314515035
9800,0.793024144167096,0.013213387453683396,0.7855584491793057,0.019450026550218883,0.784140523418326,0.014401442659039995,0.7589075681672829,0.028115991803167532,0.7720275434013482,0.018011127602712684,0.7771151376501105,0.017757042454568175,0.794382783279443,0.011019998035796508,0.7983543218887053,0.009884332774782125,0.8077611247511491,0.007750381509004568,0.8006510175657156,0.012572483387036263,0.7673849282627274,0.028591040236303242
9850,0.7933252969903266,0.012358532331712755,0.7867631987082959,0.018756839946330962,0.7840253921494054,0.014185293723274284,0.7577853747410528,0.028397889544979737,0.7733853354050608,0.017613844528216085,0.7768662999604377,0.018132637239195996,0.7946462284284401,0.010426521649930362,0.7978735404099004,0.009906765603854043,0.8078720597436961,0.007375451183775812,0.7998379305846116,0.012536185317129704,0.7683598277534979,0.02776922750661261
9900,0.7922017241806834,0.012234920415653903,0.788643344971355,0.01685778432052759,0.7837537557751562,0.014906429513914392,0.7598067379541407,0.027756209290367605,0.7730181249158141,0.017514157482690394,0.7764440011284733,0.018303868941068887,0.7943970394444498,0.01093737926199157,0.7978536102397872,0.009868242082166743,0.8078246326910073,0.007278778800563548,0.8000999868832582,0.012316393665943259,0.7687439481120433,0.026873324132637884
9950,0.7936534325373114,0.011913575028875857,0.7885798699573837,0.016572315196798273,0.7821473409052263,0.01511473026917054,0.7618288383040757,0.026874114111073624,0.773544236421081,0.01686325216381272,0.7756719109095793,0.018420918579168926,0.7936197027420456,0.011712967108057177,0.7992827035034766,0.009537904389651202,0.8069948116732659,0.007566605942745173,0.7983776890940183,0.01253833293790131,0.7689558010639331,0.026251993435877963
10000,0.7945067166617215,0.011510703326661691,0.7901572579484392,0.0156379041124551,0.7828144957234929,0.015343881674220128,0.762709298966815,0.02678859324503879,0.7743834292510935,0.016474061449582657,0.7752463520486614,0.018815335339618055,0.794107202211348,0.011332176682692818,0.8000968438191312,0.009165671472588826,0.8067124997512409,0.00729862874607157,0.7986366542648977,0.011487018269793025,0.7680620819278333,0.02653876528571339
10050,0.7956528208299284,0.011374502977787273,0.7907239789760687,0.01487866022801429,0.7828103002122481,0.015069940998506103,0.7644411885102333,0.02665018445698356,0.7753094872111085,0.016290431455776615,0.7758149954962791,0.018483538085803615,0.7943229752075547,0.01179720863736117,0.7984317686751008,0.009072281083617835,0.8078416448828821,0.006947229984175698,0.7991441365506013,0.011938211307959,0.7682039059959509,0.02635669292996197
10100,0.7962290244358569,0.011349069251396704,0.7906561621543663,0.015461963318783384,0.7829271659339869,0.014962059795901556,0.7637857101553012,0.02694314377350276,0.7760320771038803,0.015902280018746873,0.7752160246293469,0.01883790824097795,0.794095653292096,0.012300184007865932,0.7983002334593625,0.008837097974279545,0.8069133752313864,0.007216068481447073,0.7996605706222403,0.012025575978583506,0.7701464541266841,0.025098391784765656
10150,0.7959718430318462,0.011159765932327311,0.7913242142576383,0.015622801685194017,0.7831595285982016,0.01501253042135127,0.7648993125629261,0.02565099081989756,0.7771744394326445,0.015909201522361794,0.7763084190871248,0.01774186106276981,0.7954261252340289,0.01194137726440175,0.7984295651161688,0.008477866537555735,0.8062006071035893,0.007596637599762348,0.8002438920422921,0.011646671703859152,0.7701394396336353,0.025884026127538737
10200,0.7965928960710419,0.01084090650583606,0.7919459558456597,0.015096062264307568,0.782946599756692,0.014718758652304738,0.7659929716430084,0.025103162380637492,0.7751987665248479,0.01679766097412817,0.7759142782228281,0.01824553087291431,0.7946207349557461,0.01210498840772475,0.798042467602264,0.009215456430725787,0.8062258508396546,0.006911821632714458,0.8011533467210781,0.010680454201341076,0.7683598923034366,0.026009447123612858
10250,0.7965892392134374,0.010983008207126955,0.7931575451759523,0.014874503939922916,0.7828320236836426,0.014746562471496062,0.765231863896104,0.02490804926493745,0.7740474651615895,0.017012058068484857,0.7757142753052148,0.01812789898923522,0.7949002688046939,0.012439445053801016,0.7983950492979105,0.009498559926900414,0.8050549997135107,0.006973012586496908,0.8015830004703167,0.010629519413318916,0.7686571870538611,0.025554219322396758
10300,0.7948043827287965,0.011177034421040524,0.792986609837995,0.014938696174598247,0.7828473031465198,0.014206530611575171,0.7638565784623005,0.02518014865944057,0.7743210521692616,0.01703630204370309,0.7754191859081856,0.018701891994007142,0.794261715256642,0.012841674343797717,0.7999832183026974,0.008545220972930147,0.8043551473767185,0.00701353632248898,0.8017219206880837,0.009993594606933392,0.7691868832666359,0.025242141067247113
10350,0.7957583323068964,0.010980154632754832,0.793569785090976,0.014634753489724586,0.7823846699262809,0.014323013597779663,0.7653444445998896,0.024210011231423738,0.7753102322520969,0.01707274787748195,0.7757791599685767,0.01911119843263,0.7947690878193076,0.013043327433823854,0.8002982866416893,0.008573771654403008,0.8047635492476549,0.006918177119816707,0.8017300397378776,0.010249374073952908,0.7706846733349064,0.025587208043158113
10400,0.7972238017709323,0.00945952931632407,0.7932567288647815,0.015250054462776887,0.7831750846102323,0.014092351711612746,0.7664564873003292,0.02409616945983216,0.7751529425800957,0.016796942037357602,0.7753389644980292,0.01948402399260439,0.7949836497240953,0.01279804450374034,0.8006610977560251,0.008294607828805457,0.8040810425545841,0.007084853218909084,0.8012969547323381,0.010431560598130715,0.7702169808264283,0.025298825277325007
10450,0.7980273626735219,0.00892980661701064,0.7932398008332058,0.014623023515694545,0.7826681128690056,0.014596953597585819,0.7668783846995919,0.023622845412515803,0.7743913145632009,0.0170344756261825,0.7756024529277026,0.019222444463507793,0.7950177039429311,0.01235252390014377,0.8013904951915134,0.00781343648997664,0.8040964801262936,0.006959980036593329,0.8007973481534397,0.01044857776354148,0.7701857940928933,0.02510855749486528
10500,0.7985412785421954,0.008975933434731761,0.794085424874701,0.014062994381935302,0.7826780037032596,0.015135473477253466,0.7660257557040573,0.023438938576293682,0.7748983230936147,0.017259299213670365,0.7755332266208463,0.019182105868043867,0.7940241199574687,0.012328960020109164,0.801058969044095,0.007697562730079665,0.8036676726369575,0.007202523851482809,0.8011842228161263,0.010653182633044865,0.7706839506761528,0.025246368355496845
10550,0.799075457870471,0.008966504881232778,0.7943035202465751,0.014414602156788378,0.781170063760254,0.015260458684768035,0.7651790550815266,0.023743580335842403,0.7751682011250314,0.017396370006234424,0.7767549013651803,0.019485910085150528,0.7937220599146916,0.012695472286206011,0.800720504825483,0.007688118006756074,0.803567032298246,0.007070609273991773,0.8022128679905179,0.010042136997128859,0.7715739568880767,0.025559504458561037
10600,0.7996177140217628,0.008880384437087692,0.7944854281438201,0.014281017023909793,0.7810012567798801,0.015515446805907893,0.7654330897187197,0.024302622057577963,0.7760807131667713,0.017285919179652907,0.7789805515621755,0.01884515408428257,0.7928165398560725,0.012689966395238108,0.8016193384730934,0.007471079235076299,0.8031670152180992,0.007396612985099441,0.8018916860275245,0.009742761376806179,0.7703478222904365,0.02552751309667217
10650,0.7993660672064355,0.009179792801191623,0.7958786898636228,0.013912109640508315,0.7799988382404608,0.015366215367855105,0.7658880257603774,0.0241239694176363,0.7766639319165095,0.017638869509638753,0.7804400635373079,0.01797668241932259,0.7923840749005691,0.01301205204412844,0.8016759995000129,0.008051498165437064,0.8034584357589161,0.00779657890908161,0.800559115858841,0.009554279171295558,0.7716443571129276,0.025355274422235386
10700,0.7974725964773639,0.008969436779059543,0.7968939333982135,0.014547940978084838,0.7794666856404128,0.015418080583164746,0.7663624816866943,0.0233240213448173,0.7757705331741879,0.018454388654662826,0.7793627830688281,0.01843343995077592,0.7924546436063489,0.013215409943659015,0.8009267656585601,0.008379639684093112,0.8031702633551043,0.00759771381478424,0.8001200001761423,0.009167775699044945,0.7713893775210423,0.025694057209378864
10750,0.7970267043083468,0.008574165153471648,0.7968995878108633,0.0146713088607753,0.7800110903352763,0.01542238266280214,0.7647814372866567,0.023642026579577556,0.7763065168732172,0.018501062902201208,0.7804039439965187,0.01827638936483175,0.7928998904444158,0.013069336161214959,0.8019062862697429,0.008742886518133418,0.8025852969035793,0.008076497518445316,0.8006088828948993,0.009224032421647531,0.7727301241164812,0.025909432535091724
10800,0.7968977422197133,0.008710767854840287,0.7981332918879694,0.014057900339022317,0.780018646329359,0.015266209529715498,0.765355679016708,0.02364262965893254,0.7768457892368471,0.019104886573109915,0.781086170654231,0.01800571013256756,0.7936284615520767,0.012158901720271403,0.8028754757480907,0.008095668093289756,0.8032310356472431,0.008284869424824792,0.8017789184474517,0.00848605201079133,0.7728236227023365,0.026071073052008644
10850,0.7983847621183542,0.008518653594894841,0.7970083196083181,0.01380053458422826,0.7795511003763153,0.015502904591271403,0.7649390359806497,0.024131096016610325,0.7779832768842838,0.018839023855629664,0.7817628417746806,0.018057282049748716,0.7940496559760143,0.01195947643402442,0.8015268752943492,0.0081022393885711,0.8020400108491839,0.008711832343935843,0.8015714756220924,0.00808111881792598,0.7722025928239113,0.02629982504064155
10900,0.7978794683056065,0.009151447978272118,0.797195040539552,0.01334282382227824,0.7791492488721782,0.015014811409769147,0.7661983923919183,0.024457490179659057,0.7790840723543647,0.018536045018412342,0.7814528056608399,0.017851011661495303,0.7947907229181739,0.011533668310142024,0.8023202068212207,0.007836252779769987,0.8030200611949172,0.007851322366881144,0.8009147286196037,0.007655405957941396,0.7732916296098253,0.02620396083585738
10950,0.7974910852302851,0.009386678344132817,0.7959133927645545,0.013343335120748263,0.7781339965603824,0.015286197476537512,0.7674978766666976,0.024620712094431545,0.7777090615965944,0.018965565904072668,0.7809874650822066,0.01763018660688746,0.7954810692986838,0.011025170223644189,0.8028479225199296,0.00745162022579763,0.8032356824460544,0.0074515599394975466,0.8019005533308898,0.007526843727078226,0.7752847758763542,0.025505937442334228
11000,0.7986246078966627,0.008758995232238402,0.7952269223196075,0.013100332783154865,0.7783967286387515,0.015404291351086319,0.7681767201220933,0.024174153438908056,0.7772614059496787,0.01941238695695399,0.7813408523557623,0.01758680286168413,0.7959916636289818,0.010615702371867467,0.8044069070159853,0.007199383184226639,0.8038369731217944,0.00745920697809022,0.801984813949839,0.0073194002487691505,0.7771770160386522,0.02530291811620707
11050,0.7983953079872786,0.008756869938334634,0.7962370431700679,0.012605110813728941,0.778579453181542,0.015032088995911628,0.7690198051872303,0.0233989464934848,0.7756728836516602,0.0201755287523529,0.7828404939133872,0.01760123308174594,0.7957336258518153,0.010571732194634727,0.8048059663982962,0.007115411995233302,0.8037636237565259,0.006934877234818047,0.8030352015984538,0.006877881532645275,0.7762198414093605,0.025479861896243197
11100,0.7983788187853378,0.008997748997783418,0.7955853057670832,0.012480710482114455,0.7776752579115714,0.015079323467063976,0.7687280228304,0.02408520533845625,0.774890224413541,0.020401057134664488,0.7832750932121044,0.017070433268895086,0.7960795229079275,0.009740838972416763,0.805545519708439,0.006748517984607866,0.8032471718203964,0.006955212867282756,0.8034013823685335,0.006522483716707867,0.7761017914912,0.026167814193519198
11150,0.7976714765138027,0.009019601133867704,0.7961105814029004,0.011677566258413758,0.7769572876881335,0.01552702589116452,0.7684457553927032,0.023833359793023708,0.7745340092327798,0.020380956715187828,0.7843621819797746,0.016600296750189755,0.7952829432975805,0.009908248499434842,0.8056598883132599,0.006504687495156808,0.8043958090911804,0.0066235980149488794,0.8021240761915023,0.006719898422314786,0.776646614871055,0.02622035504833007
11200,0.796432792817788,0.009875766237343209,0.7955856659989061,0.012187574870774764,0.7777512027745869,0.01592263411238064,0.7682631230294238,0.023880072785717833,0.7736323145448846,0.020889682039641564,0.783416494988022,0.017239503907809164,0.7951537721754209,0.00979828924134884,0.8054839047257711,0.006666552623917445,0.805142376974531,0.006334842592274791,0.8020837227861596,0.007298506510786185,0.7760446455541343,0.02685299963162682
11250,0.7958168048177962,0.009519654665544268,0.7950323122046835,0.011686414355640839,0.7768554727111627,0.015831082239952724,0.7705258870828218,0.022934661042947446,0.7728700058099577,0.020517913131457326,0.7823369088852405,0.017551122642998844,0.7962960458427887,0.009512867962660852,0.8053935787442937,0.006687325694302543,0.8053768999318501,0.006222533751708918,0.8015545347077356,0.0066801868378952,0.7767875193911723,0.026776251942836397
11300,0.7959700679970457,0.009773930463643159,0.79606164194251,0.010618698701852667,0.7777542675023754,0.014574181945839195,0.7716124614651517,0.022505792324763234,0.7729308456524145,0.020979914099982507,0.7846407576510136,0.01632658612719465,0.7959648145063238,0.009346156397433483,0.8047452260330828,0.006224909768153423,0.8064583023180443,0.005935652645243421,0.8005238986007259,0.006616857527761583,0.777832570887427,0.02725826096449454
11350,0.7959689047736286,0.009591820986217857,0.7962766312022945,0.01038153053918319,0.7779807713093904,0.014749835810206446,0.7722327910988863,0.022363319785851727,0.7735575146584743,0.02094759105335583,0.785845022417676,0.015495244758867831,0.7960720488831146,0.009169808465665768,0.804116467743729,0.006491339157937477,0.8069679580546035,0.0064375352207907905,0.8005527734583714,0.006642446658503311,0.7767980075462863,0.027774965998083653
11400,0.7956441524619811,0.009955529395047898,0.7965432472305962,0.01086439072864858,0.7776900815391312,0.014606613746169207,0.7738881991113145,0.02206091091517823,0.773067519565066,0.021541564395564487,0.7864499498748105,0.015521734068289404,0.7966771002402165,0.008887584896050267,0.803969743035096,0.006697778693304217,0.8070707742470958,0.006046754963535937,0.7997725403987088,0.006602302342276028,0.7767699393443551,0.02727463975061305
11450,0.7957521953670846,0.009848490565592838,0.7981631672522751,0.010249310340708218,0.7765654508350022,0.014671664141997819,0.7744171993516444,0.021922128945968428,0.7723819502015756,0.021290645856617853,0.7866930685971866,0.015102913486522727,0.7973773780712875,0.008775778740961282,0.803532154373543,0.006740775888749061,0.8066601066894792,0.006603123264001497,0.7998875761673679,0.007256642302377485,0.7767978903607434,0.027070330816903024
11500,0.7949309824860229,0.009728907804552251,0.7984810216021824,0.009831265426091642,0.7764694188086965,0.014920896346039094,0.7737174711861299,0.021919671236247662,0.7735142456837442,0.021185723410025312,0.7869599166188221,0.015016459887067249,0.7972443400915823,0.008885393091913118,0.8042496944868777,0.006738857685352816,0.807577887943599,0.006575082141726474,0.8000750679540813,0.007253631389154959,0.7771507777430329,0.026502575000195285
11550,0.7960924698052387,0.009290551016567044,0.7989454744355372,0.009551853873779933,0.7766322196234136,0.014678461891802351,0.7726132688803569,0.022823041819794408,0.7755970591584925,0.020580803488890156,0.7880101600668642,0.014120799485472412,0.797334119131734,0.008926055954524236,0.8043257173831801,0.007355258309995826,0.8071107451506166,0.007155163308956377,0.7995582038353571,0.007396527817866112,0.7768300234516968,0.027053360110231132
11600,0.7955318613220839,0.009299001866674353,0.7986736344221,0.009686311643634517,0.7775175558103341,0.01452571312160939,0.7737419976107804,0.022177573312542952,0.7767913783293179,0.019966153419919603,0.7885295517216326,0.014356863394302722,0.7984786529238714,0.008516686022276624,0.8035977096248799,0.007591827698035509,0.8082220447402593,0.007240830177893828,0.7996082659578234,0.007495604831530933,0.7764020340598651,0.027014750915006595
11650,0.7959186445474419,0.009447610186152082,0.799028747085441,0.009402622038711918,0.7782921732406456,0.01421592129721655,0.7728967925172361,0.022703875233420746,0.7762300821645054,0.020496777783408558,0.7883584239148863,0.013448287499442869,0.799456028810606,0.008697493014308545,0.8046006826891798,0.006875478030895227,0.8082035105733913,0.00674953603336947,0.8002926524449543,0.007680850128811802,0.777299301005697,0.02713144241105962
11700,0.7958223670765571,0.009534901647933261,0.799946141271669,0.00887734213943384,0.7789262424238186,0.013468357058497455,0.7721333298422186,0.02305606985961678,0.775756717348938,0.01994147470470269,0.7889526285027447,0.013005232032176964,0.8004382639288266,0.008268393036562629,0.8042759337261145,0.00671185614124454,0.808192311744787,0.0069576211644838785,0.8006081292248252,0.006944919628810975,0.7753476533695557,0.027637223948354446
11750,0.7969150848697921,0.009461648777965074,0.7999971648660558,0.008443181850472083,0.7801647408928696,0.013027973105213794,0.7737735120477811,0.023207849432422295,0.7760763358154571,0.02031203048462479,0.7906038955409559,0.012617277633908294,0.7989753200833077,0.008170716361089259,0.803265319179291,0.006777517748556478,0.8086617088709595,0.006915401210358435,0.8008489476929865,0.0063031406134275905,0.7755227447719472,0.027865648762140652
11800,0.7977417258088174,0.00913206570817198,0.80032491104327,0.007520378243844609,0.7798993949703739,0.012216675255267147,0.7727393219026177,0.023565196921287425,0.7765217840877844,0.020505741160956645,0.7905847230100551,0.012498986767042105,0.7986536533057556,0.008187964812206067,0.8026545435834365,0.006558418776523819,0.8085445331505459,0.006822744536727597,0.8016491337030984,0.006079711371192379,0.7755361363239709,0.027830365542962573
11850,0.7990473711033016,0.008501675177448802,0.7990810129777856,0.007270505081098294,0.780926848951106,0.011766416233423924,0.7729419763769784,0.023565831277436607,0.7759162636900103,0.0205831437914601,0.7906586380284321,0.012566780156734328,0.7994085319535658,0.007959888277393653,0.8027517730951301,0.0070492231495943355,0.8079204283580733,0.006344002501348027,0.8009767135177893,0.0058073159602135774,0.7747729549178394,0.028028520266692388
11900,0.7999072563253145,0.007807241807173251,0.7993103776319124,0.006717237919034832,0.7828250214092884,0.011153527421009609,0.7708940451867327,0.023661208763980878,0.7760594706130075,0.021196190933520955,0.7908473521253389,0.012617445346218384,0.79924132704645,0.007769269544371654,0.8034267010997905,0.00701493871369964,0.8076619552335651,0.0063150412341557065,0.8011862942032104,0.006242835545200666,0.774516262010458,0.028343011233948837
11950,0.7996778619657198,0.007829387016539782,0.7999987701950146,0.006455608072801481,0.7845937310793337,0.011129943666528329,0.7691921955751923,0.023732373503380914,0.7780795769444454,0.02135411748145189,0.7918373383200372,0.012158726539991395,0.7991189711181059,0.007299974804715998,0.8034730365234997,0.006506149066292617,0.8077133942182972,0.005650705236388089,0.8024432610253167,0.006051135325708921,0.7748846474227143,0.02814870764901273
12000,0.7993282966565322,0.007935899692386453,0.8010742623351981,0.006357930530302858,0.7849362735761738,0.010973619241963975,0.7691699929017968,0.023708789169271514,0.777541474000972,0.02030914171002002,0.7928014740918796,0.012259525602485687,0.7984998225432972,0.007563794555048056,0.8024913300374074,0.006427456364559873,0.8076839179875291,0.0056600560500990275,0.8029563350207729,0.006017443790517292,0.7736728247387324,0.028913246592246415
12050,0.7986775120467771,0.007882302538564237,0.8031013863687056,0.005817225620494852,0.7855376779128045,0.010885195468737764,0.7702723409358428,0.022993449635153478,0.7753654679687945,0.02069550691558632,0.7925211466332159,0.012372772474871244,0.7993823054923125,0.008116672844421661,0.8017648842047972,0.006817104209737226,0.8068861182615127,0.005991220713690615,0.8028021363626007,0.005994721926305295,0.7733750998985343,0.029224472165002603
12100,0.8001228037914193,0.007080869222512908,0.8034447209905672,0.005623487296852239,0.7868874089195081,0.009998528721549396,0.7724937865010539,0.021821977327987588,0.7755968613714521,0.020365120220315808,0.791428009708909,0.013132105389495994,0.7989623881970741,0.007774141164117456,0.8017909942533643,0.007189969788583479,0.8064173939840298,0.0052310534466396925,0.80176452395921,0.00639171803200499,0.773696217567187,0.028912475156827065
12150,0.8013278743179947,0.007001478981945453,0.8030424089117058,0.005697021820517877,0.7874120004698735,0.010005204558518908,0.7739995217952591,0.021076261668328492,0.7759904509828165,0.020023282348196267,0.7927129643638716,0.012582535134092786,0.8007773929182277,0.007784575506240981,0.8023988505376558,0.006819028372275906,0.8064790108467296,0.005020055438501084,0.8011770796669062,0.006608504268399807,0.7744425230783426,0.029093220815189027
12200,0.8020806314825795,0.006755385451774062,0.8030138733736311,0.0055187290132157445,0.7879664671885057,0.009369036878944439,0.7732794243806509,0.02079844598105268,0.775831127658528,0.0207166088351589,0.7918470468907078,0.012340871707554744,0.8002490806456533,0.008025083358974009,0.8022845159979883,0.006811792034965945,0.8060736921038913,0.004803902255751226,0.8006107298257329,0.006241455492857301,0.7739595098924907,0.029556418336847752
12250,0.8034843628030885,0.006160641759778063,0.8031060608802444,0.005813337094975382,0.7870663280934151,0.009983135021488941,0.7725959326942907,0.02107626624654555,0.7749448158469012,0.020618210377223316,0.7921604410417519,0.012209688701948548,0.8012213764372581,0.008347689405299282,0.802856018677613,0.007058228365703524,0.806085603465195,0.005146408209380223,0.8006662368905387,0.006456640123195344,0.7732493051744698,0.02953568911211134
12300,0.8044668797502483,0.005975228423077494,0.8019319642838212,0.006330237389571765,0.7886676826129398,0.009490719206309029,0.7731757262199924,0.02025081481057643,0.7758876326870531,0.019975149650333122,0.792634814631204,0.011593486320446217,0.8026116892828484,0.008177582710213143,0.8027990865891452,0.007027008904091421,0.8058022362351988,0.005129483089513598,0.8010990439905297,0.0063074319673580275,0.7746036868332447,0.028975107205410716
12350,0.805820150633673,0.005825984783251671,0.802598822201408,0.005952394659163509,0.7887652800114319,0.009406754989598648,0.7716941486966217,0.0201467467094489,0.7763471449092326,0.01916630992112418,0.7926338161067648,0.011297075450343481,0.803941252677375,0.008259251993390114,0.802768763293767,0.007031993010107984,0.8055084429396467,0.005187703257323472,0.8025934583936263,0.0061962770688919954,0.7747941585900823,0.029463164146177168
12400,0.8049641313979591,0.005907889076578101,0.8029885442561665,0.005868333558691127,0.7890747995866093,0.009239878077772065,0.7713231614184641,0.020359191368379586,0.7775978959524968,0.018184104708597864,0.7921002706451944,0.011380442205082043,0.8035666866917872,0.008290404783589467,0.8028083853571653,0.006900669851078932,0.8049166000388743,0.005021368073638374,0.80249548612561,0.005847734385682751,0.7747053131018545,0.02987304231981756
12450,0.8052680346836418,0.005351521050384153,0.8014922672782123,0.006486396287355786,0.7887515814131605,0.009460979010012976,0.7711396492500555,0.020433419961863295,0.7784033227557002,0.01791847649488751,0.792638717634685,0.011109864611115095,0.8023894574017953,0.008418100814291764,0.8035791692758384,0.007324960542741965,0.8043445365747321,0.005361016399277307,0.8020808660052924,0.005666920603649589,0.7742745952700922,0.02980343219190136
12500,0.8062365852403627,0.005370100366601571,0.801495880367999,0.006530389700062365,0.7888641329276838,0.009358806455861395,0.7718960958441502,0.019726087105092775,0.7786483324825607,0.017584162865179925,0.7915996033520966,0.010914722922293688,0.80224765190556,0.008849126217389971,0.8037126327272779,0.006688076738766422,0.8032897323508246,0.005745514151008762,0.8032250950002907,0.0053300606347527245,0.7753035985449642,0.029670736516748057
12550,0.8065136066143408,0.005289632335296556,0.801611055767938,0.006809171579551356,0.7893126864598746,0.009814030914914092,0.7725992557960235,0.01920338289411591,0.7783498361788038,0.017462967333183147,0.7915122729267396,0.011263700937367484,0.8028144008914383,0.008785967881866027,0.8028937566563101,0.006907259035685502,0.8038894219980881,0.005207674996861614,0.8030724334690577,0.005522106768941604,0.7752076636850829,0.03035897374635073
12600,0.8063498243240462,0.005296728941828114,0.8017259942470686,0.007057682686742888,0.789782446679207,0.009844453038712992,0.7723721652570965,0.019373494420662513,0.7776805306553227,0.017172570833067807,0.7913842283150311,0.011517049075390804,0.8036534163439275,0.00833380294011896,0.8023068248485188,0.006880601927752023,0.8037050850195971,0.005091372469595496,0.8043778066852845,0.005608922479778273,0.7759030037021515,0.030225677149013908
12650,0.8064371077433299,0.005217608287816878,0.8016761505144417,0.007156485687580638,0.788657781177303,0.009824300647999495,0.7710455342740051,0.01952186851960432,0.7761855315665686,0.017463644430678077,0.7929083892652419,0.010742267831320628,0.8039600837891883,0.00888170680047544,0.8022270497163794,0.006328238097099138,0.803745349113928,0.004981029536490135,0.8044866175755,0.005791321544380635,0.7769404600450366,0.030240300932976628
12700,0.8069095764045214,0.005059574146784674,0.8011441724952352,0.007269470758720144,0.7901451101782031,0.010266709699376911,0.7705969684658356,0.019451154962608387,0.7768122104848643,0.016878228338181214,0.7932984064845059,0.010442910554794183,0.8047615656963261,0.008250570174870948,0.8013106284837673,0.006871176373341759,0.8029789765672166,0.005341082227702702,0.8034805239187109,0.0056309497034430275,0.7756030176551773,0.03030576421828416
12750,0.8064916985581341,0.004916956488017368,0.7990953424195361,0.008044134121600658,0.7908486644017582,0.009988350224142538,0.770506434924474,0.018823352909643157,0.7775026002890947,0.017192247417250364,0.7931833031569524,0.010139114300943086,0.804742131339292,0.007927293628317634,0.8010577722562958,0.0064141267589879255,0.8028219359233876,0.005228169963674826,0.804254097429189,0.005638821143388518,0.7769940742486883,0.03003834723418476
12800,0.8064952719885441,0.005024998466026083,0.7990379298663352,0.00771994907603345,0.7894028785824753,0.010914543192026295,0.7705802103155708,0.018963791624094995,0.7777244628096676,0.01699185506083217,0.7936761831593883,0.010523897283643014,0.8051808817280188,0.008012449911409475,0.8017929676336409,0.005922198928332561,0.8024149699970274,0.005381092707149604,0.8032687079954585,0.005538233846150411,0.776525562621776,0.029813756463586326
12850,0.807181834626254,0.004531708662796108,0.7985843698895724,0.008458659646866694,0.7896735939031726,0.010696842989327602,0.7720184813289357,0.018435149777111196,0.7773097678201757,0.017437649635851028,0.7949916190586045,0.010397634278785074,0.8056061171526775,0.008057285282994299,0.8024838604149178,0.005832248125944213,0.803501204232949,0.005285674654519208,0.8037835589095935,0.00536715340844343,0.7774305979778301,0.02977880545638165
12900,0.8078287951323528,0.004290071146046834,0.7987827014162925,0.008638770531725945,0.7895447088309538,0.01096685033470805,0.7718462160976424,0.018831259780083077,0.7779756425983289,0.016767843609458502,0.7956676220988267,0.01027778355462662,0.8048542364978549,0.007873919318712981,0.8019238118753305,0.005734589585689842,0.8036959712292483,0.00542685650491706,0.8039774858275591,0.005437742118270682,0.7769805073775621,0.029938386914672942
12950,0.8083348344918513,0.003999699506794988,0.80041233110629,0.0084672905390165,0.7899570841919309,0.010730575051745716,0.7729203529761867,0.01854599655456213,0.777760467148755,0.016204633522609084,0.7950790167012578,0.01065841849647826,0.8058247311250527,0.007406321084534268,0.8018531106727508,0.005780586788369644,0.804278637556169,0.005461561366212275,0.8040766044154024,0.005557308439421741,0.7763495544300372,0.03009795000313267
13000,0.8089343523160045,0.003821592323684239,0.799875447220445,0.008539194907614183,0.7901112383628721,0.011150016540724974,0.7727165646510707,0.018825014943046354,0.7781476623705618,0.016729530308876146,0.7953139738025459,0.01052722503690236,0.806092712112218,0.00746333634122432,0.8023919577574339,0.0055558323627491355,0.8044245737217162,0.00552840094713647,0.8041651184990575,0.005396963007519874,0.7757436371863953,0.03024841373040164
13050,0.809762400305755,0.003955913081964519,0.799966590891206,0.00817311982719689,0.7893536287264652,0.011464094452189176,0.7749414534371519,0.01797238527197101,0.7776631732263346,0.01685132702935317,0.7942094703869774,0.010871907058459621,0.8063178175050245,0.007775215985867949,0.8039477660636071,0.005549442926570934,0.8055382913913925,0.005556934035012606,0.8045519521667563,0.005703875868572348,0.7762840858490891,0.030873568190144866
13100,0.8084699474175295,0.0045587980643485996,0.7990994901229008,0.008060550684866084,0.7890128310624632,0.011567211334860923,0.7755250339898303,0.018263298375851923,0.779546856875536,0.016732349883119977,0.791892856899058,0.011254471492025816,0.8065386003813942,0.007400446580661169,0.8038703714928559,0.005578166465762754,0.8050892141205983,0.005479097076030266,0.8051780053008261,0.005743587489365077,0.775722092678788,0.03090387855698393
13150,0.8071812305916964,0.004571230207457006,0.7984972805774221,0.008444098055012457,0.7885178740070211,0.011387771397915847,0.7761920885304341,0.017894976047405555,0.7810768788309275,0.01696705100586503,0.7913918366638462,0.011407990369625786,0.8063297382154392,0.007681273333253978,0.8039880478281716,0.005523654314494288,0.8054055352018185,0.005716991650048131,0.8062000324974135,0.005161418536391634,0.7769482254167127,0.03037139176798717
13200,0.80684984949735,0.004482493267861342,0.7981928209811697,0.009229557502404779,0.7891444166364256,0.011724224930996651,0.7777214775112938,0.01734477662737095,0.7825022008363588,0.01655773518967912,0.7921997347638411,0.011595300970057981,0.8063602179883287,0.007103928775069996,0.8041305047942231,0.005456785688479174,0.8060379653255381,0.005449049831726024,0.8070195422916274,0.005094706213689524,0.7767909895190743,0.030472525155792126
13250,0.8063860903614417,0.004509887942879318,0.7981805953854775,0.009462980832016719,0.7884148983811816,0.012505756541960766,0.7781873384291074,0.01685535372101581,0.7835491372675965,0.016389096352225376,0.791806823936722,0.011987845048027213,0.8066544178337632,0.007491814311753417,0.8056355764957397,0.00538740120135251,0.8063787309517313,0.005436254126553495,0.8076266348457728,0.005131487602533161,0.7776981364968156,0.030579409357530143
13300,0.8065924625155947,0.004567859070847456,0.7978400467531038,0.009531119630335847,0.7885909271313245,0.012356441571175275,0.7773488635955296,0.017604737724845238,0.7850445064725355,0.015329700977162703,0.7915343389503186,0.011741588939388333,0.8053710558835125,0.007938507935934237,0.8052881891659066,0.005188738759551609,0.8063177160405011,0.005405924788793085,0.8080234678921597,0.004973144806997084,0.7786165978520738,0.030322792080520338
13350,0.8061991067479175,0.004844366328176888,0.7967923260939231,0.010255387116620773,0.7894224747622803,0.012967690740541415,0.7768336359130366,0.017513393806522747,0.7851792111665489,0.015922124584755643,0.7916676300503763,0.011658923486057043,0.80651371908896,0.006669478692275456,0.8052195475987511,0.005838508857920669,0.805947291210849,0.0056780473954592655,0.8075084479751402,0.005069231708712017,0.7782512268103349,0.03046793405422186
13400,0.8068029019181889,0.004739006563494368,0.7960471965182372,0.01036994271999251,0.7905911770098975,0.012645462033033667,0.7788122036380939,0.017486825401831628,0.7851622532849717,0.016004112499568027,0.7925792709842926,0.011409435785106435,0.8061725527156883,0.006631867233834192,0.8053463084528341,0.006070135663237181,0.8070092026949826,0.005531615793219039,0.8076873587076525,0.005039543275555633,0.7783025949269973,0.03031834904026939
13450,0.8076233890658324,0.004657410107079551,0.7949544422243949,0.010698363405326324,0.7893690459774996,0.013236732458305417,0.7795089930721432,0.017573566326454272,0.7856431363205861,0.01560268408750665,0.7937168289360895,0.010990441009487482,0.8059142530837655,0.006548839140939719,0.8047817216073593,0.006069429553042314,0.8069827524117794,0.00539411656305352,0.8079674207322621,0.0049967357305148894,0.7785217398748066,0.030474743797717634
13500,0.807652227843199,0.004535692270681586,0.7946925100624053,0.010529834677883345,0.7897859590652342,0.013544872962075112,0.7805678705332122,0.017269312577235907,0.7864759486157519,0.015080248457645317,0.7943090268591436,0.011528596948767332,0.8062882268003508,0.006500216031752402,0.8040739172797684,0.006035233181935842,0.8069432567155573,0.005481258094287788,0.8072864454147637,0.005160396874754871,0.7771097224000934,0.03063889222499584
13550,0.8074933368608209,0.004574865846272238,0.7939950523874941,0.010770308303732585,0.7895794380231942,0.013765405212491366,0.7801342850857411,0.017173811265084313,0.7874260584311094,0.014720753242320717,0.7953863612169764,0.011257736714739168,0.8060310587667998,0.00693991907490706,0.8038622645616124,0.0060320065650281175,0.8070416110238169,0.00538933978954356,0.8066840760166312,0.005180884846111532,0.7764380270444079,0.031013884061631376
13600,0.8077905856520505,0.004470309408275431,0.7945996744912271,0.01025618715313316,0.7891470664875136,0.014336862850535788,0.7800348330308176,0.017607631342764673,0.7861929135705101,0.014795875444243128,0.7953176894484507,0.011516056068274591,0.8055031311997015,0.0071449973057911694,0.8040960019029657,0.006206615242471824,0.8065732244027108,0.005212778271532099,0.8080742621872378,0.00445611343798342,0.7764879694730031,0.030771135702222764
13650,0.8084923099374254,0.004249922184870523,0.7967828697929791,0.008606432846757217,0.7892190126956706,0.014757866055010472,0.7795669270851837,0.017827263805889185,0.7862849671050719,0.014726977291442253,0.7954237904335438,0.012010835926125823,0.8045773006998418,0.0071345340981364665,0.8047181256899927,0.006075223421881777,0.8067150962727421,0.005325893475734763,0.8071331752744717,0.004515976745648218,0.774647869815091,0.030943627461871955
13700,0.8075919339423946,0.004174280302452934,0.7964895546633017,0.008519379319206901,0.7896926205007913,0.014451141956075343,0.7803307926832105,0.017812132568193497,0.7874060978085358,0.014825504802609987,0.7950626253792763,0.011722342183063601,0.8041766229037219,0.007135702324558933,0.8054471734453256,0.005663693644434517,0.8064785498794198,0.005368446177681706,0.8070902703495819,0.004688067910004946,0.776007022827556,0.030599541049655978
13750,0.807570203882015,0.004121507894049029,0.7971783214479431,0.008425586992972564,0.7893617125187791,0.014952737853276882,0.7818846706236,0.017348024256070592,0.7869618091029926,0.014944478457295476,0.7954565780900782,0.011603080253339853,0.8036955830637191,0.007474565952569531,0.8062688798781324,0.005691230410224416,0.8060505814576322,0.005321582469431989,0.8071151195601526,0.004794063086507598,0.7759933956719542,0.03122180828127882
13800,0.8073414412525786,0.004430669135488813,0.7983055970981447,0.007796308247353781,0.7904969846852997,0.015354908596719568,0.7821489971312164,0.017451511139745853,0.7861605995411289,0.015267595094246422,0.7947559038812018,0.011257770256285837,0.804282043303278,0.007539363543496584,0.8053947187072014,0.0060508526852897735,0.8064809044066047,0.005231486953575591,0.8066226370308247,0.004710406970864558,0.7759413126243683,0.031452623238419
13850,0.8073527239701253,0.004299659581115872,0.799239577281091,0.007109460799290202,0.7921483793240687,0.015129829096806654,0.7827087766645853,0.0177586142819002,0.7880342693149575,0.015053882297301873,0.7941484812013112,0.011221104107968496,0.8034060961698125,0.007974764981815992,0.8059561960429333,0.00614740146803591,0.8075192009135459,0.0044713898596248315,0.8066666892573398,0.004713562385890141,0.7778680424498322,0.03103459547645414
13900,0.8074830221127608,0.004294495447086264,0.7996163258991522,0.006858581938207366,0.7930744898596174,0.015617932569619493,0.7838237029672738,0.017273964703680186,0.7871077526623479,0.015342604076545415,0.7944158983534284,0.010991127150943513,0.8039008337355038,0.007667098031819526,0.806624476172544,0.006466407236728347,0.8070916958334855,0.004563660962883813,0.8066069055337749,0.00472484909736152,0.7779745860183209,0.031044774606398852
13950,0.8069898744947185,0.004193763531946145,0.799945728359443,0.006968275132070939,0.7930559483154545,0.015835910464011133,0.78486168975056,0.01660413827273631,0.7872063015416916,0.01579088852478287,0.7947446894115182,0.010557039939350012,0.8042462017265665,0.007877234111017078,0.8058810570858158,0.006808596174111343,0.8071878109107956,0.004537833597627461,0.8058747335975043,0.004857725290615169,0.7773249945251017,0.030963307915155832
14000,0.8076543958480236,0.004073046967622979,0.7993162672147828,0.006999674543655106,0.7908283699677223,0.016183001647237433,0.7860187196395413,0.016469050111193727,0.7880798457881866,0.015474997407487034,0.7943901307417554,0.010421829754224675,0.8046277250097702,0.0077909199674906105,0.8052237372028404,0.007077885394730232,0.8080292827980975,0.004424635509282708,0.8051228121316018,0.005187191790471541,0.776894030314594,0.03063280064981512
14050,0.8081034680888599,0.0040375043361802684,0.7994795429760186,0.006328071821575116,0.7911779275974479,0.016657244849127027,0.7873046758199012,0.016191784036856484,0.7860720300190434,0.015868771988650037,0.7936259868025565,0.010248910850149935,0.8038659625661162,0.007843934708971854,0.8055491087132174,0.006336912968650265,0.8074938931164166,0.004365684380293591,0.8048668709599179,0.0053607965131904954,0.7766789088311202,0.030644019481296313
14100,0.8086405879376357,0.004439396955940266,0.7986325488397018,0.006492447471214751,0.7910369883917668,0.016858200016748124,0.788054178733838,0.01610836238845656,0.7850719495106959,0.01580165844606349,0.7946024388897779,0.009982249672607411,0.804004952759706,0.008701576309393512,0.805072023660653,0.006462600665459106,0.8076522262257585,0.004298833108172507,0.804996675131806,0.005317766674661889,0.7768493151590116,0.030351957298481162
14150,0.8088564083535746,0.004662426281427092,0.7989640533719954,0.006457872770070587,0.791753513313202,0.01677269127827386,0.788239280757484,0.016216095750822637,0.7836639678817994,0.016441328152282126,0.7947220477678152,0.010189236414776384,0.8039235381496578,0.009108700979778511,0.8053905902936809,0.006422131770619887,0.8081739703460077,0.003991231014992084,0.8049537881843506,0.005309866771999768,0.7773775345468212,0.030315172285699993
14200,0.8102145101626751,0.00445393699517685,0.7996075045615253,0.006506685927519818,0.78995349754378,0.0172403746002455,0.7885528918607405,0.01621985634630562,0.7841345158244306,0.016006801700058745,0.7942231469240159,0.010968163939141733,0.8020737869300403,0.009886480891720189,0.8050351582604666,0.00660930003205632,0.80891454822708,0.003919793726532429,0.8050513466536136,0.005410828512209066,0.7774784837457556,0.03030658035618616
14250,0.8107686189973533,0.004436786588446453,0.7998331042259486,0.006540812202484691,0.788497164229654,0.017466444932529503,0.7885019286217223,0.015707106064215236,0.7852602964810673,0.015607916079850832,0.7947630021624563,0.011040577455405475,0.8007881131851518,0.010291052994588963,0.805093467912192,0.006582697491526969,0.808549225285535,0.003755455842560464,0.8056413424483513,0.0053833482596292465,0.778169699275368,0.03013512533413826
14300,0.8094503854340733,0.0050858103451032685,0.8004669879823259,0.006261215495979121,0.7878592497488737,0.01727278762481516,0.7892211619334735,0.01508351811079141,0.7839191911421112,0.016049991171903092,0.7949494924318898,0.010823094254682721,0.8014622589847898,0.010306187986573501,0.8043338139165794,0.00648985969279205,0.8097856026383492,0.003684862694214867,0.8051600348482597,0.005311945645143987,0.7770979607423508,0.03046680288649126
14350,0.8090619859507084,0.0051672055080787494,0.8006595975289298,0.00661729219695357,0.7882054846472477,0.01659678237887693,0.7908709786932846,0.014800396718983064,0.7841832228359267,0.015803554834207992,0.7940240325559492,0.01162940297877658,0.8019999239615668,0.009863127922243973,0.8040475120260363,0.006460937655070196,0.8098456388082782,0.0035842694926908948,0.8050700605529926,0.0049397662982355785,0.7778964619385887,0.030188395119607782
14400,0.8079947802176646,0.005357110259490369,0.800851468762679,0.006281467763556352,0.7879658493320443,0.017182976904279678,0.7903477027849565,0.015259693156383314,0.7838430629369472,0.015358033663114005,0.7946530986333511,0.01122212763049076,0.8017059561726214,0.009785186740076024,0.8034470812391764,0.007185395833610119,0.8106059281335053,0.003221602741778653,0.805276298277336,0.00497627951101065,0.7784780523753605,0.02962676433646779
14450,0.8077189675907654,0.005635500320326713,0.8025318697664316,0.00601597835440368,0.7864482689946622,0.017656023590726464,0.7902370950043351,0.015757289271884647,0.7831425652619837,0.015592325344066356,0.794205337194536,0.011821609616095222,0.8022221849111376,0.009831552443113465,0.8037671768287526,0.007155075297272108,0.8106619575441976,0.0033466532633149135,0.805050501452324,0.005022100330072195,0.7788585595474303,0.029457069098289348
14500,0.8075521437169746,0.0058509217979205875,0.8024405063625752,0.00604857235630655,0.7852963066546245,0.01854264033982564,0.7901598190729828,0.015837705125100146,0.7832786215835863,0.015621588411345286,0.7946508642190487,0.012133869775401825,0.8016385841701441,0.009646103351941248,0.803881828458675,0.00732362808844179,0.8108662495377175,0.0033243865901069728,0.8039445111305494,0.005211254605309611,0.7808475441021172,0.028827216047250394
14550,0.8073418420956489,0.005587719779757193,0.8023884249559398,0.0058384155758201455,0.7856902064890947,0.018190530656127826,0.7901889739824282,0.015774145773467783,0.782855708921679,0.015577395412070047,0.7952274843460815,0.012126029022591606,0.801023577442838,0.009420295376682698,0.8044230416007434,0.007286680327956679,0.8104256607465204,0.0036084329549495122,0.8041308956539477,0.005312661160840646,0.7809219817446521,0.028726155095162395
14600,0.8069861588740593,0.0056299933015636445,0.803560753758402,0.005797878849009393,0.7846072440978069,0.018134854087888036,0.7892017150840513,0.01587087655849442,0.7830850911838634,0.015769846079413976,0.7945321243147511,0.012292848364216938,0.8008703715017288,0.009069860113944912,0.8046810004277757,0.006447757977780836,0.8102786682857591,0.003692222054351943,0.8024046428484561,0.005787325235083023,0.7820137344641849,0.027959843752287578
14650,0.807337016952432,0.005700650163414765,0.8035637986235245,0.005207865064314836,0.7860695003956633,0.01774296424480642,0.7895038184259213,0.016059608472849558,0.7831402273286433,0.016048263022647554,0.7949779751624025,0.011782881657898342,0.8003540940330778,0.009166781349624911,0.8053151413040094,0.0061225510041346696,0.8103554909733872,0.004028013104907895,0.8030980362638614,0.005534186100108022,0.7834781337802498,0.028093499329614066
14700,0.8069026490870342,0.005694389342266648,0.8037993600770416,0.005058807154757414,0.7861648545928637,0.018120285769254216,0.7896522374068842,0.016174838934439745,0.7830546521827574,0.016343792997144807,0.7949671008137491,0.012149011035446826,0.7998369676671909,0.01001050178341365,0.8038778868910877,0.006273082543026277,0.8101933802823997,0.003971897470394579,0.8025236877588826,0.005455995833987848,0.7835096705767193,0.028210224705246856
14750,0.8076857860668025,0.005534061543214972,0.8041170950099406,0.005335334380113084,0.7866780723607256,0.017962695826822254,0.7904099061183699,0.01612131679366102,0.7832575996556749,0.016216602557091286,0.7944554637568778,0.012599957619694652,0.8003109380829028,0.009613230153335615,0.8036709480432868,0.006297430817031602,0.8102866820815656,0.004076059109832837,0.8027096087538667,0.005406343686879217,0.7836427136365507,0.02773598052005183
14800,0.807112464987865,0.005781589227628508,0.8037841139093355,0.005386648487323006,0.7862284036612555,0.01773313452534163,0.7902709877754138,0.016370557631076983,0.7833660489942791,0.016184212599098503,0.7943033890866166,0.012211317414012476,0.8005139200662116,0.009179757960689117,0.8031984552597075,0.006388869195585182,0.8100967434535628,0.004008947248985874,0.8036925955736832,0.0052563323912858595,0.7828376168311307,0.028002803254442172
14850,0.8066223426354934,0.005821629288976114,0.8043158716204181,0.0054168515217113055,0.7853459297290474,0.018301071773201658,0.7897858122231866,0.01654618983942832,0.7836491503808157,0.015565997545434827,0.7934325920465313,0.012800683663376389,0.8022652547326623,0.008449716173724864,0.8027507208435435,0.006219448379476755,0.8105294856270315,0.0040379988360747365,0.8041951761596087,0.005189781131773372,0.7830145790962929,0.026910163590836984
14900,0.807177641992743,0.005663030533073164,0.802969820364573,0.006308161724915097,0.7843038259946398,0.018352913418509736,0.7906226309556053,0.0159848655359547,0.7825173016993346,0.015948734478836116,0.7933732984206152,0.013072511095553518,0.8024491943992577,0.007564777648668668,0.8031512890440582,0.006289559402158928,0.8104623552923038,0.0041618437874197224,0.8043499805620514,0.005016307130360079,0.784548180892818,0.026729498718284363
14950,0.8060806617045632,0.005672763340223211,0.8032795109525438,0.00640976953755556,0.7843225623437279,0.018055586407392733,0.7899866867257663,0.01652826725428086,0.7826195784997491,0.015993391769195016,0.7933747762246284,0.013155733020480507,0.8021575192522573,0.007618575942096701,0.8035457184259159,0.006080879019843305,0.810465175357377,0.003999994603548787,0.805100246153809,0.004724925938141696,0.7852431455565221,0.026770145984520346


==> csv/mountain-car/linear-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
200,-74.63744119036171,4.479436450031952,-77.28704748552538,4.162681976241648,-74.68451599358086,4.466437547805459,-74.98128818418735,4.394709361612745
400,-74.11168704993476,3.381584491566924,-75.65167891835408,3.5815554100409517,-74.2700502859464,3.257397712137093,-74.05720562361553,3.509927571951484
600,-74.17459787891276,2.961906822925655,-76.28588059847408,2.8774445494107743,-74.15937587166154,3.0559588457166473,-74.14674720341723,3.2927009443233124
800,-74.25008435652103,2.509650125768102,-75.26691065672739,2.657491330227923,-74.27912270920348,2.781743883528043,-74.46258354864827,3.064681816454089
1000,-73.20242658164099,2.4797314800248125,-75.241656258835,2.4720800884124525,-74.28125236557663,2.7118020248051735,-74.38775597683939,2.8727072145145622
1200,-73.22538526606017,2.3262375718917077,-74.3061555511794,2.2545324133590507,-73.59694059395346,2.664695188807587,-74.35897437693353,2.7997247615062224
1400,-73.38860782554156,2.2731317549872734,-73.70491968061664,2.250140560438711,-73.29885041042981,2.746479243478,-73.98364963509002,2.856774044099115
1600,-73.25014559988126,2.1658384337419943,-73.13770613761595,2.341063867046344,-73.19781977008387,2.7185659650806695,-73.63942252577556,2.8828215779044077
1800,-73.04105240260611,2.192803850638174,-73.01915241258081,2.4075406369954715,-73.00344881493001,2.7293220597930357,-73.5368151293813,2.890398804499844
2000,-72.91506067630365,2.2740076830625093,-72.81280208522489,2.471397200109147,-72.73478686792203,2.743765176707786,-73.27728517585918,2.910472375567535
2200,-72.71170044127612,2.255849998666066,-72.65890295922877,2.453783861313511,-72.38305402860178,2.734987934782222,-73.02093873575349,2.908891838995093
2400,-72.65842129099022,2.2889408185861058,-72.30990327991353,2.5373661047402347,-72.12554314559496,2.71738104327416,-72.51382888583359,2.952152491012681
2600,-72.59422638591823,2.3153484713947856,-72.33537895823484,2.555680185287522,-71.89377507948018,2.706410069209694,-72.40831083171928,2.909018056529886
2800,-72.25715191161679,2.3399902963414374,-72.08363409905297,2.514861296879174,-71.42798702566546,2.7155419904413907,-72.3356190691795,2.9097707076627706
3000,-72.2224795283965,2.370747008991465,-71.84682038074946,2.5594680669324674,-71.15849725370099,2.718784080847243,-72.01551954964613,2.915532405145174
3200,-72.30974474662817,2.342253727655749,-71.75425592230124,2.579613235200683,-71.14810262365599,2.7082115380008855,-71.85577304389068,2.9376611398772012
3400,-72.20512225526403,2.3279557854581525,-71.85209687039008,2.538304340275082,-71.04541084537182,2.7329498158882948,-71.64219848077786,2.954823139422976
3600,-72.27778149969411,2.3277489737083337,-71.83691170409304,2.529775611090669,-70.9350407685816,2.7395650476819764,-71.33448374664938,2.9518907995758403
3800,-72.11785144955368,2.3123582622266654,-71.94195071380248,2.525071573341894,-70.83004301051281,2.7504975008991117,-71.00803573468748,2.976419711131509
4000,-72.16409170385917,2.3436756564386534,-71.89602573671458,2.5289671349747036,-70.46498669792624,2.7795457998536603,-70.83048615476311,3.0179949384319125
4200,-72.10031371016942,2.346290499724014,-71.83202283932518,2.5155011977816186,-70.29198902047231,2.771119953934352,-70.62182978967543,3.043305824416494
4400,-71.87428744682738,2.3409173195889394,-71.9471517840134,2.5085517165820095,-70.1355338803032,2.7974036907061217,-70.41434081247002,3.071533208229664
4600,-71.73424844097876,2.3671743011911794,-71.98207823291962,2.5359281375970353,-69.91997063704399,2.820214982610867,-70.25682294662681,3.0949156534406774
4800,-71.59313384307343,2.364122490001631,-71.82231115959522,2.5327481487527432,-69.63987827346479,2.8416356234596494,-70.0358720315442,3.103262714752017
5000,-71.47398014034,2.38392610602661,-71.66186466108306,2.5337993082129224,-69.48891390258409,2.874014966620875,-69.73181894722161,3.159865744785335
5200,-71.36145773711867,2.4381082618822045,-71.65537741791204,2.558600530423378,-69.0318896174802,2.930930615849882,-69.60610916969965,3.193854801116667
5400,-71.25314302408118,2.4762072284658427,-71.63983371552314,2.5668601524955257,-68.629554755993,2.9811961931290982,-69.21544699321358,3.2477882700085305
5600,-71.13413923528366,2.500615993170466,-71.47499664590437,2.5600731493470246,-68.36476766561417,3.004902930192501,-69.00364012520944,3.2664121480654527
5800,-70.98302365647281,2.5149813295671892,-71.27634925666081,2.586273648855942,-68.03382924645135,3.0392708296391904,-68.7088309607928,3.292278885313593
6000,-70.77174222149688,2.558210169217883,-70.93123713622772,2.59699625991577,-67.80995003313946,3.032787469539978,-68.47503433805034,3.326066745555348
6200,-70.52957633057065,2.602334285034791,-70.65769554781194,2.626647174063994,-67.55366666937262,3.028609051406712,-68.12221692946932,3.3641893919898855
6400,-70.34855985232738,2.5949561054861943,-70.46814267271928,2.6323759125535293,-67.24297651259177,3.0607101513714183,-67.94267349073488,3.396774183627843
6600,-70.11530159427079,2.627388543818165,-70.23188929665014,2.6582500192097136,-66.89179550312849,3.080001332736809,-67.63361080701097,3.4552488955026175
6800,-69.99985859649624,2.640998567530613,-70.11662545812224,2.658353932803526,-66.57468268045979,3.096322982727034,-67.3095762971095,3.501626743892146
7000,-69.72355703833226,2.70790328732267,-69.81757892912924,2.6820559757543987,-66.19699713759876,3.1146409303784495,-66.96743713570409,3.532042222540979
7200,-69.54045710935712,2.7003320338341075,-69.56381520003436,2.707100836998269,-65.83080369892483,3.122065646479086,-66.71263404750411,3.5368980935841012
7400,-69.30186292438134,2.702181873560208,-69.44227856338867,2.7072577797029367,-65.59263531472166,3.1265297853631053,-66.49244388713689,3.5448789299186116
7600,-69.11944422914493,2.7461351151690327,-69.29187820407971,2.716850998220501,-65.39054078578391,3.125458892053613,-66.32738610953689,3.5449253553412516
7800,-69.03927340763369,2.7415357072499993,-69.06735842255777,2.718920521744607,-65.12847431682941,3.1312751058355066,-66.11170204949256,3.56387568982316
8000,-68.84944500849492,2.7506992871861593,-68.92131833167252,2.729986981837647,-64.8870630970678,3.1264198575636652,-65.99517943133152,3.537731397679919
8200,-68.6639437998324,2.796105323129844,-68.7110782347278,2.7382704135787055,-64.55808523743708,3.1646338038684156,-65.75010529763752,3.5224580805389394
8400,-68.49982611376753,2.8256801368029856,-68.49456944348464,2.7365998846303947,-64.19821480490316,3.18300967918141,-65.67235500065951,3.513496732830143
8600,-68.48345043896438,2.8001460350329093,-68.27409832825279,2.7352555265507865,-63.959014978393,3.2186564381277076,-65.54922214082126,3.523943078087449
8800,-68.21612688104491,2.826839421836721,-68.18044142378074,2.687602235155293,-63.674673602850675,3.2249309031434774,-65.37726192778167,3.537449078756632
9000,-68.14908818678485,2.846780592658283,-67.8143007959199,2.7151563014329483,-63.45250571082606,3.210803394161534,-65.19003394345037,3.5280726013028647
9200,-68.02851673241106,2.8680469962413686,-67.57519278129456,2.7492627788676707,-63.28977881553756,3.2216764276434864,-64.9458575680331,3.535769105619884
9400,-67.80851365340536,2.9325185384500787,-67.24880974294814,2.782023954571452,-63.104025767423764,3.2071401002168085,-64.88135389416658,3.524478530654892
9600,-67.56115144660448,2.967759667715767,-66.97151505065574,2.82571577399538,-62.90917035605585,3.2147660825490654,-64.6214327474333,3.5513210365904437
9800,-67.44830045585002,2.958475883812105,-66.72429868269857,2.8187950477067796,-62.681367665008075,3.2206384773811654,-64.46219804473823,3.5474543960426845
10000,-67.35005760890054,2.980262141774548,-66.47498639280225,2.8305264074848493,-62.55261903908585,3.207025608818071,-64.32167978021,3.553661754433293
10200,-67.21737604109097,2.9601743529677735,-66.39319537897066,2.841763434835887,-62.41057963104633,3.1904177149308532,-64.2397240085066,3.539391606030594
10400,-67.02037317773939,2.9427654799566927,-66.28468028387468,2.7990863241626074,-62.32874634695779,3.168819704181856,-64.04667332414664,3.54896605394763
10600,-67.02708771626878,2.934737598070231,-66.16400246930303,2.7849354765756287,-62.12350018157638,3.1600889066522466,-63.9197134689333,3.542585702939391
10800,-66.84329216156823,2.9432892326504323,-65.87432394092198,2.784245428345239,-62.00919036054972,3.153345892926041,-63.717989131231235,3.558438080733893
11000,-66.66454097544872,2.966293239642238,-65.66558611768582,2.792599378077243,-61.84044328469452,3.1475494864429945,-63.66908522969094,3.5507991466909212
11200,-66.39145648820204,3.0121646317459656,-65.46334861636879,2.795345027911979,-61.50967227010995,3.164784413725194,-63.50655937045793,3.554461372692331
11400,-66.30528160341856,3.0142221752893366,-65.07599944191253,2.8119099430330308,-61.39187366838622,3.144046517621121,-63.46913228486581,3.564884109531555
11600,-66.1854768907731,2.997309004172451,-64.69102529373201,2.8135598401089537,-61.202615674604814,3.1377339138588733,-63.34968615177327,3.577180506094838
11800,-66.00325981718282,3.0176296136385865,-64.53742114133046,2.815701242290689,-60.965276735880586,3.0977027315017365,-63.29208312281381,3.577827463215239
12000,-65.87069788180982,3.034798486599295,-64.2550094235374,2.8251376730097237,-60.89879593600591,3.0869132709310407,-63.011881876208506,3.6070355719763856
12200,-65.80087693935246,3.02096476205383,-63.92772219002514,2.839625993450953,-60.74164448802055,3.1034427336550574,-62.742506697444085,3.6199554767117297
12400,-65.6154484317361,3.0174054154932692,-63.80108499844313,2.835672956640958,-60.55302886678671,3.107604487174766,-62.538817854849746,3.6287925577007725
12600,-65.50128453571484,3.023367027798935,-63.59094835667298,2.8867867572776844,-60.371776056071276,3.0925802775667672,-62.3530389124755,3.636565560633105
12800,-65.43334575013095,3.036311324942298,-63.34448003963683,2.916747389164952,-60.27358706603311,3.088899101813809,-62.247462472945045,3.6521659749217483
13000,-65.26366314151272,3.0633920442493365,-63.15857130262472,2.9221257007090395,-60.163419905264824,3.075517451585691,-62.052396392032435,3.6643078200337262
13200,-65.16854416658913,3.060420388700759,-63.02043010984225,2.897113250166828,-59.89211038916739,3.0926232465263284,-61.952820569012594,3.6683683414456247
13400,-65.0138039180301,3.058264723617921,-62.78896539330173,2.908848560365118,-59.85921726295377,3.059201364703022,-61.91805409744501,3.6643036666306634
13600,-64.94959983921858,3.0549371393353812,-62.67581940332446,2.9173322329600113,-59.67226525556705,3.062935540867094,-61.78101631668125,3.653179108261039
13800,-64.82488048777121,3.0514822313321233,-62.64237130557931,2.904654288101704,-59.45391815056505,3.082221552047022,-61.698253078069364,3.6579323705560274
14000,-64.65474382154189,3.0633621650890377,-62.465676458503985,2.918114338080298,-59.198722617879156,3.1057080092337683,-61.546230194230496,3.6677797065622766
14200,-64.51032009872173,3.081024619137958,-62.18570750770763,2.9568546505138302,-59.02335512325752,3.1073152045282506,-61.514583626694666,3.651744693513672
14400,-64.31045219720801,3.0962203899867853,-61.9774847956787,3.004437672812291,-58.91022566820035,3.1068838914052814,-61.43802451731531,3.645608899131911
14600,-64.22430300893797,3.0973785686349893,-61.83224144102376,2.998017809413067,-58.7950562659368,3.105899255554248,-61.37545366304825,3.638129763512374
14800,-64.14157209290035,3.0931330985187127,-61.69647981906444,3.0107079861054036,-58.76380079879634,3.0910594722215112,-61.25117163871574,3.640249677302245
15000,-64.0225074822259,3.092084461229106,-61.744687240305836,2.9955173042985,-58.79068220326791,3.100458298190691,-61.19628096947621,3.6311504919596818
15200,-63.93432382617927,3.0887941163236357,-61.646762644470954,3.0010226900420607,-58.61986107008242,3.1148791604361628,-61.18213255982998,3.628493747557456
15400,-63.87741380432645,3.0441970319562492,-61.57930206113871,2.9862837897097276,-58.48543012037228,3.1200695903675633,-61.08357276003754,3.6316280973772717
15600,-63.784763091247584,2.9980944350748637,-61.44010267126749,2.9968062352503333,-58.28651652634521,3.1241621020597283,-60.91222281067424,3.6340951080996904
15800,-63.77519162487752,3.0008840419425584,-61.311548865578914,2.9724083689837517,-58.34827725182349,3.1185539747031994,-60.850225189764885,3.6250437091631094
16000,-63.5245540384107,2.9881369415799806,-61.27784164715319,2.964801909811235,-58.24931605896525,3.1075718864680044,-60.78126956387528,3.6151901083685067
16200,-63.3162636368366,3.005091046602108,-61.19779376912843,2.961181443722336,-58.19745822673859,3.114780997591613,-60.6636956381338,3.626232282183512
16400,-63.17069474399067,2.9956393106884267,-61.025562831680745,2.957024916089407,-58.12830299601182,3.1254014877959446,-60.695526442361434,3.611723491097723
16600,-63.04074142696427,2.977406986067508,-60.831197210269565,2.961493456149506,-57.95317801885162,3.0951914292827967,-60.56341359068065,3.618753960359918
16800,-62.88372191050334,2.9811281789163053,-60.842433546483235,2.969898140201852,-57.86673889946569,3.083628900231594,-60.44583235115316,3.6216518257850674
17000,-62.88769687292765,2.9829678954636134,-60.74917482563685,2.9890672575987227,-57.790017247119316,3.069981160582627,-60.290673828393345,3.6339407386586564
17200,-62.79228803279444,2.9771517914382164,-60.62135059218251,2.9864588114312918,-57.63872053170578,3.0551768675519066,-60.16194689454746,3.6549754155831002
17400,-62.64692190055215,2.968085770128356,-60.62135823439753,2.9659792117269776,-57.3845782575876,3.0291404566279367,-60.074714907827726,3.6449626676949047
17600,-62.57449766488785,2.955581354946404,-60.61097994617222,2.957946815531383,-57.27686335399389,3.01943222163223,-60.005057272307155,3.644589042303492
17800,-62.403029830509006,2.9598218536716403,-60.54300478204619,2.9399278260458686,-57.09726234791569,2.9934475108599083,-59.90694818971779,3.638037414534729
18000,-62.27092214677414,2.933949581515566,-60.41830599620633,2.9477363870632107,-57.07932286704559,2.97449759266074,-59.964555115866915,3.644326620408711
18200,-62.198051823355165,2.8815229623497847,-60.31049111875748,2.9309439925635674,-56.97396146339035,2.989948001413467,-59.81308518392136,3.6490635188061193
18400,-61.92676303488366,2.871507034798576,-60.266193274515416,2.887991974300072,-56.94602220317236,2.9993798104876457,-59.58084096398554,3.673454457620262
18600,-61.95616453742283,2.848669093481485,-60.258721226428776,2.88733948658012,-56.86106782004883,3.0144347629167414,-59.344352025693325,3.6701632134028155
18800,-61.717532261212725,2.8140979898135967,-60.149278457618095,2.892221260488832,-56.74933678979875,3.0174180157368213,-59.19323404269803,3.6592049983872013
19000,-61.53014629677282,2.8049356647685726,-60.070153018493386,2.8754886177836103,-56.711267405505005,3.0059255037617745,-59.13353242303826,3.650171922615837
19200,-61.498247139511584,2.7804025335891938,-60.09285412148076,2.861253973218091,-56.676017308746324,2.9870736680754173,-59.056428777263854,3.6446635912565433
19400,-61.405941410719066,2.771027157516775,-60.05932252926934,2.8159453912286025,-56.622387215197485,2.9760804581406974,-59.0500446963583,3.6202217687724016
19600,-61.37249074449333,2.7732557064268977,-59.84718531088443,2.790168270111952,-56.596062690209436,2.9678175403992735,-58.87086479512015,3.636104415813169
19800,-61.290827859417334,2.7672205598986075,-59.67725525360425,2.7700741492144236,-56.57676838094298,2.9617041245112987,-58.83951328229367,3.624282385597937
20000,-61.1007063396027,2.792237240511731,-59.49847449505117,2.7334654722507135,-56.537636634849626,2.9667129863158466,-58.70765932336817,3.612221106251679
20200,-61.0347422953505,2.76617118584325,-59.53411056508873,2.706598250160506,-56.43673037643206,2.9587775509797916,-58.62219081788105,3.60311230497176
20400,-61.04361830184896,2.750354512891875,-59.54848569577981,2.713105376548767,-56.38595593790583,2.9413072626715846,-58.5651142652618,3.612631889035924
20600,-61.005403338626266,2.75463649573758,-59.49648865605316,2.6819236152701134,-56.3296077610079,2.9280643149034935,-58.57629821031835,3.59653156479235
20800,-61.00300277432173,2.7318037733845038,-59.470035261005606,2.7009304114331547,-56.25984279105981,2.907638432594294,-58.473149461477206,3.574939007106613
21000,-60.72235549427436,2.7388579026202455,-59.28684240011791,2.703696937798504,-56.251814536254784,2.899785825319206,-58.39270770852104,3.561590106948091
21200,-60.63194342470655,2.7304851413182774,-59.32323574434921,2.6782366907532755,-56.34175318801058,2.8731552089051235,-58.354650892614025,3.542856700987806
21400,-60.521802646018934,2.718616449496661,-59.23845283603782,2.6492673992184668,-56.31192718486536,2.8607869150097214,-58.26122417939363,3.5398797259385866
21600,-60.4724613380322,2.7201861658221755,-59.09088391169425,2.6427628121540176,-56.29456998365234,2.8502620458167143,-58.23099378093922,3.518772461319747
21800,-60.39460269533753,2.7175431459417165,-59.02005881024063,2.6581497642473115,-56.31493161017936,2.821713763213583,-58.25989580751136,3.510313574744895
22000,-60.332274745297966,2.7357295942953477,-58.9272401871,2.6308390929664043,-56.25127183906807,2.804330944954347,-58.20287823573761,3.4999913505291684
22200,-60.21124254866449,2.73194365628873,-58.86668108661996,2.630498842832431,-56.28209463942777,2.7926889141268205,-58.25596127414793,3.468249046354801
22400,-60.1593623292928,2.7317810892429946,-58.778527643216414,2.606366676731577,-56.27880865019906,2.7854129323848196,-58.209901657617785,3.456382829896828
22600,-60.10628202044382,2.7418930372043167,-58.7790777197924,2.6298310649936423,-56.150308970860934,2.777987260390313,-58.15384489232884,3.463120533440775
22800,-60.06047996596132,2.7194768215292124,-58.75736486784887,2.6484585785480412,-55.99669220310296,2.773592031138616,-58.23533957349846,3.4566633824303428
23000,-60.10125522125122,2.7148679444097104,-58.59803606715897,2.660858766156063,-55.985551872792556,2.742562823271844,-58.21086012050371,3.4581031435487106
23200,-59.90380877101955,2.713441589348548,-58.63119630421221,2.6250580978837283,-55.953071323184794,2.754555705951248,-58.22504792314174,3.448955301209378
23400,-59.8172082662642,2.675289659653621,-58.5659349274979,2.6389504573230904,-55.95807686461781,2.7725389109510616,-58.15765435807755,3.4455317697177086
23600,-59.8108840896363,2.6809576144307012,-58.48872051989623,2.64635519713967,-56.0021249701478,2.759018657802246,-58.002086574781444,3.4388713111874627
23800,-59.79090707388209,2.687535560999384,-58.46782971075677,2.6525485100550585,-55.93212185902441,2.741776770887922,-57.97766273279742,3.4188468824292046
24000,-59.742770317640954,2.6898395012828513,-58.43594443138406,2.635010060795879,-55.91517474091692,2.742737657689505,-57.90304055419523,3.412570620022848
24200,-59.70635513516075,2.6989273762750745,-58.465568982749325,2.618670166267443,-55.8452791729048,2.7405342069207794,-57.87330606229834,3.388205529567086
24400,-59.68189868862109,2.7040083459727766,-58.36446779163699,2.625644997727239,-55.907848248702884,2.7359514941617045,-57.84679280983479,3.386595730160733
24600,-59.74222791603307,2.7238335584295217,-58.33534601359082,2.606173540775902,-55.789975169707084,2.748729971422185,-57.80173657577443,3.369172538553741
24800,-59.58716814530695,2.722143627486433,-58.419850129795904,2.6082827636697052,-55.6816197141403,2.739262996447318,-57.74296090241011,3.3635913672936892
25000,-59.63807206754178,2.702540979430974,-58.41383313816866,2.603369962546376,-55.6592680394964,2.7265884088894112,-57.72194192175748,3.356775267907046
25200,-59.5697966663197,2.6849950186013105,-58.43747294022667,2.550098807067212,-55.52103232567537,2.7433917773504577,-57.59783266346579,3.367591293470858
25400,-59.686461133496486,2.664398263330574,-58.44459732952679,2.5578649409994463,-55.53656136511504,2.748148597358444,-57.68162993711261,3.3654749652790823
25600,-59.76670270583013,2.640106891143478,-58.328768423023604,2.551457475297974,-55.55411830377614,2.734203829177664,-57.61473687432991,3.3748577827401367
25800,-59.78959421411557,2.6076388268498967,-58.29394655853879,2.538035603405965,-55.52613127282611,2.7313933157699157,-57.498382132331265,3.380181711912872
26000,-59.741626027129826,2.5844094984738817,-58.23727893509658,2.5391686892072975,-55.38221928396702,2.736570319488849,-57.43438631165661,3.3675038982960626
26200,-59.60980628962278,2.5364877590366626,-58.17525391457471,2.5506946973475273,-55.29426139940567,2.721869169539439,-57.314986633842544,3.375348808121865
26400,-59.344928026533665,2.5260782896930536,-58.16080868424015,2.5357489072967647,-55.236342031492974,2.7365592476406184,-57.24719619079672,3.3755766297015373
26600,-59.331729924086865,2.51674640908992,-58.133266756769274,2.535134636055896,-55.26970081128894,2.76644851953328,-57.27917928687674,3.3688098118942618
26800,-59.27921310189613,2.5031599834440934,-58.04800214980198,2.5323150553195712,-55.22936601831255,2.7387994408695824,-57.081397203845846,3.3899349061070785
27000,-59.158828784243475,2.459884024847794,-58.056585787826606,2.503284069503725,-55.13508470036553,2.730709418976102,-56.99147795889085,3.3875424781717296
27200,-59.12846348830815,2.445783591291437,-58.013876988896925,2.512371022349714,-55.0993100924305,2.729348787632535,-56.98723405842994,3.3867656198690637
27400,-59.01269711472245,2.420976202510048,-58.12795472438227,2.5200792128942235,-55.08982222228997,2.73131127510066,-56.980617569582236,3.3665797361362113
27600,-58.96655190626826,2.4115842791663455,-58.04376936985538,2.5085826472089368,-55.05681823453547,2.7411060486372074,-56.828207678883565,3.367919728321134
27800,-58.91232139927218,2.4241177893072927,-57.97542364649459,2.498816308095389,-54.99918450816658,2.7456270324493715,-56.72713984392693,3.3779987633492676
28000,-58.80063263232377,2.395441132832722,-57.953840794394026,2.455523784410027,-54.90938524638962,2.7443002880006375,-56.64676467577991,3.389122653484624
28200,-58.6315528357138,2.3690942656305207,-57.911953501749615,2.462829056118466,-54.81402307701214,2.7405103250340983,-56.50744519631656,3.4000565395558855
28400,-58.52286654181827,2.364662200437645,-57.842153632077355,2.448538049638986,-54.6458927614241,2.7672195456054394,-56.51617227982424,3.407937798361389
28600,-58.35044121073933,2.346102652745014,-57.79947339206141,2.452069399826127,-54.67829999540713,2.7694905345003233,-56.43866910173298,3.418070360944011
28800,-58.328427703497866,2.3383880962517405,-57.75120805550143,2.4507346746993415,-54.68717829208523,2.760276249127204,-56.39130317223826,3.4146345821886634
29000,-58.40175595077606,2.2980245219604467,-57.71362011113166,2.4630486002066214,-54.55220104761154,2.750676362520944,-56.34427486911481,3.4046080473038987
29200,-58.37780857141784,2.2797643562305088,-57.52521325726538,2.4432720899121088,-54.580358733170414,2.737413245730677,-56.36377048784711,3.3955570226256477
29400,-58.278148390137055,2.271490759580002,-57.3901808318944,2.4250021212737303,-54.65833808200741,2.7312816660193238,-56.3458173094832,3.4069457240058822
29600,-58.17054698872124,2.2853331202695086,-57.39681617358396,2.4449872967157704,-54.62239130904841,2.7365073505815993,-56.2396954981913,3.4158344309277298
29800,-58.12512072569269,2.2630201491672515,-57.292853490254366,2.442745796505882,-54.71025862537131,2.7318843923262666,-56.19730936864512,3.407518042339985
30000,-58.13511557938637,2.2586494943772877,-57.24809221509847,2.4553748544195253,-54.650863127059594,2.737235835287354,-56.14684179751953,3.416869235172731
30200,-58.052264145649694,2.256200544752665,-57.13870915528085,2.4747945486104803,-54.64904085881245,2.7418435020834875,-56.11427959501121,3.4120786487426744
30400,-57.91036644432717,2.253030791085891,-57.20274147248591,2.481752004357155,-54.64522150350519,2.7362416329789605,-56.1284814292252,3.4031316792963304
30600,-57.88630958690179,2.2285898884718733,-57.186172672715664,2.4587130750456736,-54.61003143327796,2.73179897911462,-56.0831029480035,3.3962379237733495
30800,-57.932390096628744,2.2060673297060336,-57.08279549371484,2.4460218653423818,-54.55193956013587,2.71926837829046,-56.071619990806646,3.3991299831587622
31000,-57.99920125189622,2.208138093965667,-57.05332038826302,2.407455218653464,-54.52606046145057,2.699458468102874,-56.08626854085783,3.3725700055393766
31200,-58.003531267131414,2.179386027599629,-56.91855863608078,2.3678845356111506,-54.51463500847622,2.697614249930015,-56.00684301249969,3.37763441153447
31400,-57.84440584903171,2.1892910912211567,-56.76701657706225,2.366341696971002,-54.49097239760282,2.706805132416877,-55.973075761656744,3.3640731204721956
31600,-57.69123071376603,2.1755801603041935,-56.73667160090351,2.34561551302499,-54.44823491132495,2.7204825171268783,-55.96813791531599,3.3589022834098228
31800,-57.601026786167274,2.182183406099534,-56.627331674220386,2.337893579478136,-54.374851422426076,2.7232252602032774,-56.0683333253611,3.3446938703654054
32000,-57.511061230072094,2.1873441827677365,-56.632858311433885,2.345162359771565,-54.34838428654355,2.7337108778736563,-56.03979911549504,3.3471110269371276
32200,-57.48514938071623,2.1950482075364817,-56.67459867954308,2.3459352712250907,-54.30366346049086,2.740594123824822,-56.01701017543707,3.353579951504481
32400,-57.50383130874579,2.199968026720876,-56.593507116131086,2.321353289023828,-54.18770267359644,2.7401330974371954,-56.00600719684017,3.3325476974671173
32600,-57.42844617250498,2.2057292483060067,-56.53479340567649,2.320868007728152,-54.29657103249483,2.7520297804217484,-56.031530478395716,3.3168850720106193
32800,-57.26746317376939,2.2060613807209357,-56.42172038350997,2.277308810754742,-54.22929077303686,2.767608981236808,-56.05609192445106,3.2960456581553097
33000,-57.15264823375039,2.189033919395262,-56.298496267717475,2.281804286791691,-54.196722484304274,2.776197984924598,-56.00383073912547,3.2841157532112843
33200,-57.19359525477792,2.1956741926356638,-56.174676382458394,2.2979812014722296,-54.13140063432239,2.7864633312917695,-56.045195864422304,3.2706276786130406
33400,-57.174817964982246,2.194732078795046,-56.15495260431662,2.3004919377861133,-54.074527911371064,2.7725140449932164,-56.05462485864464,3.261664766087313
33600,-57.13399743299376,2.210202246973386,-56.08813669411457,2.2937638326121976,-53.95900570261114,2.7640972316592727,-55.97409028001368,3.244621282122563
33800,-57.2199029077476,2.2176447897975358,-56.1030486432175,2.304272089709278,-53.921643211538196,2.7754020514636712,-55.84710739883637,3.261589401113295
34000,-57.217609365356566,2.2501578959711526,-56.08979207732088,2.322072371839087,-53.97291231501299,2.7627597436472278,-55.8259483199266,3.255433330506536
34200,-57.14807872424905,2.2404831566709733,-55.920658834223474,2.334066497637148,-54.00509444084382,2.7614275158232005,-55.73803402119964,3.257573942734808
34400,-57.14808098904664,2.2866254599021665,-55.96582310436398,2.327102112634253,-53.993562469306056,2.760343725554728,-55.70785116277898,3.255097293834887
34600,-57.19593609207082,2.2702007842598024,-55.83057534457576,2.31078708925809,-53.93473283765168,2.7643085245696737,-55.73384693007619,3.2535734011937225
34800,-57.197359606244916,2.256713330759937,-55.70275002006003,2.2922550571094877,-53.88834997416991,2.782084088789063,-55.9307676207758,3.231261911144274
35000,-57.145138046803,2.2626451014200493,-55.74152077440789,2.288497161183941,-53.86527850811216,2.7705327908891197,-55.96754284918328,3.2324228594473876
35200,-57.199478536247625,2.2860702034738836,-55.80297344677979,2.2910545172513905,-53.85090394921011,2.767418536020785,-55.92757241093059,3.2472210758854323
35400,-57.169569027031294,2.2955010564053935,-55.84334145370846,2.2947743272196393,-53.78054911771856,2.7505093463652117,-55.920016377277186,3.247140219185158
35600,-57.03458468676785,2.289516206425646,-55.92612744698359,2.2908222897281085,-53.83588875409487,2.755570383860001,-55.86696827439596,3.260368560874326
35800,-57.05834073033818,2.3005901053653535,-55.858158250760304,2.294312872638323,-53.817980477571155,2.749026209330602,-55.81221730455627,3.2857109199005112
36000,-56.99860154243406,2.303419813877295,-55.83438040959725,2.296457416427902,-53.813449763371544,2.755686918897786,-55.80952426986252,3.2857469125872294
36200,-56.97189905256636,2.3053936511391715,-55.8783947210668,2.29839254371236,-53.883572727810645,2.7399917256790736,-55.70824443313062,3.291539829918732
36400,-57.03052881669162,2.2866655466018537,-55.8558730102706,2.2863232789617536,-53.850089962368486,2.7501002495235736,-55.71740091797352,3.2953010991675993
36600,-57.120274471400904,2.301342076694261,-55.811338585375935,2.2941173490320357,-53.76365730206362,2.7351614270540927,-55.72913549972945,3.293608794520645
36800,-57.19758807384712,2.3315657159402807,-55.817424369149656,2.2697445667295906,-53.74952762786618,2.741042014908439,-55.75070768515882,3.293949822352176
37000,-57.20560657583616,2.323811106668645,-55.85219424883445,2.2655714041785213,-53.74802904170311,2.738995842206268,-55.67696375073933,3.303074233166788
37200,-57.222994854534974,2.3057864335542138,-55.80112680007383,2.2728311094509297,-53.6893589817243,2.7437847226748246,-55.685517912672424,3.2962812300858153
37400,-57.28932366929001,2.3013000211996397,-55.88804602932432,2.267349794056793,-53.71535458615091,2.7358346696501994,-55.56651641742526,3.3012764636146743
37600,-57.237868543639145,2.2903141845543336,-55.92242129153274,2.28533536000848,-53.66390272633729,2.765712110269267,-55.59034673319275,3.290265560266827
37800,-57.26518461529382,2.2836563463426813,-55.89524396013501,2.2966305720306748,-53.56716670191051,2.7711466702161065,-55.52102137873925,3.284903343896957
38000,-57.16980766526864,2.3115658091934987,-55.83965194732311,2.294742556982657,-53.55306310919932,2.774377806275907,-55.48322631739468,3.2989030833263584
38200,-57.2133057838264,2.309294912394621,-55.69108561805859,2.2913727535737216,-53.53127646663668,2.7604561141811126,-55.37132278166172,3.3137655197888796
38400,-57.08415738404658,2.312710642844761,-55.80869843487572,2.306914024500939,-53.48814623527229,2.775885875278672,-55.31130685437052,3.3254702253480573
38600,-56.9426529309334,2.3193244756576656,-55.75746893411039,2.324889472068053,-53.42826150767895,2.777808467628203,-55.25706642767928,3.3191977076698893
38800,-56.942555051758006,2.302080098636059,-55.67355048267242,2.3197642619745253,-53.39133523700664,2.777414285140315,-55.24066872486298,3.322513123642885
39000,-56.91847120552273,2.2973299233126236,-55.58660116814655,2.3348144460452454,-53.333652155107266,2.7696637890732703,-55.278824387769745,3.322096057102047
39200,-56.96708528510728,2.2792556308225067,-55.539108732249616,2.342904680072726,-53.32212879560676,2.750220488536748,-55.25735365471386,3.3186391222465312
39400,-56.93035509910046,2.2515829737171775,-55.54562218719266,2.357500486590804,-53.15883040686409,2.7460392939316134,-55.24143976860786,3.3186947252153884
39600,-56.871699704133,2.2260473908781915,-55.497797577275634,2.3549846839295503,-53.07127856642965,2.739987131778714,-55.155512619947594,3.330265448463722
39800,-57.013084812801914,2.2254245876089738,-55.46505229978313,2.3613245360879436,-53.01351599965116,2.7452469019294004,-55.150534339307015,3.319293488274069
40000,-57.044556392953645,2.2084884616046594,-55.36824631833581,2.374591706129341,-52.98325764025246,2.718909792058335,-54.97058962960977,3.3190433296273905
40200,-57.01820204614805,2.2207769023156385,-55.32512592562131,2.3547360858636353,-52.97419229068965,2.7121530004108845,-54.85309438211756,3.3179606054553346
40400,-57.00691139059063,2.222387435812227,-55.241401140158025,2.3513127776774563,-52.93855181977149,2.726663084801963,-54.8193516441481,3.3089757137215257
40600,-56.937113449634616,2.2233661137130554,-55.164034138872054,2.3330078475295313,-53.03010337387056,2.74017721897897,-54.6980888256588,3.3135984031125822
40800,-56.830840351294995,2.2206267006111227,-55.131712634171734,2.3250189123019824,-53.086015994733096,2.733121189216736,-54.69800989248225,3.313049489158693
41000,-56.804887012757135,2.200843987728578,-55.155660913672854,2.321878493244098,-53.066129829226846,2.732421996267602,-54.60300149453478,3.3012539818985513
41200,-56.75993509368928,2.1872268339608216,-55.16113705845392,2.3017367458835385,-53.042820877443376,2.7514964243048468,-54.58621395797711,3.297673342980124
41400,-56.72668230708506,2.195240346949294,-55.19573807663735,2.2956183606794673,-52.95507771410416,2.7023977952901865,-54.498820881348564,3.2967137108164346
41600,-56.55036795606593,2.15093004581548,-55.15745015071253,2.2738648800663777,-52.90111118153052,2.6872920917482084,-54.45536929742571,3.309571988700006
41800,-56.53765138080624,2.150641785103181,-55.24411213408846,2.2851509785438804,-52.87832863743554,2.6679532842235143,-54.39094361875498,3.3139594736681723
42000,-56.50455738541646,2.1432794525276893,-55.20597030021463,2.298734726282137,-52.870071251649314,2.672768588360471,-54.40363200793064,3.321828894652504
42200,-56.494017887467244,2.142162038074005,-55.16927969075508,2.3026390173192626,-52.79851617409015,2.670021902725759,-54.33003797372967,3.326869812703161
42400,-56.41743016908402,2.119073481523394,-55.25560618667613,2.2900263483274554,-52.692256707212046,2.6626505414300663,-54.33978217159518,3.3205639638846067
42600,-56.46412452874937,2.126292270911472,-55.26591323889189,2.285865234561237,-52.6303187589528,2.647052877919713,-54.380415426614306,3.3085122997617558
42800,-56.515226066292456,2.14445898949787,-55.29557814415694,2.284727856323655,-52.540180748030316,2.6120498585159315,-54.407172710614944,3.2975139443301353
43000,-56.49725847893581,2.1203698031664198,-55.381330263378366,2.270809081194157,-52.52197900264254,2.5995707436288225,-54.373979147069775,3.2956516255738535
43200,-56.4370062464663,2.12623665567383,-55.33844793346598,2.2628785962003524,-52.51695053676186,2.592071577026667,-54.31800930584779,3.2886637739958875
43400,-56.35539906722026,2.112845924929284,-55.35349620194155,2.2726848648273545,-52.5311004950469,2.5817680469775297,-54.359386125472774,3.2945652756598065
43600,-56.24142205825203,2.097765534309225,-55.43671568929224,2.2648965890478343,-52.509896393629845,2.559216629862057,-54.353123770864784,3.3066738582881
43800,-56.26288341390725,2.0724296829740547,-55.35015754626027,2.253221994683972,-52.519103411948734,2.5202096497628923,-54.404692076491166,3.3030373112168596
44000,-56.275935903234185,2.0505525323407263,-55.31056305684764,2.268444446050153,-52.51642075658817,2.5092442687707535,-54.44612518821408,3.291268363259682
44200,-56.245490210667064,2.0638330942979817,-55.306996431751514,2.281355026614166,-52.468196506843995,2.4852363399372965,-54.39406910094032,3.298672435897135
44400,-56.230897299139606,2.0504742611965865,-55.28730210907156,2.2873665207279856,-52.52879533174375,2.469118288426739,-54.43483551329204,3.2989271084121357
44600,-56.19393193632205,2.04592364979474,-55.25467966178005,2.2957715021460325,-52.43903036530771,2.4776152276698586,-54.396735845515835,3.306388171006138
44800,-56.11977636215289,2.0506414989369603,-55.2624721846746,2.327758853397052,-52.440719599921714,2.448809893329985,-54.428979015965176,3.302949096023166
45000,-56.0915467111881,2.074309053226171,-55.16680488383028,2.3148751165865074,-52.26647090009417,2.4539343644071177,-54.47921807125222,3.296489668841277
45200,-56.00678324393759,2.0750297779425053,-55.21831057707879,2.3176138442088257,-52.24935762813082,2.436712892791814,-54.42278277991516,3.2901874662893724
45400,-55.99887952303702,2.0912217507221262,-55.23443222201376,2.3064250856571897,-52.07102076601478,2.4148178806829494,-54.46259328263246,3.295063233636844
45600,-56.07186123101151,2.0940798595947148,-55.17088387558413,2.3276310609549062,-52.11648172657441,2.396369241804612,-54.46866806009274,3.3132734816768674
45800,-56.031234865586924,2.0894370438711793,-55.17834846299613,2.320797224772992,-52.1912899035699,2.3634701504278515,-54.460894590489204,3.3227133508471747
46000,-56.18468884963793,2.09117102268535,-54.99191974371769,2.33983322688705,-52.2062560158854,2.3732429262464314,-54.40996866037662,3.335336919986883
46200,-56.234769512314124,2.0982683315008677,-54.98624420592913,2.3329731466507915,-52.228827188431914,2.3773905983245864,-54.439360399200005,3.332087142978349
46400,-56.18340187035905,2.1097760613132386,-54.82169093219461,2.3376907829336613,-52.23753587824692,2.362436902333208,-54.424259618982816,3.330538908842213
46600,-56.18202159672966,2.113561062991763,-54.96620429015829,2.323990493987984,-52.25797259453644,2.356876472232745,-54.404677240480126,3.3317474068315063
46800,-56.069158701338864,2.0911979911424705,-54.75655058325494,2.3449253916665644,-52.28027672071599,2.38092291298595,-54.27223617252055,3.341355893449577
47000,-56.0126311647766,2.083475759807534,-54.75164707825009,2.3439839566801344,-52.3244678641033,2.3878415801907185,-54.21822687331518,3.358127502172496
47200,-55.91494599246142,2.081005087123632,-54.68632569298816,2.34314972420562,-52.31616550597729,2.3843693902480108,-54.15478423903501,3.3725294569368223
47400,-55.80092382596689,2.0766324031333356,-54.74575582581525,2.3511421725638972,-52.2720943391717,2.3968016469805398,-54.12482615790908,3.3667096461358774
47600,-55.75463241964047,2.060933088311485,-54.63814059268198,2.3394673887342643,-52.33336187090768,2.3964846080690174,-54.14746374142224,3.365398958373291
47800,-55.657135852556195,2.0458077255314575,-54.56444547310887,2.3381055163582234,-52.23011840982157,2.416025894335155,-54.0873790120789,3.368954436224365
48000,-55.49751993357052,2.0251609360192204,-54.51754488728378,2.3245105102483206,-52.16555359982459,2.4261397381828402,-54.13305857294944,3.36177231328162
48200,-55.38197580813714,1.9933638381589118,-54.45723163492417,2.307803098928876,-52.0809460343702,2.409779078038778,-54.08321579034938,3.3710232778901634
48400,-55.43018932080723,1.9729000369838259,-54.477365591989766,2.299808154919095,-52.02362481553824,2.414608067506457,-54.02455747770815,3.3685367617968445
48600,-55.41958509893676,1.9623025277914032,-54.537967714126765,2.2971318991173817,-52.05589544037562,2.3915447820851425,-54.11706306483971,3.351066414120079
48800,-55.38312910895121,1.9445519212874198,-54.59290095319022,2.3012707479939225,-51.94589278214591,2.416847985641651,-54.212618746232145,3.3432515742614353
49000,-55.29304552602301,1.939696719869809,-54.59229767673836,2.2998125989898734,-51.92972978436942,2.409609092211899,-54.12773953054366,3.3391347556123354
49200,-55.26644622267477,1.9459885296719883,-54.60733838023927,2.2895713120731385,-51.894406360659694,2.3962891608215524,-54.12129065170233,3.3346921828573253
49400,-55.300751228685,1.9396171254556938,-54.47099385739238,2.2758321975440916,-51.8228265793459,2.40267110845614,-54.0302094401338,3.340480664003269
49600,-55.14772185114317,1.930273508929191,-54.57365168647961,2.2611216607554963,-51.806693048924416,2.4045534368848775,-54.05333738214391,3.3345304092366868
49800,-55.14652727790456,1.9396439708447326,-54.41207775130253,2.2398156930049438,-51.70246102107021,2.4026253260765396,-53.971793330448726,3.3379020592918653
50000,-55.05546714304373,1.95261242678544,-54.492998218101356,2.2362271425129556,-51.680596860581055,2.4047370448608425,-53.93965325264517,3.3323940162952677
50200,-54.87307892659935,1.961323452259569,-54.525158830195906,2.218256824467048,-51.63540196564476,2.3844470953733308,-54.01594844446227,3.3156425328457595
50400,-54.87479827922971,1.9638870885611548,-54.543059174801044,2.2169001256348912,-51.53597525664787,2.408899401086268,-54.08561176600351,3.3044542167893023
50600,-54.75017285858095,1.9693282192887305,-54.636845126470654,2.2020856963271553,-51.57523706326987,2.4045090476228994,-54.14526595661556,3.301539815604201
50800,-54.804098570202584,1.97002862313718,-54.630046063420465,2.195542319199306,-51.61428381024163,2.422220109853332,-54.1119202833127,3.30801983673033
51000,-54.67291393517904,1.97042587613242,-54.563221410578336,2.1941072799953063,-51.50692484985635,2.4405596871632644,-54.09654289263461,3.307522767568953
51200,-54.716981382323866,1.9767221068874303,-54.43127034953243,2.1938511199470137,-51.47715619339374,2.4610441405241033,-54.065724438029044,3.3102259146910513
51400,-54.700129877556044,1.988338775187417,-54.51094605471508,2.2052993118931954,-51.48988015492101,2.4669993875842375,-53.980728934015985,3.3247459324604884
51600,-54.621505794213675,2.0146717733533994,-54.50787548926311,2.197306730610632,-51.49741425183733,2.459711605451432,-54.01699310874256,3.3167727400247125
51800,-54.637814863811926,1.9937453983307654,-54.47481827962145,2.1727669255738045,-51.40616590808856,2.4828587082771905,-53.89818953865666,3.314992933608932
52000,-54.59587508015838,1.9840274448538195,-54.47882511981178,2.164775601213354,-51.41641840606141,2.4697488760460007,-53.95470897085163,3.318877014316127
52200,-54.51369100082278,1.999773116329549,-54.379694118137294,2.1759263346696325,-51.3491722045137,2.4318916637234134,-53.92333453652584,3.3173049331002034
52400,-54.63366409137916,1.9987983898137724,-54.417350231844495,2.1653640283236424,-51.35214837439375,2.4553960253686435,-53.90703612032803,3.3138603464505962
52600,-54.638370146171546,1.9844002950915327,-54.47215138482427,2.146482468407987,-51.27633154242922,2.4374913223656263,-53.80934748753702,3.315559748053181
52800,-54.67091159641597,1.9852867856567198,-54.42479163897659,2.139622129021536,-51.28281943582138,2.4353814038756623,-53.79005180956904,3.30914712522323
53000,-54.62958598315022,1.9854202597952177,-54.3143879846446,2.1371618910885375,-51.28740693513476,2.434548612602477,-53.93694474953197,3.298904778892691
53200,-54.6116746676172,1.9935803509971133,-54.2732223862738,2.1494405151155127,-51.26566053232081,2.4359115111936718,-53.87187718198022,3.309243195595096
53400,-54.54962340775994,2.007912695141835,-54.23939365417172,2.1477145079242574,-51.31078748142578,2.4377655642547538,-53.81690337786154,3.3223875950413757
53600,-54.63498548691935,2.010777176700609,-54.177847919790466,2.1569995614178685,-51.29889069524172,2.445464214440679,-53.795395135087276,3.3352989974463307
53800,-54.79322194670659,2.006726466911173,-54.202416470122174,2.1620123417310477,-51.394217779235525,2.4582078301930674,-53.80391698201875,3.3395252904641084
54000,-54.80673844947945,1.9692766210373858,-54.17705103269689,2.1773292433427103,-51.45106380420998,2.4705538200933037,-53.746135263737486,3.3502538032755447
54200,-54.710073789742324,1.9659841357946746,-54.26776186615823,2.1873261332688174,-51.428966624229915,2.4593431845802924,-53.751463757030606,3.3480018436721313
54400,-54.717816202427485,1.930544971577394,-54.23983910966996,2.189464475696714,-51.43383927493658,2.407669192120719,-53.78283368606626,3.3511163354038365
54600,-54.58092859543525,1.9307048914913625,-54.31491243969802,2.2123532597020583,-51.47730768798075,2.4035964860965184,-53.775047174479894,3.3419585474103455
54800,-54.57068129066015,1.9083882098966294,-54.30439419159802,2.2224094064858115,-51.522517112775716,2.3987436397819946,-53.755318748003035,3.3395338631414204
55000,-54.656833764177264,1.9175289097124293,-54.276048421332234,2.2348315201770648,-51.506147625202345,2.37299271834278,-53.71277309795693,3.344713839899431
55200,-54.69255739305217,1.9205889053969525,-54.33373412589688,2.2431614790334033,-51.57731144514797,2.352156700565871,-53.74643493578924,3.3425147536558306
55400,-54.68750918475985,1.942405250965774,-54.25469769488547,2.2420485811440387,-51.42399707898461,2.359107617547821,-53.77900206638938,3.3394598864906024
55600,-54.68542747238484,1.9483732250333927,-54.2459952859805,2.2237282177908404,-51.40478658757795,2.355205863036806,-53.71425590359802,3.3367486215910485
55800,-54.641081462836766,1.979195468667911,-54.125256200207815,2.22357923064119,-51.41064981969812,2.3508337418455376,-53.680362251802784,3.3385877421972245
56000,-54.76465243214374,1.9956608752788527,-54.114482420622586,2.2312106173107473,-51.361637710726164,2.3529190336228347,-53.71428557029451,3.3435423651706353
56200,-54.77448982519668,2.01292213476316,-54.0510984333081,2.2320947375931004,-51.30780917137608,2.351201385709164,-53.64819414780401,3.3511828114039663
56400,-54.67393282789116,2.006515191095267,-54.037996301921694,2.2512540681167748,-51.270791004333205,2.3574366791658936,-53.643106487555144,3.3466856984345545
56600,-54.67423256778653,2.031893807228855,-54.096724989240954,2.2532445386582767,-51.26172191522373,2.3521950443830946,-53.60730677699474,3.338265300464572
56800,-54.52695945758186,2.0433552383476905,-54.13547665058285,2.249089328216339,-51.273329881566596,2.3649590412714776,-53.57576475907088,3.3460377620644075
57000,-54.54934162242464,2.032721494611434,-54.165434032932936,2.2493757700802717,-51.30320550749519,2.3593048556492584,-53.66893488986582,3.347061935418293
57200,-54.50600507390525,2.040426642446104,-54.235515005469786,2.2561597090026106,-51.29953475950063,2.361764418505512,-53.61649888441201,3.3506337667731465
57400,-54.49789779925314,2.0641230076554007,-54.2830553520526,2.2570434672047566,-51.25123749137087,2.363777639195731,-53.51166758563023,3.366249684967059
57600,-54.53691617780574,2.07855252696953,-54.25704003894449,2.248702277188081,-51.23498157991028,2.381379066957842,-53.589920497301755,3.363239253841997
57800,-54.51459439047323,2.0761317176498224,-54.1806884926872,2.2529117348390924,-51.184891887998326,2.3860333842471717,-53.532070679669374,3.3775736961751064
58000,-54.47635750237293,2.065275557922882,-54.23900284337732,2.2534123929936243,-51.20725225595895,2.362155943062272,-53.48896683889754,3.3848118572588013
58200,-54.52825473312452,2.0618395102366303,-54.33554618945369,2.2457208930404726,-51.19056692834414,2.357128725233315,-53.49672114428215,3.3873000200945516
58400,-54.53131818033232,2.0663817597029084,-54.25825856581737,2.2365939548540203,-51.13427426168394,2.3608226032971706,-53.45264152766273,3.3946797934095536
58600,-54.60588430969994,2.0406249015974933,-54.24538879571751,2.253211967652703,-51.13108033429743,2.3602086051237805,-53.42892951287592,3.3982726247832153
58800,-54.5894306322456,2.033613771093629,-54.136783540789445,2.253786815875311,-51.1256262330899,2.3538976927351283,-53.419806678317194,3.4042997690930776
59000,-54.56347391833613,2.053577146888063,-54.16668094793603,2.233775682312332,-51.12132951597459,2.3516147501891953,-53.43559662332303,3.3982004929309726
59200,-54.645765035097966,2.040278505854163,-54.00213069364005,2.210691101008038,-51.04625458004352,2.336501355858285,-53.48383072962543,3.3967043302826387
59400,-54.697469295212514,2.0319774243715156,-53.89879471697363,2.1857241534625143,-51.024309757932805,2.3521473488506204,-53.54364647007991,3.3848447271767994
59600,-54.68104187791616,2.025399706314349,-53.92018067933298,2.1570713509293737,-51.02384882872821,2.3777721433952896,-53.63288565232386,3.386488838554648
59800,-54.80419701309496,2.003129247070161,-53.85588832294834,2.15931216054607,-51.021735107270835,2.3872176940886085,-53.70759541890757,3.3616910640697957
60000,-54.778420134985815,1.9760934220148831,-53.81225672681028,2.1421692109690245,-51.08705738049656,2.3659198490034767,-53.665721527817894,3.3526313975327433
60200,-54.720708734187994,1.9682778696800545,-53.79691469635278,2.133753120960919,-51.05324009117028,2.394930197617196,-53.68460840619326,3.3522089249634153
60400,-54.74033199124249,1.9626023996888826,-53.80295155763384,2.1336381368749744,-51.12944955066994,2.3935856319415154,-53.71690530150025,3.3523743516866156
60600,-54.760958747284946,1.9424706492230173,-53.799455399556706,2.127039229371537,-51.053923466387126,2.404054851569123,-53.63949941925758,3.3426190638775
60800,-54.78762333163573,1.9290809804863418,-53.77962750350221,2.108306580367581,-51.1118595964898,2.409733252076888,-53.61932065269093,3.336201074499253
61000,-54.78320236339921,1.921711548251328,-53.95662021134522,2.126670769248215,-51.13095273065656,2.4148622988495254,-53.59450368642554,3.3360788111270097
61200,-54.739811180998146,1.9176925949923587,-53.760682834396604,2.1346862707079817,-51.15415321883382,2.400269910701212,-53.614937839265686,3.3288937820174813
61400,-54.69508747776027,1.944759336139348,-53.77268233471611,2.1519975285339394,-51.143601015174774,2.3772585023856325,-53.678431534069304,3.319790381156493
61600,-54.59810952966551,1.9627192843793884,-53.772262408624556,2.155146567362441,-51.16118577560167,2.378264729107117,-53.61503249339342,3.328403872638719
61800,-54.43925663689347,1.974624669807858,-53.78130000550702,2.1400112508574667,-51.10777822972601,2.391120443116503,-53.617883211972895,3.324605214026179
62000,-54.428366981546006,1.9742500196064752,-53.68923273087966,2.1210913422234166,-51.06807566347732,2.3945595886564313,-53.614261850758524,3.3289999307094384
62200,-54.471800098966504,1.9727183285022163,-53.61828957719328,2.094092845543396,-51.01850542222278,2.4251521972602283,-53.53285912300528,3.327488468821782
62400,-54.30295438224237,1.9429112619144846,-53.52678353414045,2.081242801277883,-51.02305344410529,2.442125173307538,-53.45818711758047,3.3428233495295583
62600,-54.30383174426849,1.9501118339364643,-53.36957691750556,2.0419937299423423,-51.059360931292886,2.4328033713515307,-53.39585188289545,3.3533173443629813
62800,-54.29302198969045,1.947744025371423,-53.49799728089696,2.045155317944985,-51.12558384139924,2.4297448272148228,-53.32936981769843,3.3478097783745118
63000,-54.20380755242474,1.9454825574923191,-53.49952683932701,2.0305949681157633,-51.11779058705764,2.4258342409443254,-53.20796014265127,3.3651067265774683
63200,-54.23274116149756,1.9747690051751299,-53.56872833609467,2.0330628536268525,-51.06538394272888,2.439805710373624,-53.08512734800762,3.373782601640013
63400,-54.325704901933,1.971045427133764,-53.52593821530522,2.0307652493890624,-50.99101764148506,2.446994550589717,-53.096557688107936,3.372165682508695
63600,-54.25425200648155,1.980849627831868,-53.50002786261896,2.0236613792100915,-50.99127908671927,2.4267519082976716,-53.1311149845172,3.3674621921711734
63800,-54.288697118509006,1.95688617635425,-53.50211301384544,1.9699334170499847,-50.963019474585664,2.432785391471553,-53.060881235851014,3.378893541515532
64000,-54.23571778568371,1.9501195296976621,-53.41475333292546,1.9659051846860511,-50.97342068405029,2.4341352959517475,-52.99424830769342,3.376970763270094
64200,-54.29055256473046,1.959149768346841,-53.407537123000054,1.9604115988688622,-50.92355952349489,2.4307255114095407,-52.95511844656733,3.3793629939911027
64400,-54.321608597788234,1.9563513012126528,-53.37462724521349,1.9494033285052348,-50.89869955013319,2.4341419490937772,-53.01229906107677,3.3839872799818744
64600,-54.25953565579535,1.9566509883121246,-53.30949641190451,1.9434625529922818,-50.882693326150175,2.4390598881580927,-53.01593426562295,3.3782475105317276
64800,-54.226214053257415,1.9683353628497464,-53.319509953973146,1.9523907255856319,-50.7900093142458,2.4580031518174565,-53.05156850291269,3.3709117049342043
65000,-54.09628406465115,1.9623686150869761,-53.47279754135001,1.9685992049984102,-50.75393474873893,2.4610474558392004,-53.0889979630818,3.369567092526251
65200,-54.20117368862172,1.979535949549881,-53.474950328473575,1.956578980390381,-50.84098928335379,2.4582371353925656,-53.08557434295788,3.372684839071994
65400,-54.25843746414769,1.982138417081312,-53.38389675249275,1.9651303562498799,-50.752613507227814,2.4667879826168435,-53.14321434883821,3.3676707381694753
65600,-54.186901731192044,1.9714668261706,-53.30628252722061,1.9570798874591124,-50.779024614350064,2.4648423031998723,-53.048946840686156,3.377959889301305
65800,-54.163207818103004,1.958006240628739,-53.29856063150955,1.940105233373106,-50.71655749303931,2.471055343148544,-53.0861656733507,3.378969121177537
66000,-54.35992005012274,1.9609899833277538,-53.219724738493994,1.9271625737378222,-50.77043237405197,2.469804598658127,-53.18295002353865,3.3725959588380507
66200,-54.25071586164658,1.9517008086763128,-53.214492835276154,1.9450132948758172,-50.83669164521336,2.475351705120407,-53.12054014124764,3.3788991125532037
66400,-54.25899352969881,1.9443291537708363,-53.227587534830164,1.9574059841360476,-50.87387853092018,2.4824242846033906,-53.07804409252254,3.384358610506705
66600,-54.17849268485277,1.953999154059006,-53.274251257197605,1.9618354460698035,-50.92343395553325,2.478156269783111,-53.03129888085525,3.3885352305578826
66800,-54.14901128595009,1.9503659099880566,-53.29707940215353,1.9516208423589916,-50.907352945396696,2.4659381226335273,-53.064744657533936,3.3913540947397873
67000,-53.989099860959115,1.9190054909392016,-53.360573093620985,1.9496681023818256,-50.89355348382225,2.466424562426288,-53.104599992109925,3.3934717756699144
67200,-53.96590438520936,1.9577920450469486,-53.400844023098124,1.9571542984466792,-50.88987544206444,2.4636702610375663,-53.20073134239733,3.381683229447435
67400,-53.922135565863,1.9530398207988489,-53.34939013274418,1.9650325530580195,-50.9566244990976,2.4524758033085003,-53.28350153640515,3.372600821808925
67600,-53.97594048562234,1.9349191840811615,-53.33153277389424,1.9620543706565792,-50.87726844949427,2.4644800649845817,-53.32347425676494,3.365708295439637
67800,-53.83499189156663,1.923024315361164,-53.296236317538096,1.9550437112582932,-50.89972429338292,2.4563502282702365,-53.35549155049928,3.365104687543759
68000,-53.821201571515786,1.919963572729015,-53.29785295279889,1.971492993262418,-51.06779338245205,2.4472444318990068,-53.364964814091664,3.3630560659474047
68200,-53.77772375859618,1.912066442986617,-53.38754356913436,1.9702089902046958,-51.01631800954146,2.4441929492613568,-53.29553138065259,3.3726745049178746
68400,-53.88291749467898,1.928549935270654,-53.30098830229129,1.976809598450825,-50.97762104070256,2.4245160118380027,-53.303514640842835,3.3707347865909343
68600,-53.868734445216276,1.9132013696447963,-53.46181699907486,2.006936012850511,-51.055985454900586,2.4150876585024617,-53.30382582589538,3.3666476075040555
68800,-54.00199914067537,1.9384528736449476,-53.356117494943355,1.9897059727307125,-51.136049691709395,2.4253162144351226,-53.32780216337982,3.3728948162695565
69000,-54.120943894818694,1.9537410268901847,-53.41584433521994,2.0063982576655937,-51.11197121636119,2.4075539273979,-53.337699156512755,3.376341960648834
69200,-54.13508154912467,1.9691548636821175,-53.44646562873394,2.013602578881557,-51.003572753466045,2.405667262200902,-53.276458631866525,3.36312645777101
69400,-54.21936406341329,1.9589734288003993,-53.36588216688672,2.02455180317587,-50.95794600600078,2.3863394284659236,-53.25119304783013,3.3636885454994463
69600,-54.19060600837022,1.9497694003493808,-53.44090141093564,2.0239126009887687,-51.04170200130118,2.3905231007071044,-53.29222591221865,3.36724065081761
69800,-54.09971149995747,1.9527273210880989,-53.33134944836167,2.01648196479137,-51.04144492855494,2.3858450482337497,-53.244606786136764,3.352549581406509
70000,-54.02471092025504,1.931282568349207,-53.316924719454455,2.008993984744098,-50.9340493664367,2.3865218414257896,-53.212782744020075,3.3520636389525005
70200,-53.97206177604454,1.934699548375423,-53.41402673485998,2.0190541392724,-50.923848817304204,2.3973143112348434,-53.14522744412249,3.368745389627065
70400,-53.994587105929334,1.9318246332673692,-53.32899418153775,2.003960090790883,-50.85611745083202,2.4080792838263756,-53.04268311447068,3.380936363373135
70600,-53.979000810673405,1.946554620480885,-53.244861426933504,1.994201551593385,-50.916090377343565,2.4093083187088378,-52.99686459621179,3.3985302546408187
70800,-53.906933766410184,1.9527216776493315,-53.13972132957682,2.002346509985765,-50.81592354091493,2.387052585916767,-52.93484517296257,3.3882027399269914
71000,-53.94200876261979,1.9461867554864536,-53.121593903637915,2.005769550691373,-50.852984017248545,2.3737533158113253,-52.88880777820863,3.3989035310956375
71200,-53.963877721456754,1.9728429503058185,-53.05585801729414,1.9739427036033836,-50.72666095630002,2.3720872015489927,-52.85439272271709,3.3997913355453817
71400,-53.95355605434263,1.977455848931576,-52.988382382251984,1.9692026940259637,-50.70961222563164,2.372923535069989,-52.807567740403336,3.391675106574789
71600,-54.01756731279817,1.9827806043406513,-53.036434386306695,1.9648097828707356,-50.608269623669706,2.3629660376250583,-52.87227922819582,3.3793926241480023
71800,-54.04498188600678,1.980257357014981,-53.000700966314106,1.9745709988649986,-50.549624873958976,2.362925193819998,-52.93226821512138,3.377807494797384
72000,-54.03830961564795,1.9783489449572746,-52.99299240050658,1.9700964010140076,-50.379623371441205,2.3586279380253496,-52.77534175472043,3.391174706927047
72200,-54.029016966319624,1.9385031508882138,-52.971438643470954,1.9670325590850877,-50.373028758390916,2.3421310003277434,-52.72096439372637,3.3924817841038446
72400,-53.99183041243521,1.9731957135184395,-52.9765039491356,1.9582654075895887,-50.47660440799255,2.3494717517950554,-52.65239618263246,3.3874988449347145
72600,-53.93090292019447,1.9997256297519423,-52.821772098214645,1.945034466690741,-50.506597955002945,2.349985454283353,-52.699377299121835,3.382611757438119
72800,-53.821125305769726,2.0052474212553744,-52.88085531584718,1.9473963873930453,-50.54190842684662,2.343990008708946,-52.689055854901014,3.381453604219718
73000,-53.84962056261507,2.0122397498999733,-52.709127961649635,1.9446977554140805,-50.494326556105996,2.333156379415611,-52.73956135320305,3.3763943322103507
73200,-53.942923690495874,1.9927118687579228,-52.62145426686259,1.937569035676827,-50.49843340904032,2.3135170530964646,-52.772528115524665,3.37256309208631
73400,-54.0071599007088,1.9795477002730741,-52.61414786808223,1.9260688982300032,-50.566837006927464,2.3073897976284736,-52.80078309122565,3.3747170815531558
73600,-53.899013295120284,1.9987325517490255,-52.579396801559305,1.911806600983236,-50.66476328396913,2.2958090725273363,-52.913130789317954,3.350966119002131
73800,-53.82736077528488,1.9835911817998575,-52.436115237885886,1.9004307791741892,-50.69764926851778,2.2989143208095455,-52.88485775021303,3.319693659431191
74000,-54.000348520419195,1.9938171492936052,-52.65977357227744,1.9022135571887016,-50.62850564008574,2.2946050728674665,-52.90042544837628,3.299272787667153
74200,-54.11324604361367,2.00431182491492,-52.63409313454083,1.904519428760534,-50.633280974474935,2.294001231691625,-52.823392985065894,3.313558325085355
74400,-54.08309703743496,2.0261919588226407,-52.69011303322123,1.9271266505804654,-50.5648433419826,2.27915369031403,-52.8496053346542,3.3096972177831185
74600,-54.165997634800924,2.0372620439644447,-52.616126549857434,1.956089626754216,-50.507140446254816,2.267321994029729,-52.85345225108321,3.313345309480589
74800,-54.114254024854716,2.0331418072267553,-52.648104470584734,1.9619696798324984,-50.46749877398341,2.2644243557315438,-52.80667354216037,3.3125669787391634


==> csv/mountain-car/polynomial-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
200,-73.76913319463561,3.864630333112528,-71.42914638719307,4.309409663414986,-74.70778633739877,4.818890380682544,-73.7293697951581,4.6757328900195825
400,-74.62565906743762,3.0150106680054027,-72.05274348714885,3.4928670908782737,-70.40579783127963,3.8636101722190186,-73.78511552110722,3.961852783609068
600,-73.82407405063708,2.9061880783041025,-73.23063986965734,3.011482699371423,-70.02386644740878,3.3828400190868875,-72.31490066961074,3.2526276615718084
800,-74.36448183436092,2.697214863183719,-73.49917241238307,2.8620865522116556,-69.74950661751484,3.1108385769193907,-71.97191217473542,3.087342772366307
1000,-73.43290576790054,2.6365412692906696,-73.6087943158826,2.732219755246044,-70.18769897545168,3.0188621881278386,-70.98026059664384,2.96216392024624
1200,-73.64891125681855,2.5402476942345804,-72.64234596352951,2.6283802793025814,-69.73557404882239,2.902885145239417,-69.97501057511994,2.8729698749746646
1400,-73.93838348746266,2.459331309583075,-72.80597809436642,2.5080307667174244,-69.60388933433556,2.981332994232974,-69.65204472997469,2.847687594927594
1600,-73.92421153151737,2.377675828368389,-72.88991111169206,2.4620447646994803,-69.27295698001286,3.0227394049043768,-69.40984456441161,2.8566560944024886
1800,-73.9007245734418,2.3667533343461686,-73.04649648813391,2.411976150408809,-68.74593256271761,3.026084294088905,-69.1938938430168,2.8790391735098515
2000,-73.65026066719699,2.332848483012896,-73.12967622461612,2.363975619305976,-68.42156625675769,2.9954793156526143,-69.05704293611319,2.951247417962965
2200,-73.41732083684472,2.3895892839573083,-73.04012324834501,2.3577902386744714,-68.14683138867308,3.041825302769852,-68.57930359513712,2.9248922358966722
2400,-73.53722965159564,2.3851589299299065,-72.98043792240689,2.3736572623628445,-67.7534923292377,3.0531025393973135,-68.32042008241466,2.8992653398244395
2600,-73.45998484103346,2.3914412990795606,-72.81955719988301,2.3955351508520475,-67.53684831159889,3.059187750332668,-67.9631830616267,2.940257021748862
2800,-73.24862215429238,2.384619158632267,-72.96004443986817,2.360868056014391,-67.2280677977313,3.008714585450184,-67.74521483193357,2.908792120477645
3000,-73.34063348546502,2.332047493346273,-72.8797534387848,2.3826483191046046,-66.93583038648941,3.017237812834316,-67.58898443256417,2.8582829458129755
3200,-73.22778706484274,2.354340999381231,-72.79028923500991,2.4120814856759054,-66.4852905849904,2.975693122587442,-67.26722894204079,2.8348311464840856
3400,-73.04910917288434,2.2983890161393488,-72.78350417899804,2.443016154761721,-66.38131290673783,2.997271780781918,-66.99416694754466,2.840700838592131
3600,-73.18903110364772,2.3057095377004417,-72.66293186443545,2.476142076611749,-65.95129134365648,3.016997904148848,-66.8486930345558,2.820815883658932
3800,-73.26940806551399,2.2993561828370215,-72.63540285405803,2.4765909886282764,-65.73254535522324,3.03370020260865,-66.82924433577006,2.823931592759752
4000,-73.08761077453995,2.3445058914150922,-72.57640954663597,2.4674028141971696,-65.49333964558161,3.0542044327696054,-66.56150335701858,2.8355406604184723
4200,-73.00711674409322,2.361805172640268,-72.45402810824825,2.4622500181417655,-65.30828892773468,3.07093510607224,-66.2430997098843,2.8463523181807564
4400,-72.94022566903485,2.3439631126282583,-72.23732198985513,2.4664392364892582,-64.88725336623857,3.088072298640655,-66.12023996762483,2.8673597474454997
4600,-72.92334295166384,2.342052545498747,-72.22467481680546,2.4698699938936906,-64.57689403411632,3.052333265195719,-65.85152398430368,2.8722105235046
4800,-72.63952622075088,2.40332628994561,-72.1469468787602,2.514265346366014,-64.31927376959338,3.0623052207284736,-65.60970203949421,2.901044481544149
5000,-72.50824811240159,2.4016695665418397,-72.03960544008501,2.524126617335158,-63.962551606621986,3.03070826599827,-65.27942766531187,2.9066617706133537
5200,-72.42482506713787,2.4437795817392147,-71.87875824635067,2.5578709911483557,-63.53521637387061,3.042293340652571,-64.99404343673433,2.9216067451466414
5400,-72.23361808273243,2.4866554782184536,-71.72946156202035,2.605846802003809,-63.20367321329722,3.045710773878988,-64.64766157538766,2.9245490777400787
5600,-72.00663856126357,2.537947817142955,-71.58882857147127,2.6579101711364808,-62.83531619800753,3.005773599213451,-64.40612351602594,2.926025077558174
5800,-71.82948269402694,2.5549433920995446,-71.46360389414991,2.683255288360794,-62.51565558156024,2.976469786506368,-64.1487783349261,2.9091629139575725
6000,-71.6871737144846,2.604527546300608,-71.33283370352385,2.7139206236122853,-62.24725825438196,2.9672791501858,-63.90052176841936,2.9010747782719037
6200,-71.65538562072399,2.6086361184569156,-71.05278057356836,2.7643054190302956,-61.93100891916992,2.918152905782099,-63.56247004730754,2.8831648503026757
6400,-71.40761059533862,2.665894160729932,-70.78082168524557,2.8252723672806708,-61.64862024397475,2.887916144763963,-63.39884216005983,2.9070291588137978
6600,-71.21108121994956,2.7171444690259237,-70.46930265258732,2.850096191872366,-61.30383384029404,2.8588545821493194,-63.220892769179166,2.8883446145130214
6800,-71.0330690817505,2.7569195203191335,-70.09813670802137,2.934603767337747,-60.80893105509342,2.8300924493323087,-62.91317859641477,2.887183873923743
7000,-70.94832706076663,2.7863488223560364,-69.97638579270344,2.941664799583901,-60.353210855787026,2.793881795450195,-62.61396809525433,2.916709742271225
7200,-70.72309614182139,2.839754025486359,-69.78402915573398,2.9409893948415204,-59.951275038001256,2.7640513093873937,-62.45017839047114,2.9054823267876997
7400,-70.46103595825684,2.882949384053008,-69.76019171934125,2.9354150005163535,-59.55499225913898,2.726331680609577,-62.31898420764941,2.9125797596102596
7600,-70.27943635753338,2.9071265777707866,-69.4441530362538,2.9597195232109303,-59.15261711570789,2.690998405382279,-62.095170533483426,2.9227268190011224
7800,-70.07111018245189,2.8974259589777027,-69.30165309684891,2.979954249329249,-58.80508915726231,2.674675471943726,-61.84471254882342,2.88525044884519
8000,-69.9896441204818,2.886380129208232,-68.93883527781502,3.0247304271243554,-58.65280745853989,2.6283298035002725,-61.60821191460039,2.8923932203299647
8200,-69.7607272461788,2.8842805120825785,-68.58910985012021,3.0574892110046132,-58.39699403390698,2.6162485060753577,-61.50771150531782,2.8556613779425533
8400,-69.66103026615913,2.90769074895012,-68.37948969839141,3.0820872021041104,-58.037471848714425,2.6190760231714774,-61.32383840034237,2.833239298823475
8600,-69.5982581068985,2.894622697827767,-68.2419896827584,3.077662879549954,-57.73909970940723,2.626573068522022,-61.20185881987328,2.8141089220581144
8800,-69.41720851786033,2.8974716316337332,-67.94510231172526,3.0888842058510675,-57.56354475963889,2.628010092579497,-60.859310080796256,2.771701243991683
9000,-69.33789885420619,2.9090908811272174,-67.77039186627357,3.0976976649608097,-57.467588528737934,2.5918835271883616,-60.705727837975616,2.7666546169710355
9200,-69.2313018151368,2.9098088186771105,-67.64384461464516,3.136561158804855,-57.16037449494597,2.574042730383893,-60.48344868959533,2.7725737381850406
9400,-68.9588795926057,2.923110864113618,-67.52843869359025,3.144859207432401,-57.120415157856606,2.5550484132271105,-60.109263096416534,2.764148828690426
9600,-68.77996629865686,2.9006065208705025,-67.33916733137323,3.182952422126401,-56.9330032671602,2.5647121378782978,-59.90316493137626,2.75203971446373
9800,-68.51335485884184,2.9242698129484466,-67.23962599753924,3.182304406380733,-56.843808544345904,2.579356228918787,-59.79851192067519,2.74008937395325
10000,-68.31536968036534,2.9129040397281094,-67.0825505742797,3.161841537415179,-56.67506132396679,2.5656907902716797,-59.65096171799061,2.7183740385366324
10200,-68.15390897561039,2.9325649381944947,-66.86616234777344,3.1207383384286724,-56.58313097764833,2.554499252607695,-59.46623809776624,2.7170611485448535
10400,-67.97659992887375,2.926009652677636,-66.67605420864002,3.1196395563976465,-56.46906406599208,2.5014648954776235,-59.29437147352513,2.6972415419024416
10600,-67.71724906365958,2.93517180587902,-66.40770682694459,3.1198953500637763,-56.326792517073834,2.4636852585035083,-59.15987166480721,2.6751668035394958
10800,-67.55257083179612,2.934293456503464,-66.1921964349611,3.0929863639547093,-56.29996234528121,2.453190314857522,-59.041052479548995,2.672917315647438
11000,-67.40472735212707,2.9296364286523557,-66.05630250635863,3.0980488164758624,-56.240905146053976,2.4371314262212045,-58.81705137169996,2.6688187523639737
11200,-67.373086541589,2.925199235174645,-65.91267108141365,3.123181771804024,-56.13011168232197,2.4214179534998417,-58.7369139449009,2.6372634749592305
11400,-67.22726976987153,2.9272799566101035,-65.69830830690506,3.0874158018402227,-55.94163780432206,2.4128032820474723,-58.690228377056236,2.6232936556689026
11600,-66.9894763865722,2.9397610859300314,-65.6286890656878,3.0940862776246547,-55.871172329150795,2.364359779527828,-58.46471307529035,2.5922113911672198
11800,-66.85544274833363,2.9288010512170017,-65.32096150095963,3.087994855155134,-55.673945397711,2.361065727418897,-58.311553940133805,2.5543029238454933
12000,-66.73681115643102,2.944148922203229,-65.2511698074584,3.050943170221748,-55.62517278976573,2.3590767485403883,-57.947212999685206,2.5342476027872647
12200,-66.63064740196515,2.944217770022224,-64.99060381234064,3.0532263974240257,-55.61936751438517,2.363480389674916,-57.77270367093624,2.506711762952555
12400,-66.50822949533934,2.9399261014272313,-64.86089505598352,3.06020278169807,-55.451789525911934,2.3592350178374,-57.53789376952143,2.5078132544853378
12600,-66.29130610770099,2.970077734124209,-64.649226771654,3.0658648791409253,-55.35529675077827,2.373810150472358,-57.25836982491446,2.506921372884773
12800,-66.00824393206774,2.9989949092395025,-64.58244373984652,3.0547721722331382,-55.16103735901681,2.3680466931540183,-57.06341075518772,2.479050568038483
13000,-65.74357651600704,3.048581469570397,-64.30014280776932,3.0584547577849825,-55.04601309604452,2.3873153398768023,-56.746691499499896,2.4628017661971926
13200,-65.5137268966971,3.046083282851799,-64.15721608290315,3.037182603542922,-54.88415609715213,2.3898052813448794,-56.553045919479764,2.4505810286274823
13400,-65.37604085135635,3.042663982897379,-64.05102213449119,3.017106932930322,-54.84908391905551,2.368330458916822,-56.504983229588824,2.431362700357074
13600,-65.11431217290564,3.051646638785152,-63.914395239604325,3.022329772496345,-54.821356742184804,2.3839771965485137,-56.33182407814434,2.43149935616325
13800,-64.8020509564864,3.090461276322221,-63.66336981044074,3.035582674276964,-54.69603581444976,2.380685606892778,-56.239594703825844,2.431223474511241
14000,-64.57445996886169,3.0953161637512747,-63.553742770997616,3.0363123263408283,-54.640145851053276,2.369729343412051,-56.025781009021784,2.430797239044984
14200,-64.40437249388782,3.0727200396009797,-63.328588135653874,3.0320488621130055,-54.46413206194507,2.3552664967593184,-55.92510500600014,2.428339801696798
14400,-64.23940338945864,3.0563190961321456,-63.09299805191029,3.0447175549312457,-54.248123203383436,2.337323776404874,-55.65014253215135,2.4454526750597494
14600,-63.98057541811416,3.067742726825857,-62.96336693703253,3.0253652012984253,-54.20345356566405,2.31438224267169,-55.42896203916316,2.4637884338985145
14800,-63.833929034525674,3.077866747644329,-62.80604882500473,3.032788387027652,-54.17352347722232,2.303379936192957,-55.32438714615418,2.4445400313494043
15000,-63.512752362616496,3.1015389987883206,-62.745041556088694,3.036172437434754,-54.10857718712625,2.3002176411577198,-55.16462767131998,2.4532829465016937
15200,-63.33699279470497,3.114629284403722,-62.61486904713418,3.036067753269596,-53.95091794327469,2.2930560582948774,-55.05977769350885,2.4456395861353557
15400,-63.21081339940311,3.1283542713546955,-62.449834702163756,3.065105164683469,-54.001417335330636,2.289122649743563,-54.91080462981481,2.4547272583541107
15600,-63.11462938208915,3.132439155537616,-62.27410510273692,3.097232407737413,-54.00906965616195,2.277699015932999,-54.84940185996918,2.433821574945855
15800,-62.973207759124676,3.1377318943199315,-62.22331492420348,3.088347413266293,-53.84471814291759,2.2649201362676075,-54.74973785006298,2.4494679401336454
16000,-62.90805572010844,3.1541272499010824,-62.12753533139785,3.087764118162391,-53.753845855860654,2.250368904197585,-54.702428849189076,2.4290593172562396
16200,-62.72144387883132,3.1465774920226655,-62.06031292304283,3.1076345472902305,-53.67503476717563,2.24251958319184,-54.56076233141106,2.42631438094129
16400,-62.610899230515905,3.1154858939908703,-61.856881032029506,3.1073405325413623,-53.58111563513169,2.2295940585397416,-54.62499225456697,2.418226535523613
16600,-62.44949891491059,3.1008513457109608,-61.83932932675245,3.138581213448908,-53.51476283849391,2.2360680818949072,-54.603004579217775,2.397275086320689
16800,-62.45294518922876,3.0770891339480113,-61.677901304184495,3.13795536141593,-53.45139260120026,2.2207311974252413,-54.527694426970314,2.387756373785326
17000,-62.22702363212894,3.0899190331438855,-61.43347693412197,3.1393204000246717,-53.31027012603041,2.2264963329077427,-54.46590877250682,2.3910268867812126
17200,-62.179322383434425,3.092091290005426,-61.40279741888493,3.137574984215339,-53.18848431057963,2.2177812163038024,-54.37663901677586,2.3804611224185828
17400,-62.08049851046737,3.074680353709585,-61.40590992674763,3.1300410980777493,-53.10434493877015,2.2134750333812843,-54.36674347421959,2.376495874539664
17600,-62.033645943056456,3.0642286921217616,-61.19805515243254,3.154327370746466,-53.00357676965851,2.2256379960577983,-54.31532501516807,2.3844163210141462
17800,-61.919902407335,3.0477608666871436,-61.14143476626243,3.1532189523251377,-52.74102513413777,2.2214285395708058,-54.239711467104264,2.3974084291305946
18000,-61.798095905722384,3.0340977549297348,-60.99800312821624,3.1559010467249857,-52.761229674401804,2.206180428663434,-54.184783845632225,2.3834743207370623
18200,-61.69742434427011,2.9872092401733576,-60.861920919801996,3.172924384095688,-52.786600211114795,2.2090357590038843,-54.09103948956862,2.3760099904645466
18400,-61.482837291535546,2.983323434649369,-60.73510208329201,3.1957544869098005,-52.651592840190645,2.215452204250399,-53.98912400651122,2.3703269263146427
18600,-61.44656143039331,2.9745052430592587,-60.66579605131851,3.1778387529745418,-52.49840606640814,2.2176214499882323,-53.94362284656934,2.3592589273024385
18800,-61.50257908726733,2.97148574109984,-60.5133553277465,3.186992332728753,-52.39844234204916,2.2133255051049527,-53.948819177993116,2.3641813890184724
19000,-61.51770471654706,2.973943251084586,-60.40847311873156,3.1686213404836745,-52.45715187882584,2.2094261415682275,-53.884851812904884,2.379704368015414
19200,-61.4652814410525,2.964288182277525,-60.39006070164488,3.1701258109203625,-52.40535019370931,2.190179247759678,-53.85280691767077,2.375213735969107
19400,-61.4120435485572,2.939247220932486,-60.39129067538025,3.159396192714108,-52.31922647905116,2.1937747736838795,-53.75144486297137,2.361630004294681
19600,-61.34665718493894,2.9335966772652613,-60.21139365584019,3.176472414575013,-52.30411623073165,2.208453801231828,-53.76307918440627,2.3724060492301975
19800,-61.233134546172714,2.9298415688478974,-60.10010288504379,3.1672971137685466,-52.36063225648186,2.2138896186123374,-53.67042984996526,2.357772575164229
20000,-61.06830827602886,2.9152337950753795,-60.09128280452208,3.171652470812897,-52.35570295155204,2.21861029030656,-53.46809928830111,2.335060654569558
20200,-61.07410755691252,2.898144483934687,-60.096912232666725,3.1496295771396454,-52.19491414918333,2.221882151385257,-53.45513105112735,2.348011800186726
20400,-60.90986228703182,2.8940872795618815,-59.90449604964074,3.1416007419396235,-52.14699122883915,2.226867918033403,-53.445845333127565,2.3448513383710647
20600,-60.73665628599626,2.890200326695268,-59.77504489095609,3.133494888692648,-52.11189666485864,2.2248031629333065,-53.43003071710802,2.363831486068912
20800,-60.702913391407364,2.9014967433462924,-59.551812783211716,3.158114726859905,-52.130115589494416,2.2170072469343456,-53.53771470049718,2.3640112379450477
21000,-60.60676609596404,2.9079401590185783,-59.611427280183186,3.1531017548444114,-52.138142856728656,2.2112249782634827,-53.51275618159513,2.358424394908993
21200,-60.42911248343037,2.9169972417019796,-59.570505643585705,3.166520782949506,-52.10795791778135,2.2059626205889282,-53.448872862355856,2.35491055569024
21400,-60.36433299466483,2.9257756374756663,-59.65752642352228,3.1649935193400602,-52.130496603107524,2.1989540154409255,-53.58183781244128,2.343083942932185
21600,-60.226452803086794,2.9282455006570385,-59.57479513045003,3.1602539079397176,-52.08426764094637,2.206649736451425,-53.512088161071176,2.3278302028061284
21800,-60.077847558913135,2.933619683363128,-59.49385397037077,3.1414875141608376,-52.10480595051112,2.211613579521341,-53.47003164723579,2.339858776146552
22000,-60.00423456792907,2.949827685057148,-59.408219908585515,3.1364868590347896,-52.09581397614268,2.2083347605222174,-53.38690341710991,2.328588885322824
22200,-59.857129214774744,2.93368382698428,-59.326686051535425,3.150596047486105,-52.03627893226953,2.1945828522229975,-53.220344877487605,2.325168948970032
22400,-59.78107404985958,2.9434865991364108,-59.34812406661933,3.136457440477174,-52.06830648188989,2.1855596818719008,-53.24387879364141,2.3213164703735765
22600,-59.677730358501705,2.952010981067002,-59.357668493036755,3.132162420039095,-52.117591613956364,2.1911866867446004,-53.27291594818797,2.354032312656817
22800,-59.556921007812235,2.955583869316287,-59.240185649401965,3.145850436570543,-52.134298691381076,2.1839355876080493,-53.20622367255689,2.356647827676795
23000,-59.532403994310236,2.9785366818007932,-59.32925202161374,3.127292667640634,-52.16719835454011,2.1704708326710986,-53.255451628247286,2.366208735566943
23200,-59.29357211471929,2.9667018919856987,-59.270685617025045,3.1305639384765933,-52.09959693545941,2.174916453001534,-53.16039225921279,2.370911984492623
23400,-59.1733442840738,2.9916396414000683,-59.20841496829926,3.1248500246579645,-52.03776182441598,2.1631544107411704,-53.17671262338214,2.3910901378947496
23600,-59.12513846898167,2.9846119233073813,-59.09021923655709,3.1407138801605528,-52.112113890768924,2.15982571496127,-53.272616068249135,2.378743554284326
23800,-59.08156664773437,2.975691955834166,-58.97185984253071,3.1465566198619457,-52.02103705722654,2.166027099949903,-53.050595736238336,2.382010895564193
24000,-59.02213329009317,3.0036274609731,-58.95480012098791,3.147986284025477,-52.07304462901487,2.1555700845458614,-52.99719040004578,2.367848787804544
24200,-58.98769572884959,3.0018769569353276,-59.043888859181536,3.1319259363272964,-51.9499159207113,2.157739240706431,-52.93768834404793,2.36477458984575
24400,-58.905341303339355,3.019003192221833,-59.05754160247329,3.133358740514764,-51.817554565084755,2.1540907725549223,-52.927203050635875,2.371427807335092
24600,-58.79856375706091,3.0264573241439012,-58.90898299762805,3.1564928745825713,-51.771986045211435,2.1622285721815593,-52.853942668108814,2.3640091937724677
24800,-58.85687581951554,3.0267208042463127,-58.80737783459931,3.156796305128978,-51.752863396425084,2.156287619581207,-52.81931367222143,2.363222353158982
25000,-58.88791347480681,2.980136987586362,-58.78837473698961,3.1462786972808567,-51.80878824968898,2.1747351347526136,-52.82914034228351,2.3721764096507365
25200,-58.85221329482308,2.990044543189859,-58.67905896893454,3.1705345697428124,-51.83473922653935,2.1762358089266436,-52.83445691542848,2.3764227073677953
25400,-58.818144486492336,2.9898332559290335,-58.55343156203633,3.184399089390838,-51.72530618013785,2.1762658987557777,-52.85300427950749,2.3656618865105106
25600,-58.69322435729822,3.000352208001641,-58.47151632283827,3.1805431788521985,-51.74727876256492,2.191157905337076,-52.86753055365957,2.3678358332705307
25800,-58.584008188201544,3.011017499776493,-58.342366568927986,3.1800264459629766,-51.73052981233767,2.191822085793736,-52.84022288330081,2.372042970420063
26000,-58.636451221172,3.005784785396172,-58.36087957689607,3.1832804576197256,-51.65912235867521,2.188510720620359,-52.79686745046111,2.3794838433543983
26200,-58.66239860023688,2.971174512116659,-58.2820747394594,3.169546589566212,-51.74999396324691,2.1944579166656784,-52.81350759612815,2.3932480756851184
26400,-58.64073083622542,2.9613756605745767,-58.33006969384029,3.1565559401301826,-51.73563320090741,2.2102679992029226,-52.88224099875667,2.4004401013646803
26600,-58.62381358055322,2.9501762008767605,-58.19703397043284,3.1730037662175437,-51.6653932174909,2.218343836857262,-52.89423948311959,2.3798139662465245
26800,-58.5429890733192,2.9376655078680747,-58.11553220217645,3.166088768725595,-51.62478726145325,2.2123244166397678,-52.87489814428694,2.3914077451384688
27000,-58.318150551530586,2.9364023772556624,-57.95695997519558,3.163281941464361,-51.57762134752773,2.203256342909166,-52.887096013104426,2.402136653310692
27200,-58.246579772830856,2.936002430975627,-57.848663026716586,3.154241413239463,-51.585349339675616,2.210728675457348,-52.880010107199375,2.409637276285773
27400,-58.23523571057538,2.9144689847987904,-57.82097120425601,3.1719124524038613,-51.5640658969751,2.212924718846205,-52.90605897842548,2.397318155625132
27600,-58.13722574597289,2.926101282442145,-57.77764421423868,3.167719011158336,-51.60387149927754,2.20786122603159,-52.817385616933386,2.388476959136559
27800,-58.02976293526064,2.921701315295944,-57.73978788881189,3.176063718937776,-51.54224802076644,2.214507766800929,-52.82370922772118,2.3875523554536504
28000,-57.92284610467533,2.911399796080157,-57.64792696621281,3.171659739942414,-51.574517818905505,2.210092742305814,-52.74571013809821,2.3828241797409615
28200,-57.82389346628771,2.899910174462537,-57.7041100203097,3.1640157168604413,-51.6645795158286,2.2046617157911035,-52.669162427639115,2.3866176420197083
28400,-57.78444078381075,2.8848777313763336,-57.66466270350181,3.1448539573749503,-51.62762222301463,2.2155696802679907,-52.631915520349274,2.3971879244973198
28600,-57.774015291057076,2.914224975154131,-57.57087623045965,3.1539238436955968,-51.689509006816024,2.208894233453301,-52.58437216306682,2.3955138215632075
28800,-57.7718240670534,2.9284479001539405,-57.48127526308748,3.162973774572167,-51.66822164845402,2.209225535414446,-52.50986890924718,2.3760246489498402
29000,-57.77734345536711,2.915471224882187,-57.41450596415348,3.154383908343748,-51.639847381291354,2.207746968417184,-52.54225813540498,2.3672861009388524
29200,-57.80190313602171,2.9046686076474786,-57.237761302909746,3.1575580403445023,-51.59833419856345,2.208872934771803,-52.557309682566,2.3455398717388833
29400,-57.75209838952466,2.907098656713483,-57.32473476645164,3.152369648993564,-51.596147519459606,2.2048866995904626,-52.56028591358691,2.3585860343398735
29600,-57.72898790791364,2.911710085032662,-57.21352930823502,3.1424297750803625,-51.61591489120366,2.2072489452435153,-52.57754045463156,2.371823481745591
29800,-57.6185663224096,2.906197479735325,-57.20038729110626,3.150974925068837,-51.53159434553586,2.220442267119131,-52.51072150139512,2.35991606531246
30000,-57.4805760967102,2.91467611680902,-57.16817742395154,3.160020947872948,-51.449654551878794,2.211513163913327,-52.51876299822503,2.373892958012923
30200,-57.38512626139095,2.9386408804147037,-57.15764221238759,3.146934748996479,-51.537531419792934,2.2088180870289875,-52.48012633513972,2.383972199152259
30400,-57.38426569555804,2.943270371039514,-57.0374224442312,3.1428931345468505,-51.5495506225627,2.211321952357194,-52.487301854644365,2.360401010992923
30600,-57.37980484938469,2.9474893251982164,-56.964846690045235,3.131406888530304,-51.44006216916469,2.207081140733269,-52.488750586110044,2.354934713023732
30800,-57.33514883752057,2.936830569659838,-57.01010347031011,3.1373643219049634,-51.30904131720116,2.210844942731548,-52.46284566132683,2.3616293643747466
31000,-57.262468945917426,2.932456353664495,-56.981649730103754,3.1354241338006723,-51.255198286324884,2.2119624545245697,-52.40830275087541,2.369940289237542
31200,-57.237993040440145,2.9340492703116086,-56.9827163517829,3.1298465643998825,-51.34909162727811,2.211875493809961,-52.41286673409488,2.3736430292887176
31400,-57.231273127477316,2.9161574853646424,-56.98930697411778,3.133038129630605,-51.27878015751302,2.214643882206977,-52.3327179876864,2.366534584969513
31600,-57.218496272053386,2.9232016575860724,-56.951095505968695,3.1327826554752565,-51.28602562648807,2.213051523337386,-52.21888715249303,2.3665984226054495
31800,-57.24749275799163,2.927996433769817,-56.989496143314156,3.1240644139135303,-51.15466690685679,2.2285313658804284,-52.14858750171995,2.3676208474314535
32000,-57.40149585298494,2.912295786239027,-56.923752314268434,3.135531618104061,-51.199798022424936,2.220639973131642,-52.275892879299526,2.347235556817539
32200,-57.24851534229566,2.907188053266359,-56.9109244329717,3.114991548147084,-51.127089193047084,2.2100643463505527,-52.21865303230692,2.343518020685813
32400,-57.33370788774277,2.8946498649770396,-56.92205122568299,3.1142364025555627,-51.099516570299585,2.1966283347332447,-52.004678077781946,2.360779693563553
32600,-57.25560380605497,2.901934707012333,-56.9504910370351,3.1259731017359216,-51.0527599110538,2.195312277068761,-51.99608595844214,2.337695723249622
32800,-57.2641240736676,2.8999353653692075,-56.897203028422766,3.131512072393959,-51.04411481938901,2.193662104921617,-51.858904679350644,2.3352148793782623
33000,-57.269657820481335,2.9000713523928088,-56.90335978747722,3.1236387880491443,-51.04614184611731,2.1923672946417425,-51.941821586386695,2.3554416120881605
33200,-57.328742942916094,2.91206085831843,-56.86569541266353,3.115836313599783,-51.041896102523786,2.2011469624680733,-51.974373112746235,2.366380934019267
33400,-57.34072525249956,2.9093959021170255,-56.78966217827263,3.121877157193413,-51.03238359919446,2.195850913385577,-51.93059040048745,2.3808719428608454
33600,-57.1649575816074,2.905674804877977,-56.802145769567744,3.124161904518189,-50.94730074773208,2.189338559250571,-51.93350393633003,2.3906974957957283
33800,-57.22803211861491,2.914434544362327,-56.89553585035557,3.114941248246617,-50.9093661961654,2.189138391835273,-51.81416245659647,2.3921802171265143
34000,-57.246470905195665,2.9111520911171875,-56.92640039150099,3.1125836839099628,-50.8786744564666,2.187144098163881,-51.73320176521771,2.4030290783344537
34200,-57.33721952352816,2.9125322467746644,-56.78904589765937,3.1095477407200427,-50.74721436140983,2.1996328538571306,-51.73408886918367,2.4073602295344254
34400,-57.20305812986161,2.9059879844393555,-56.8149253334806,3.112910337250413,-50.648883454560185,2.2054649116269998,-51.75026483765113,2.3847156080664305
34600,-57.228953693580415,2.916898139703522,-56.799374283975304,3.1180334889923955,-50.70139604548476,2.205409495264571,-51.69115478924331,2.35271779734599
34800,-57.23688475936416,2.9288760602271817,-56.845072212338806,3.1106540993873004,-50.7372764910362,2.2034257551657657,-51.79342202831111,2.3468259841723595
35000,-57.20244261894502,2.9219954291806953,-56.848365143052035,3.106816293762801,-50.70633792524599,2.192255929540612,-51.81012841885871,2.339578089911848
35200,-57.330151650519134,2.9295588667426884,-56.81746769064028,3.1227941686658736,-50.69412603535381,2.188239252578773,-51.8671418310115,2.322988733658813
35400,-57.35613518924406,2.935591700051615,-56.73601358110087,3.1331843461942386,-50.728839291467196,2.1869329781288296,-51.854796773372094,2.3116527582675896
35600,-57.397271845943905,2.940138698486244,-56.616555195918835,3.14534804952785,-50.66567239145574,2.186068167934483,-51.887731779429494,2.305153905987906
35800,-57.285999510196774,2.9585525730981903,-56.69723665397216,3.163547764343846,-50.687465433348564,2.1795368898501843,-51.903676713727975,2.2913482998177765
36000,-57.18729225850592,2.953597834531837,-56.59904695702366,3.1561960986752755,-50.78817603110451,2.1699868753974805,-51.97551579441872,2.308650910515666
36200,-57.33340788893968,2.9398950400203256,-56.60695027403827,3.1626533311363243,-50.69367068079044,2.181497589115444,-52.019807224047234,2.283517769314168
36400,-57.29384101266997,2.954261252458509,-56.538850150556016,3.155852176186121,-50.6084496383689,2.1688645298706186,-51.98799401749492,2.2863366023610534
36600,-57.22968007149621,2.954882715969535,-56.48679795685656,3.1621300067920024,-50.69112896483551,2.169315132421604,-51.954134933968696,2.2850353064482616
36800,-57.159150115492324,2.9645037777948517,-56.48634300358993,3.1623282050679773,-50.74482438396325,2.1683037070938496,-51.95267964701803,2.2647478667876775
37000,-57.133897551111744,2.9588771368395443,-56.4402711303982,3.171542433794453,-50.734287641805885,2.1670103319536906,-52.061745039294735,2.260980260610886
37200,-57.10269601470067,2.9549956527584396,-56.399659506843,3.1707567584990235,-50.760458780696574,2.162246936668034,-52.07099870361131,2.2606140449680887
37400,-56.9893125850183,2.962362594719454,-56.36266266786092,3.163246812976966,-50.776297820718035,2.1525703343274407,-52.074849935820104,2.250469168125839
37600,-56.89528167749012,2.959332541679028,-56.30657543075765,3.166243900256077,-50.82613619787006,2.1372727565692236,-51.98118171004605,2.257293765005228
37800,-56.936398714730785,2.9580869071016047,-56.35003647884335,3.1647376474622892,-50.83217992109105,2.13043138258003,-51.943904319333726,2.265511345694706
38000,-56.83107170491854,2.959536178162527,-56.24533675469215,3.1492705549583953,-50.77561418901375,2.129253202906914,-51.98259224823521,2.2588555223612983
38200,-56.804700570403476,2.9713700147316335,-56.179237828720225,3.1495443758631447,-50.79767867672633,2.1244742555036877,-51.93030267253858,2.2667703347371106
38400,-56.881931701623245,2.9597247914135907,-56.130328144881524,3.153450172885533,-50.75961148960595,2.1231167736388072,-51.91765559342518,2.267576368635538
38600,-56.89013360308712,2.954289709492525,-56.059843900354444,3.1394739432126184,-50.782869377229375,2.113255678885715,-51.94489374510034,2.2709359030144167
38800,-57.07384998716943,2.9370918039176015,-56.119043674720444,3.139033907983639,-50.78982696793285,2.1102795013698823,-51.9587525257077,2.2621094856151664
39000,-57.02979372271791,2.937877585996455,-56.09623002588265,3.1402225790635896,-50.740376957638915,2.104631885639192,-51.9729397232369,2.260935852722848
39200,-57.050566751272335,2.942121171511127,-56.13073551017163,3.1382882256508386,-50.6890595250832,2.1221789884712967,-51.9029924314693,2.2601630057795887
39400,-56.79303977556941,2.920154060529016,-56.04471511462318,3.1541236886168713,-50.72214942597953,2.113990377601986,-51.91412772160771,2.265773591418485
39600,-56.7115944345352,2.908288412105419,-56.12446311712465,3.1437023088770464,-50.7524470467566,2.1109449566966574,-51.980521614337775,2.252465112750451
39800,-56.561251345453236,2.924500392100658,-56.23443213418623,3.1412234292064154,-50.83586899135389,2.1087806903844526,-52.03523120984844,2.258463241471617
40000,-56.463282953238185,2.9149106335401056,-56.22397016844107,3.1419817034852398,-50.843276623281255,2.1045330457224023,-52.10064720377622,2.255070749787182
40200,-56.44884581475524,2.9052399027475433,-56.23797694894225,3.1452522962612415,-50.83131948552892,2.1032636323858647,-52.12691652792104,2.27064604407737
40400,-56.50239370100685,2.8920081473614347,-56.1712111285636,3.146630882180133,-50.830411793254996,2.1041717868084278,-51.973708685080176,2.2743249286001066
40600,-56.47933314099324,2.8849541270269636,-56.21116376330332,3.1354780202826067,-50.88055670036508,2.0921275262973866,-51.934302800363355,2.2779141973099644
40800,-56.41338909437391,2.873106433390136,-56.01748751236287,3.1515213954871633,-50.93723797119603,2.1001906300866247,-51.91793724742102,2.2876433804716005
41000,-56.34535175779083,2.8822825053219794,-56.02758616854808,3.1575417719002536,-50.965931229590424,2.0966872787781146,-51.964533508318056,2.2705621994199605
41200,-56.31792593668752,2.8992299580707215,-55.9755992463022,3.156803376704707,-50.908597402373445,2.0878384235594,-51.93741548471001,2.2633914187896678
41400,-56.30329329974757,2.892374807772892,-56.0735955268839,3.144961444096657,-50.927998136251425,2.0869623076639043,-51.88192247016949,2.2649586159741677
41600,-56.27865634064015,2.9010822102657436,-56.03934382578607,3.1541366775027333,-50.93345546391369,2.075515009005828,-51.79967682931442,2.2779207478059607
41800,-56.208979017931135,2.9068163973049894,-56.09136437527144,3.1563668854592675,-50.86266658973344,2.0819166278934866,-51.69434901816223,2.2766208842905926
42000,-56.16197214722518,2.9073728816178983,-55.96092997916708,3.169099721696621,-50.81235472219967,2.0979995297004574,-51.76698619967824,2.2768927152639384
42200,-56.128023708458684,2.895963441782407,-55.98882868552574,3.180981987192312,-50.82101178387304,2.0907515885193675,-51.68349516397933,2.284760522305635
42400,-56.1237684631158,2.8907647033784505,-55.973863056390485,3.16056668853425,-50.908748211392236,2.0992237182446343,-51.70553002769735,2.3066571591247342
42600,-56.02907003835568,2.881210975379848,-55.98914919598335,3.168726715391811,-50.79878523660665,2.0951408079156018,-51.64940100899093,2.2856897641240823
42800,-55.89415982137542,2.8845891350315105,-55.957040994310056,3.174280378629601,-50.80875798213681,2.099019366174649,-51.617300951265435,2.280493935671909
43000,-55.75891209404997,2.88085055451354,-56.06685201604376,3.1832892793440197,-50.78443368412147,2.0877967997852593,-51.65609669232549,2.2738560844269027
43200,-55.628616542481815,2.877768332384632,-56.060237709736036,3.19380110987152,-50.77360717129369,2.0992274908908812,-51.56373778399636,2.3006474347910832
43400,-55.69631590270128,2.866042996482261,-55.97489819272927,3.192247481284162,-50.71117433707449,2.1007548235645155,-51.577323991549044,2.3099097971082174
43600,-55.52663105475961,2.8863040099392947,-55.9283874106649,3.201333731210188,-50.6775955604373,2.1109070460393045,-51.52265809933305,2.295182324720167
43800,-55.51136328026555,2.8947773828370447,-55.918258206054155,3.205858953421347,-50.62934525766008,2.1096953218394847,-51.63046591143665,2.292471143773327
44000,-55.31393058523282,2.900539995555165,-55.675041148493335,3.2145645257578543,-50.614873519619486,2.112710029960379,-51.63168147090704,2.29528801475071
44200,-55.291545544099016,2.908745140572965,-55.67329910394077,3.2146760021177427,-50.55485889548719,2.123294579206728,-51.49439208185775,2.2967295686907305
44400,-55.34573083797436,2.899597285043673,-55.73481442315496,3.1996403475117026,-50.54002299416611,2.1246938375269293,-51.420007964118376,2.2899670893629085
44600,-55.26486704097354,2.886265916551866,-55.53674078125823,3.201961055224939,-50.35773153624039,2.125467257175943,-51.48524042078961,2.299770834662553
44800,-55.23927133227496,2.893234386821419,-55.589712361462105,3.208859991198217,-50.337168115742436,2.1304956778796824,-51.45949296757967,2.2874774332136374
45000,-55.206824453295276,2.882876828587851,-55.528796797969164,3.207270680364389,-50.38446609988059,2.1449119337843636,-51.44076924954627,2.290443123304844
45200,-55.2439727724538,2.8956483002482662,-55.421712360764005,3.209721552344829,-50.33869126859654,2.158155689039025,-51.388385549861574,2.306131825280693
45400,-55.30307724339987,2.901494776674664,-55.32104290787149,3.213150220184772,-50.32752085313368,2.169955794717754,-51.474733378067015,2.3091558860956765
45600,-55.3220978822018,2.880232681240153,-55.27383336024691,3.209001819889079,-50.38816408198155,2.1752078719592216,-51.37856245510986,2.311453192343572
45800,-55.13451390471995,2.884862034211561,-55.27403176513135,3.2161213070970827,-50.3233301601029,2.1829915253534864,-51.3802834933873,2.316484389112255
46000,-55.13811013131791,2.8855255961213624,-55.178066990322435,3.2158845354968837,-50.31051557349384,2.1752780889871612,-51.30113997244398,2.322023581376195
46200,-55.079246814871375,2.8803990348599506,-55.262638781528075,3.212511491151408,-50.337393411685824,2.181437879180422,-51.223222427141216,2.332814877088882
46400,-55.073454986159994,2.871194282112748,-55.278219426010764,3.2140445221649334,-50.37947316986645,2.176798921827949,-51.229719620382376,2.3422021576844894
46600,-55.074627377159665,2.8726579832094985,-55.19000562292889,3.2189669210144904,-50.35706347146253,2.1836191588356164,-51.237289046211174,2.343555401577322
46800,-55.1072119261464,2.865021396651919,-55.245307110000866,3.2103126093215115,-50.2840067143737,2.1969334592150833,-51.24325201402328,2.3413435979759183
47000,-55.19190631064432,2.8589952373088448,-55.241354462583,3.2154883432133485,-50.200163573521465,2.199222042412566,-51.238523159630084,2.341774257522001
47200,-55.25734700635005,2.8622502056579493,-55.22466964180724,3.2085291370499602,-50.198936646790436,2.2141871203735572,-51.23502044819641,2.3581382165900626
47400,-55.330155998778515,2.8627380373506495,-55.23134465773491,3.201199147458898,-50.18348840115121,2.2100557833072934,-51.2260052690511,2.35274687491526
47600,-55.428607460847644,2.8576687274540364,-55.2377838556368,3.203018505247469,-50.21586885185587,2.217283269782744,-51.2747288421725,2.347607495449142
47800,-55.40432276837441,2.846732259123649,-55.25194434227964,3.1959223530448972,-50.221997405724984,2.220830805645935,-51.325277001481055,2.345412427609708
48000,-55.52872693679187,2.842973701941032,-55.21020051780307,3.19264997098026,-50.20866925642028,2.21510850578903,-51.39311592548143,2.3352001017220787
48200,-55.516685769678205,2.8507467971695015,-55.052638787246785,3.2006707547953805,-50.203768449670385,2.220668462486703,-51.43244344905309,2.3235016047196635
48400,-55.44836544837982,2.853034923778517,-55.083246803783794,3.2050154771738004,-50.18906830156985,2.225633209045458,-51.47374758365799,2.3211146122568884
48600,-55.440920011194585,2.8567715588424774,-55.011896892116596,3.2004437513954485,-50.13829842657481,2.2120201004078086,-51.542272700247615,2.334651642277306
48800,-55.50294999245398,2.859456100777541,-54.863202308146256,3.21444493585,-50.09719026391655,2.2259760420245605,-51.637292531385526,2.325806839071187
49000,-55.31364360039623,2.872779695121852,-54.777544521729524,3.2196917084811822,-50.094362184478065,2.2244778708721102,-51.62621592045178,2.327344556176818
49200,-55.2452647674407,2.873154161056211,-54.9221787596806,3.2123742622086757,-50.06586758454198,2.2335998994584663,-51.67495531876726,2.3265570157048385
49400,-55.17989337851147,2.8782345831567957,-54.85748772320419,3.223378125693273,-50.00919815013039,2.240317673534999,-51.77723732462027,2.3183775806679896
49600,-55.09635931694912,2.8775676855587378,-54.801698269759484,3.22490086470233,-50.10193498660967,2.25201683449654,-51.71669625402237,2.3157770914315963
49800,-54.89995292354989,2.8790512461575037,-54.87239253284582,3.2332446648292645,-50.14566061112227,2.231093240073288,-51.65674609326827,2.3322183849956404
50000,-54.915940163958965,2.8853286025031046,-54.92444022224988,3.237463567234838,-50.07962935429619,2.2269512565774443,-51.5930590644034,2.331530084602586
50200,-54.951135080664656,2.884968516257444,-54.88560468272008,3.2367013345940543,-50.21862798176598,2.2364837190081497,-51.50692594553877,2.3468531073754826
50400,-55.00367138828611,2.877955790262548,-54.80121834813324,3.24386737850285,-50.194434818335424,2.2081937645218312,-51.57045859919559,2.3357640479261437
50600,-55.026961701223044,2.873880425291356,-54.76516268516833,3.2429696621560944,-50.23565029570617,2.2047028304629537,-51.536138142438006,2.3282766678971427
50800,-55.08180220529359,2.882030921532862,-54.70188420384484,3.2378834059150967,-50.19029787788337,2.2112421944566085,-51.538708204073956,2.337579736757199
51000,-55.197084928233124,2.8850650746509756,-54.71019485180316,3.246203944119316,-50.15940341998216,2.206512164210785,-51.51551316048084,2.333609027332172
51200,-55.1112969845174,2.8889826032916424,-54.726377021315855,3.243966944633101,-50.22251151416289,2.216681443172019,-51.512594297762256,2.328656526207535
51400,-55.08970170460776,2.88708881378398,-54.69221224387638,3.24527439572583,-50.23863328384085,2.2126744178080187,-51.554055083684055,2.329273508536148
51600,-54.975574341517856,2.894977892739092,-54.595698522784915,3.2565891969869516,-50.26922024491682,2.2103191504655624,-51.56448843938667,2.3420946890118546
51800,-55.02167223218261,2.887816376829895,-54.613293727770916,3.257433703939307,-50.24868037960807,2.2086909668351216,-51.48487823014582,2.3574290067895083
52000,-55.061326651528724,2.8879654427704677,-54.67500917608346,3.2458795598417516,-50.282570108651896,2.1990148489673635,-51.38045126724651,2.372934813481428
52200,-55.01574338169962,2.8843560699379593,-54.57232496501796,3.228823135014211,-50.29963031522371,2.199426899195302,-51.336212322453676,2.3920010960763296
52400,-54.99493460448318,2.889384893988072,-54.65178776095699,3.226751139087482,-50.281549032969124,2.203663688941874,-51.353322158526595,2.4015407100355284
52600,-54.88553342157821,2.87357740703145,-54.58941082859016,3.2274012248611244,-50.34260788682575,2.204435327352735,-51.25726749857124,2.4245328663328234
52800,-54.911368729061245,2.866658273794268,-54.57364399863037,3.2359938220759927,-50.27317031045339,2.2070341069436545,-51.16920169268579,2.452759554448724
53000,-54.73224703465172,2.8906992889856196,-54.60957548710829,3.237030520843634,-50.34527088701799,2.1964537936352153,-51.14374711564423,2.44287309207056
53200,-54.653844616065854,2.89846724484413,-54.58516015429154,3.2542559963647406,-50.216717127430975,2.1877095139872718,-51.06699029784616,2.423982300183122
53400,-54.66750788675958,2.898182987650105,-54.71512769848274,3.2522724828879896,-50.28421813413742,2.197322088509806,-51.08439622298289,2.436353754662056
53600,-54.696241890084096,2.9117492296352188,-54.6803757540676,3.2558879085190315,-50.27982174560709,2.1986216281855127,-51.096737356667845,2.4188690837944375
53800,-54.548341960907074,2.905084596444998,-54.70454531287236,3.2540932368717095,-50.2080527451533,2.2010576562417414,-51.128643672648096,2.4292997347488696
54000,-54.55996592711071,2.9180128704274355,-54.65278080061246,3.262185351490522,-50.210861202006875,2.1928196080953737,-51.06635383549579,2.420262951621437
54200,-54.490523209265014,2.9368681214595314,-54.62803655310181,3.2624068761395226,-50.220305791360694,2.1887874018444218,-51.020591266299135,2.427061198814566
54400,-54.46931036039464,2.949155378330636,-54.640320157355205,3.266926846058593,-50.25566047350031,2.177896137674855,-51.00351587997027,2.44930501575918
54600,-54.41850769248883,2.945973002119,-54.68991884767809,3.2633824649809315,-50.25722795460108,2.1796737985195307,-51.00733817397865,2.444304548434949
54800,-54.51729678572572,2.9339419940454174,-54.67125204475091,3.259539044263599,-50.27134921734614,2.178781606493163,-50.971135030101934,2.4518221147206485
55000,-54.527339683514,2.9323791935107884,-54.67429207168462,3.2574258167290884,-50.27401972458195,2.1803776159232093,-51.02735240411868,2.4389722864323526
55200,-54.41358976440062,2.931973700774699,-54.74134907828474,3.251097730201987,-50.289699120261204,2.183463334723719,-50.98784267959796,2.42297981149388
55400,-54.303988841662346,2.9313162408816247,-54.79622019887028,3.249213498463193,-50.213897497185734,2.177496820096484,-50.99159960494663,2.394383680857819
55600,-54.15028720668209,2.914881736100622,-54.8206706429818,3.2455981813535244,-50.25138333698899,2.17727115346217,-51.08346028272039,2.3938446564269946
55800,-54.250653085054275,2.9079519870444495,-54.86488030036678,3.2445483845827354,-50.22674441658032,2.182399479436165,-51.10238847654378,2.3766693277197795
56000,-54.327035518993405,2.901807240952428,-54.84702276515732,3.2402535085426263,-50.26660394600849,2.1787822874446543,-51.1548580524151,2.354490370569131
56200,-54.14283319348432,2.8978129150504586,-54.896423268618754,3.230937902474968,-50.241413945176994,2.1899114243337,-51.20014677815165,2.362092452213355
56400,-54.127743051349015,2.899208235664887,-54.9274286408501,3.235997680310012,-50.15701191663245,2.1784973749449894,-51.2525420881621,2.3622140323204266
56600,-54.16738335772724,2.9020110938727397,-54.885448298780275,3.2377064463890517,-50.104348855011175,2.187304379208344,-51.172094638196384,2.358885076071992
56800,-54.26870532016876,2.8982694170094727,-54.74998018679012,3.2341282039757693,-50.18008311381407,2.185419705122383,-51.16483243852806,2.3693432459706485
57000,-54.23816155065739,2.8946576870232814,-54.740337981463874,3.2301042830546676,-50.210672734171766,2.1965342162359125,-51.10124406905424,2.371594573425321
57200,-54.22410319642742,2.8983430206553273,-54.73294644367116,3.2379867394049158,-50.15136405691066,2.212599406568352,-51.09197655773003,2.3486425956718557
57400,-54.16247030736194,2.878779167439008,-54.77904850771417,3.226042135818542,-50.24100990168664,2.2181128541426345,-51.09369616457552,2.30764399135956
57600,-54.10896072629349,2.884857502874534,-54.64807245569988,3.2350543163501855,-50.201728758781556,2.2255664738239385,-50.93292444103653,2.3020644783318027
57800,-54.16953651001317,2.883382633320019,-54.66096546876347,3.2361441204723835,-50.274975412698375,2.2189607668858495,-50.898751736365554,2.305246095638459
58000,-54.16433751416567,2.8798057517754816,-54.58182293896701,3.241371176085192,-50.25793459207396,2.2169630255102737,-50.91190982443452,2.3059586906751104
58200,-54.137249884604415,2.892532957326805,-54.53083025947226,3.2333718605869395,-50.24451327071048,2.2178061242555462,-50.98861814804646,2.304318501624772
58400,-54.239207755312115,2.8892267878753817,-54.532424581590774,3.232104438859798,-50.150079101795875,2.209854242054652,-50.9526240456472,2.2885882264455253
58600,-54.1448033395959,2.890315590734751,-54.470372729293985,3.2363854488075643,-50.177966027735486,2.1847949229353145,-50.8655175973929,2.283704915769679
58800,-54.164998590842735,2.8804833854172514,-54.51739205127974,3.2428372451055045,-50.15417785389036,2.1761347913802904,-50.741236242711715,2.279493841103552
59000,-54.024251261565134,2.8909838502897047,-54.50938811470708,3.229454912702883,-50.20055108573638,2.1736777054874183,-50.78311271756076,2.2900360960420687
59200,-54.075286891004595,2.8853776196239953,-54.51752744572075,3.233182285159818,-50.11138226070561,2.1736567325657705,-50.67328091311987,2.2938711153043316
59400,-54.024232304610514,2.900474929315793,-54.549230151345476,3.225627709679365,-50.07585182257917,2.183674519466912,-50.641396600632206,2.312408863208725
59600,-53.89404876454453,2.9154183387797934,-54.49602080800085,3.221817093717974,-50.089591282978084,2.1902665967121444,-50.6630518250185,2.30722559768042
59800,-53.72592013089911,2.9220572928523616,-54.42152058551204,3.227447758516798,-50.08053662643552,2.179471691571544,-50.696227753238475,2.2920038569018706
60000,-53.83779050244616,2.9133393322851435,-54.379542867159934,3.2231797483920785,-50.09672401253731,2.1830612330784636,-50.731000475321515,2.299158646539545
60200,-53.78743186822833,2.9106686573576495,-54.269090572152706,3.2339339358255215,-50.070199664373156,2.187258991652705,-50.72803459535973,2.2955229227782628
60400,-53.86056737700241,2.9173635540048872,-54.28054053628818,3.227332310239583,-50.12131438407083,2.183561206873391,-50.65527365924251,2.306941343454312
60600,-53.903855852989544,2.912766771292465,-54.26941018919202,3.229273189713121,-50.12305805639525,2.1879039204371864,-50.61511246912602,2.29965645175505
60800,-53.91019490279552,2.9259208100348406,-54.293774887841685,3.231226818639655,-50.04413725281613,2.19386435577412,-50.592189568583564,2.2991040264733873
61000,-53.90362672690462,2.9196307192760544,-54.26781552177591,3.2353180027609008,-50.05581902320066,2.1934738619035365,-50.57065763985781,2.293988266177908
61200,-53.815393010235745,2.9323876993739484,-54.292890660906906,3.2286528178357283,-50.012067287225754,2.20302477897003,-50.6046092161351,2.2860130147717728
61400,-53.866753515246174,2.9215749269988636,-54.306333094265675,3.227207065172128,-49.95427290676506,2.2024933001934173,-50.49651688820316,2.2845889158319066
61600,-53.892651139459794,2.918195226387514,-54.31376229631207,3.2310813687113304,-49.97792318610655,2.2079815627017196,-50.59643660835423,2.2724844139545017
61800,-53.85367309684257,2.9245990924536605,-54.20743328108558,3.2391826594351407,-49.972809127122176,2.2062851598382793,-50.5197881931232,2.277465324774365
62000,-53.85774825538562,2.9246948255329146,-54.15631295418746,3.239569180249927,-49.95550815138536,2.204862988677174,-50.54444052906992,2.286851577112523
62200,-53.871045618653994,2.9329463933538364,-54.1935393852225,3.236435647949292,-50.001398157802406,2.2090750941998496,-50.67640001283542,2.294729774035065
62400,-53.97673015288292,2.9410251034823065,-54.12748038460278,3.243776742672212,-50.042735723431285,2.2148679988090203,-50.62001284072618,2.304839224746859
62600,-53.992075788718104,2.95138407671493,-54.01758486191962,3.2570948157800412,-49.99473103839522,2.225745653863493,-50.77487328124813,2.305230207818315
62800,-53.99058470171264,2.9452773900719675,-53.978084798498465,3.269849946050443,-50.02795379122877,2.223943916647142,-50.83933148451838,2.3044781529472207
63000,-54.07785249938358,2.943682996070231,-54.0435439447235,3.261411085734889,-50.00411564136772,2.231429114246895,-50.74149115212828,2.2985405029966754
63200,-54.082608123543366,2.9447348153910498,-54.00909104782143,3.2720034421848623,-50.07015418115427,2.2278554314062986,-50.83237006692755,2.2931931932689875
63400,-54.0649865403295,2.940250837964681,-53.981065566892475,3.262883179769541,-50.12363981748442,2.237462985488667,-50.79975965812988,2.2995326839211985
63600,-54.11117025934366,2.9435360385445377,-53.834882053113894,3.284212368873586,-50.22357257734928,2.233802701025211,-50.72047994829268,2.304859588676325
63800,-54.02769084120346,2.9397217501704898,-53.94196708600843,3.280111043934093,-50.15807239854442,2.249721224287267,-50.75039792563959,2.318280831215443
64000,-54.032735290397625,2.95242613669988,-54.0556757073811,3.2644970189199647,-50.19819208669669,2.257369075385912,-50.73424731376745,2.3090338995460957
64200,-53.977167419488694,2.954189385114198,-54.031257337301284,3.2720375120313654,-50.136362703076976,2.265395947851614,-50.55091712121855,2.3203049810393583
64400,-53.92266377613082,2.9615970911376275,-53.97810617657687,3.275258240883601,-50.1562875428624,2.264170613663751,-50.5812480326528,2.3183733698533007
64600,-53.852623514521774,2.9615505915346882,-53.991958411824754,3.2693157943563977,-50.19327484839103,2.255339522290785,-50.5404561400446,2.323972188946644
64800,-53.84881926134114,2.9719728112717054,-53.85832520682685,3.2818840565017564,-50.29170608259338,2.2637488859536146,-50.5677083768163,2.347854103775949
65000,-53.81161352725238,2.9957549519736206,-53.73318224444454,3.2819325990833432,-50.18077259254534,2.2563675190828376,-50.5159882262843,2.3437945448260664
65200,-53.71635689986617,3.013257077978565,-53.711651004871065,3.273721173960447,-50.151305515955556,2.258352323327595,-50.508900250407436,2.3388912323053326
65400,-53.65340937992377,3.016319898515735,-53.63767922119533,3.2809309586486473,-50.164567059503554,2.2557337820222174,-50.519595897465585,2.341793705166182
65600,-53.621896535983915,3.007980689104104,-53.60056500726154,3.2919570052275935,-50.0244051956356,2.240809901851722,-50.65097980835802,2.3401118498801408
65800,-53.596442798032385,3.002802675972091,-53.643569439717176,3.294452862883324,-50.065883541273415,2.2405919604804105,-50.51204113801291,2.3449884953585216
66000,-53.46668704880362,2.9956459834555424,-53.69385214490928,3.2790362808394717,-50.103544475454584,2.234409995387523,-50.33489707286377,2.3421294552022593
66200,-53.42606334238349,3.000866860463047,-53.74642095399686,3.2764409631342586,-50.05635830403573,2.244606952716654,-50.380888183157715,2.3384981931969797
66400,-53.35694430984624,3.002608098648367,-53.81500322741365,3.268419891122169,-50.09942078555274,2.240967698917082,-50.348793171500404,2.354202127475959
66600,-53.30016679283586,2.979108095381778,-53.90521639453345,3.2653206218171014,-49.98356556138422,2.242438737193647,-50.343228594673555,2.349616492437555
66800,-53.240830506703475,2.9480643867061085,-53.9028700861831,3.263384373653139,-49.92055339629046,2.2400942877488035,-50.37856430105407,2.331139007668928
67000,-53.114008627461516,2.9362417718140836,-53.84203414436725,3.263655364962805,-49.933612121108915,2.241897630629399,-50.385674255162485,2.324825367653497
67200,-53.230869674853174,2.9313381138329064,-53.70237733200389,3.2747273766556004,-49.92934657550358,2.2463423448353748,-50.35712198278161,2.323087858628844
67400,-53.20869022495251,2.9049094549931844,-53.63905768960921,3.2813951633002563,-49.955661152370894,2.2407325116071735,-50.414727396478085,2.3059608802617944
67600,-53.186984560314926,2.9038523593732055,-53.7436719443626,3.2719247900077177,-49.93844321199735,2.238740002351604,-50.45466833147462,2.3111088675174534
67800,-53.195632773832166,2.8889126372674654,-53.72171856823471,3.282413961938856,-49.858902334242586,2.254873732741526,-50.45320588587619,2.3052105593552694
68000,-53.13647080650464,2.880110820014805,-53.81771602261293,3.269379315086145,-49.853077101501434,2.254820610039698,-50.43251657936971,2.2989463826116103
68200,-53.20868571996234,2.871606810306184,-53.79983789282831,3.279673020961955,-49.760455675818456,2.2533964822555617,-50.46609546269399,2.3002125443527763
68400,-53.32134112436791,2.8547939807584846,-53.86484312024242,3.261379899787482,-49.741246834340636,2.231722235257701,-50.42425810744293,2.2916595035953087
68600,-53.396728567042835,2.8551087079716186,-53.72830158267026,3.261690583028321,-49.77096840003936,2.2309328029326783,-50.451056884506485,2.2699815923136084
68800,-53.343646154969626,2.854943441477735,-53.80417640811265,3.2460011566593883,-49.806753878664516,2.230706712445641,-50.5139780693024,2.2701468579809663
69000,-53.231015709287696,2.817294607732643,-53.91826737312554,3.2335232937983176,-49.72140090829326,2.2231176397266523,-50.528647860513146,2.2719434024187333
69200,-53.14564837648331,2.802008966102534,-53.847155245123304,3.2482496164176453,-49.803011735105535,2.2246449263153516,-50.59697616388238,2.262775314679254
69400,-53.220096660454274,2.7785048609015917,-53.84293434619654,3.254661950600835,-49.80223649409747,2.2323593846556777,-50.52924986104358,2.25116280089771
69600,-53.21155913081211,2.773792171823698,-53.757066249157305,3.2557222070863956,-49.716226452897175,2.2421069772628077,-50.48387654884268,2.25418034469623
69800,-53.1327319893891,2.7398486746156063,-53.766790497465415,3.2593815942659297,-49.72444349808194,2.240562992760582,-50.407510135066524,2.2503345286273113
70000,-53.052666715127,2.7352824463944665,-53.76036633161619,3.258783443625891,-49.848617716686114,2.24767677680693,-50.335095964501214,2.2492650690324343
70200,-53.12228834996385,2.733549224355103,-53.75986430020193,3.2657969894137957,-49.90030834333518,2.246158757241759,-50.33275999826868,2.251936093311367
70400,-53.14045030999747,2.72354090733506,-53.66901920087294,3.2651257906945026,-49.796930250192226,2.24876918667496,-50.30298163353287,2.2555018339240425
70600,-53.069556518941766,2.7169456640904732,-53.599181285971596,3.269512047994339,-49.706089416176546,2.259161978712065,-50.26735768915868,2.244202486942628
70800,-52.955775653287056,2.715049768764127,-53.660208571077085,3.261340222302079,-49.75364269841845,2.24271562656156,-50.19668673298144,2.2475683990973545
71000,-52.954927893028014,2.7038492567516093,-53.564785485152576,3.26843073998084,-49.68643524028074,2.2091284476225175,-50.231818233436805,2.2545154500043965
71200,-52.971150505759276,2.6809507330657443,-53.52030167278247,3.2688735715702437,-49.70920359300797,2.2020220918663993,-50.210067502569835,2.261692218719803
71400,-53.003768627930825,2.654528004769256,-53.54383440836679,3.2613639946357713,-49.63551230425756,2.177265129661725,-50.18999926649094,2.2572037166315866
71600,-52.93315443933293,2.6573944514649073,-53.58437602350855,3.2575503584371726,-49.64773493677291,2.163754716453789,-50.16261099860405,2.2605160898691374
71800,-52.84538514882433,2.656985191718611,-53.56691016602472,3.2559937721303247,-49.59993825069016,2.1302163237065233,-50.12789511327911,2.264078286355893
72000,-52.78132172670573,2.6613275537795285,-53.51419465935561,3.2467740560148823,-49.610186899533694,2.127150265736746,-50.05049642332311,2.2728984701946753
72200,-52.6932231511811,2.6526273444798676,-53.48029171243715,3.255335830990291,-49.638212044656186,2.1427935844469372,-50.07045486307119,2.2833106240615826
72400,-52.60699597981101,2.6537382415447643,-53.59521274027218,3.246647761427243,-49.423606673099336,2.135252428860244,-50.06910026885212,2.283530652579239
72600,-52.538928912602024,2.6435978236118807,-53.61607320758366,3.2460708126203803,-49.45036591318574,2.1251952672441625,-50.08186627939417,2.2864423398836142
72800,-52.50548420339688,2.619213606895466,-53.62070176846675,3.249159026430762,-49.476483299822405,2.1278069070485794,-50.125701793757706,2.2817211094617864
73000,-52.50473388960972,2.614178847318555,-53.596441072671006,3.248618868993029,-49.51445935608548,2.1238384076829324,-50.149198663973394,2.2890891886603026
73200,-52.450668024547596,2.6102504299470066,-53.657617621410935,3.24189077841523,-49.52787317002592,2.1214291978827213,-50.12009872802983,2.291556756151938
73400,-52.51915764666125,2.6057103863953266,-53.699185514790386,3.2434779682534765,-49.44993208494253,2.0932253151676874,-50.224452043792446,2.298743408064163
73600,-52.389176305459024,2.6100256543821176,-53.72431994047922,3.2498192066524867,-49.41233007122109,2.0977984140639707,-50.29112283753453,2.290582325846012
73800,-52.387380147596886,2.6113630679614577,-53.84025922127203,3.2505694705698946,-49.56218598996534,2.082147626283572,-50.271507557579035,2.2826536573481127
74000,-52.39101201756963,2.620269939046739,-53.882800505659645,3.2463907780436774,-49.643886958340566,2.0851773001956997,-50.308250619666104,2.2726764797819934
74200,-52.40068020038533,2.6235083485865793,-53.7954832602636,3.246892719296999,-49.5864060487909,2.0814732603000303,-50.3567742624954,2.2753757227761557
74400,-52.430154552819715,2.623755696495922,-53.755421723801,3.24316263345254,-49.56389964549889,2.0535925230301695,-50.390522240998486,2.273979565676187
74600,-52.451749228314505,2.6244207183845782,-53.72786296620061,3.2458554216767106,-49.60543211469859,2.0423811303818398,-50.379132622127564,2.27768239638571
74800,-52.29410203814903,2.6292397622557235,-53.70405864295678,3.2527697577486436,-49.55267583457392,2.0038976029664077,-50.376223422475604,2.2793017898679238


==> csv/mountain-car/sin-no-rep-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
200,-82.9359999645427,2.4511917808962105,-83.82361648827096,2.2542295541474697,-81.78898682553256,2.591959984626351,-82.44240287606901,2.3194808010885035
400,-83.79354992286868,1.4303803817055913,-83.11364429862046,1.7796266078542653,-81.44407435769583,1.96062571800001,-81.48353841483667,2.1053948850544595
600,-83.26339661362182,1.3749575857002343,-83.2469291188016,1.3723423511163075,-80.7056534510571,1.7977258971692902,-81.13798826942917,1.9233349551915964
800,-83.32700531414098,1.2737260514065263,-83.24583204662986,1.2406600780636616,-80.4436157890611,1.8748742000970242,-81.11004376326177,1.7838439339324168
1000,-83.35048081945415,1.208574676420661,-83.24987351011735,1.2310002444280934,-80.63876267659575,1.7501644090440864,-80.85894673021333,1.6985578603846114
1200,-83.31159472829897,1.2370706621008267,-83.35202532060352,1.206136929818815,-80.50226039194104,1.741556385937015,-81.0922230659139,1.5604758772971905
1400,-83.55746182495888,1.1109237789582036,-83.14112409219717,1.179209092256015,-80.5574875660868,1.6826859394274518,-81.1388127058318,1.492120501057277
1600,-83.44764065665508,1.1051885989414159,-83.24355252031364,1.1618751109145167,-80.4468947172653,1.6562459516379435,-81.12027614211513,1.5225178232346634
1800,-83.21553326062357,1.156881670939875,-83.19946474029058,1.1554477120796998,-80.42028752244767,1.6387046315568348,-80.89041635778953,1.5198883791738251
2000,-83.06373624417009,1.1742478965859342,-83.23309190984233,1.1569532066093722,-80.41002271619357,1.6104518651228248,-80.88437773146859,1.4412177740634564
2200,-83.08373289316576,1.1711299133060629,-83.34577620461214,1.1109578072495743,-80.20501789284523,1.625738851885404,-80.77393241352503,1.4270301618536003
2400,-82.99409269651298,1.1872388517486225,-83.46358682781593,1.0651653770367944,-80.09160303258888,1.6927488489598799,-80.54201039674926,1.4559037295881971
2600,-83.01218595373162,1.1606800142993043,-83.50612963707921,1.090867889035132,-79.98107692799128,1.7243786373030965,-80.40420897624843,1.4955014448317079
2800,-82.8988313022687,1.1968519094745431,-83.4422834117143,1.0919698278099097,-79.83349647449444,1.7224287251125712,-80.29504414546108,1.5376531573339065
3000,-82.68728388899049,1.215680644209067,-83.48475559772825,1.0798773609276813,-79.7301127036761,1.7126159745560097,-80.12880613064942,1.5845838308303104
3200,-82.63672272258275,1.219245805612353,-83.47396017660132,1.0866706124953798,-79.72211867972683,1.6793603275664686,-80.17393888697478,1.576658697553668
3400,-82.55812319724855,1.2261285912303732,-83.47064209803133,1.084851202818698,-79.75080640845249,1.6744034883049002,-79.98602813330422,1.6282856376268238
3600,-82.5007313839262,1.2261871911935278,-83.39217282459906,1.099369735078043,-79.71393056191633,1.6621037385546098,-79.87569756737851,1.6705894482286516
3800,-82.5090024121118,1.234166132741546,-83.39166756174967,1.0864092150944031,-79.65061314444642,1.6601885575607194,-79.9228973403629,1.6673063915314719
4000,-82.5261976255157,1.237947653851463,-83.36856747019185,1.0913543515592128,-79.57550545237135,1.6519006059594838,-79.80788386310311,1.6752119034590163
4200,-82.45021863447178,1.250505975689326,-83.37067983613855,1.1107427651186983,-79.49624530130262,1.6638952060144854,-79.74726830315615,1.6877915706631637
4400,-82.32700809762757,1.2491120268818758,-83.3284162089802,1.1234379441794604,-79.35381119487324,1.681712251688646,-79.66976585193936,1.6926950249151023
4600,-82.23038247605083,1.2774108667904398,-83.32637835709707,1.1268250182998854,-79.24528669741728,1.7012030456650191,-79.59001571454108,1.6783856042179277
4800,-82.0853121693842,1.3078972526519026,-83.30267935592266,1.1409609680389015,-79.14153455466209,1.7243320362159447,-79.54338766760418,1.657412802879466
5000,-81.90477454383418,1.3407290282247921,-83.28108245024727,1.1439227790672177,-79.11927833238913,1.7341686317972849,-79.48883680670681,1.6727684870901622
5200,-81.79575827871012,1.3468890225789194,-83.25808762066785,1.1553007388799186,-79.08835228611997,1.7364060269211168,-79.45461665880924,1.6624910071474264
5400,-81.75386971467802,1.361506403288352,-83.19991135346235,1.1438973633115619,-78.95171015546526,1.7535864393782628,-79.28267108452273,1.6798655566260199
5600,-81.711588529168,1.3782935217783618,-83.20865661018667,1.153088382557703,-78.93081942517315,1.7778626246702685,-79.24060668382162,1.6982908658995919
5800,-81.69997730750937,1.3833029625192148,-83.1360901136282,1.1646110126440714,-78.92197694895322,1.7761575427461247,-79.16215174383038,1.7049865182570247
6000,-81.69539260418108,1.3868868844427045,-83.03907868290533,1.17919708741044,-78.88818212056702,1.775731758062384,-79.1060570898715,1.731746347537366
6200,-81.64470511264443,1.3937977874117937,-82.95537410650502,1.2027965480497942,-78.80438204721024,1.7755351280115268,-79.09591816242204,1.7126366613712618
6400,-81.60670905236132,1.4072844450506965,-82.81604732475063,1.2362550445488087,-78.81771188453872,1.7787038824572374,-79.04607960498913,1.7485144235676462
6600,-81.49316904815825,1.4192626413958263,-82.79244557285321,1.241772112864132,-78.77012399489918,1.775044070876744,-79.01832124668617,1.7569424215229463
6800,-81.4415492750903,1.4475887496522408,-82.75292525001265,1.2412379821067006,-78.65139725351897,1.8188368832246704,-78.95705824118092,1.7833444969961776
7000,-81.36899774572203,1.4563768613519612,-82.70435667386295,1.2498608544596759,-78.55279117206514,1.843455617047388,-78.92762482039139,1.7566282684068188
7200,-81.33424027001588,1.450991399689838,-82.65223925655756,1.2712932782844024,-78.43967422445805,1.8546025671756996,-78.82322791018088,1.7710830227119643
7400,-81.21692234855689,1.4774974180391538,-82.58377597286264,1.3248410275995164,-78.40123963292051,1.872128041547792,-78.70179102751153,1.8066511043971325
7600,-81.1061023442028,1.501294690797455,-82.49591417461755,1.3465611917632705,-78.33401624403973,1.8741702031043501,-78.53587447880301,1.8327770273309592
7800,-81.04752548189704,1.5359815987091674,-82.42360177715669,1.386112967836666,-78.2771683178789,1.8979322957380558,-78.54421489958703,1.8258612555611817
8000,-80.93341031275233,1.583703172623059,-82.4023972896528,1.3934714225584566,-78.19849858568172,1.9119086157040248,-78.43783399924472,1.8317498683366826
8200,-80.87974574394791,1.6040803415753382,-82.34796570390719,1.4130313671561652,-78.07369751094822,1.914728976642678,-78.34560411765563,1.8514134772772894
8400,-80.77397237966731,1.6277372749922399,-82.32162014479863,1.4282697766397086,-78.00138430651005,1.9230202745241445,-78.25495948739683,1.8637179835803965
8600,-80.63382613367824,1.6700356515145258,-82.26312848871068,1.4439866934308427,-77.93491359625813,1.9186552050984136,-78.10054335095467,1.867371539532182
8800,-80.60638252085894,1.6602095170972955,-82.21542153282051,1.4624993279532306,-77.89292513114137,1.9450797899747523,-77.91391060126419,1.8460012245614035
9000,-80.49974188327407,1.663445870824541,-82.12222784186751,1.4939147701482998,-77.80810997913339,1.9643664316560767,-77.82081644311288,1.8519161457461106
9200,-80.36338610181858,1.6947937349471938,-82.07101561476682,1.519957647048547,-77.7545206176248,1.9684597090261815,-77.74063736195716,1.859968569658154
9400,-80.24943228188916,1.7237886998629741,-82.01051196194807,1.5468374524515789,-77.68620068794515,1.987892946468753,-77.76361636487164,1.85380672984497
9600,-80.13235437747282,1.7618172261628433,-81.88183041675713,1.5823417828753372,-77.6379634878326,1.9866938226584252,-77.66974236655277,1.8511762156633482
9800,-80.10390113223944,1.7662724082557988,-81.80205856241953,1.5963111847001656,-77.48612356887838,1.9769398146991248,-77.62869299492252,1.8655597340341945
10000,-80.03239226818248,1.7912686280578207,-81.7102595911028,1.6156786359561877,-77.40202531850946,1.9714358879674063,-77.5733791806132,1.8742982613841985
10200,-79.99133550723501,1.798328512100528,-81.60284489595037,1.628938241007056,-77.31969402882783,1.9660150992454566,-77.40376772903456,1.889831318462317
10400,-79.93924927284075,1.8100818544714494,-81.43908336659246,1.647897124502254,-77.191614422403,1.9767074801205133,-77.2572472328422,1.9021204546699662
10600,-79.8541641201431,1.8188686237998195,-81.37037714042947,1.643392008441651,-77.18737074503652,1.99142166766933,-77.13030655253982,1.912096268908146
10800,-79.80725053947612,1.7999290237497807,-81.28844091307877,1.6565703696192757,-77.08608065971916,2.0047772635866465,-77.11100493086805,1.910532057685568
11000,-79.70258239188317,1.8186606223381807,-81.17396049698746,1.6733236603486321,-76.92590202534542,2.0268244428393682,-77.04768294188094,1.9237954497837717
11200,-79.64744248961762,1.8233990536760583,-81.06306656162386,1.6883516575804913,-76.86560608335648,2.014884150295382,-76.9985690050561,1.9115145474224573
11400,-79.61319277162954,1.8289423195868995,-80.98754112484693,1.678132067365127,-76.89092099034943,2.0044267206898225,-76.88659177577856,1.925344716177829
11600,-79.51290924264586,1.836466233297923,-80.87210014779231,1.7014418928931463,-76.84081712482276,2.032130835238209,-76.85088333314107,1.9261504291791403
11800,-79.46676084223053,1.8351286906665742,-80.74015566829752,1.7309140367247522,-76.85394878236211,2.023495562513399,-76.8299475878037,1.9229647551812525
12000,-79.43510237809977,1.8173875059512206,-80.65108290487255,1.7318706572599953,-76.82016626011419,2.030761870921087,-76.76673906869742,1.9254374200622433
12200,-79.41182927865769,1.8198122017751355,-80.50403682181431,1.7676388927393774,-76.73774821378643,2.044844525463565,-76.69788146156067,1.9427054593518585
12400,-79.3558997041965,1.831021941492985,-80.44344355511375,1.7614247764034228,-76.74760373407807,2.037980274021458,-76.65948540175395,1.9561028244752332
12600,-79.22790387669879,1.8456882551291505,-80.38597702616394,1.769198113226215,-76.67378712650275,2.048475199912659,-76.64800785653979,1.950089405213368
12800,-79.16950423075437,1.8525352152131762,-80.3369628924707,1.7555799592998174,-76.59420567093035,2.05502870419078,-76.56640085674313,1.946137643184933
13000,-79.09779735654732,1.8647645584481134,-80.19469426123493,1.7781905844718326,-76.5119774684039,2.0545617980964863,-76.45597511925966,1.9608222292504405
13200,-79.00194180350158,1.895833929706359,-80.19217979010664,1.7557438711859437,-76.41977273466988,2.0763552289519724,-76.36199603692015,1.9660345713516931
13400,-78.84339941931923,1.93924393576124,-80.20610112188565,1.7392943777835614,-76.36991257134177,2.0747449625794836,-76.23312439519526,1.986159978078318
13600,-78.77438416987725,1.940392669639818,-80.07045122330547,1.763630173636133,-76.33687268736716,2.0631145364371974,-76.22329852145968,1.9926640543152245
13800,-78.73177204877271,1.946812652061052,-79.99795485913484,1.7605502725822149,-76.27976803884668,2.071000889765956,-76.1898368457628,1.9890120743880577
14000,-78.65139433033006,1.9543922306567023,-79.95178568932992,1.754226364432596,-76.21835355703848,2.085364523920056,-76.03425693869255,2.001058058585733
14200,-78.6015249141942,1.956899454838216,-79.7927098652844,1.780423981109484,-76.20628276513479,2.081561990818425,-75.9374264774673,2.0125976486723656
14400,-78.48062331855417,1.9703103806704474,-79.76386820687263,1.7787445861239775,-76.17846475492965,2.087097977170621,-75.93648025914271,2.0139810285162083
14600,-78.43055713969481,1.9628814851104954,-79.68205898979211,1.8013497565810255,-76.14060392689633,2.0931308945132376,-75.91125647074242,2.0281526547494124
14800,-78.27952391357952,1.9941443707877653,-79.55331901965447,1.8234847334256024,-76.0646774106916,2.122796424484744,-75.88373745492925,2.009088398369736
15000,-78.18538107228093,2.0102579822967113,-79.52749442038568,1.830970808774295,-76.0409134573017,2.1250587152948355,-75.80506573769512,2.0226488159185707
15200,-78.11597859538738,2.0182413582502785,-79.43913718103248,1.8517763813180965,-76.01509733907444,2.1242589506618224,-75.81094737349991,2.016877905119567
15400,-78.06696581629842,2.021627742337562,-79.33726272244084,1.870361798167394,-76.03507600737572,2.114750653193587,-75.78545767706932,2.0279701046035012
15600,-78.024817346238,2.027849598935523,-79.23224387361296,1.8759340311170962,-75.97887060018064,2.118876522208006,-75.73346513673577,2.0385186073216848
15800,-78.042094395746,2.017778703399663,-79.20820283633081,1.8814016873595558,-75.9052919908003,2.1273430286781365,-75.66104825122743,2.052314743832427
16000,-78.0343004801417,2.0158398242253006,-79.06614544214736,1.906784457521787,-75.86621026657365,2.1205718450200832,-75.671428947789,2.0544902864508012
16200,-77.91608055294562,2.0345937927582405,-78.95756494675979,1.927685336869396,-75.84169663181747,2.129240119672964,-75.61877197273795,2.050035633913808
16400,-77.8092257048232,2.0525197119492526,-78.87459766891244,1.9552635665063467,-75.76912079078431,2.1596893297139963,-75.58361573622476,2.0528402753374118
16600,-77.65900267504998,2.0785369345019373,-78.82775993842017,1.950584198657936,-75.75148020273696,2.1491083909310804,-75.61697263414378,2.0343320980215416
16800,-77.56613957851216,2.088924029301977,-78.77436894605091,1.968687957121414,-75.83824455306858,2.1398067904340343,-75.59476200181433,2.035619265748564
17000,-77.51195955056794,2.0910720058860384,-78.70000867757061,1.97993073462696,-75.80526020461451,2.1345689174555407,-75.59446962467227,2.0381639423215687
17200,-77.42992877606709,2.1160530379142126,-78.61563607020202,2.0120176494602338,-75.75144457408923,2.1314163872147525,-75.52984449121367,2.023520384401428
17400,-77.39304434782245,2.115603733587579,-78.59543123928054,2.0084623628440905,-75.66337119777116,2.14846433908081,-75.55679934086544,2.0209812426575327
17600,-77.28221204833937,2.122178664987332,-78.52338086628666,2.0211318544017596,-75.62861222334766,2.1496166193005677,-75.5537407158965,2.0387867323101427
17800,-77.21360205602636,2.1298425058859993,-78.47474994869471,2.02615741151544,-75.5985978712319,2.136660351297967,-75.59880292740921,2.0304791394513266
18000,-77.10750472853174,2.1528739008528177,-78.40657135186898,2.0441075318863295,-75.53365885253822,2.145231316093081,-75.58286265646774,2.019693286550921
18200,-77.09914032869169,2.1591340989636914,-78.42392272689037,2.035293281872202,-75.40800228952848,2.1481829302310573,-75.56445399529989,2.0243040172449684
18400,-77.04204648338559,2.155072829068207,-78.39246208939025,2.0342882618513767,-75.3953486679536,2.1387480297328163,-75.46899103528065,2.026726772209294
18600,-76.98299542983963,2.139062945489312,-78.31229679402416,2.0408739355104752,-75.36277527913167,2.1503592371732094,-75.48626300747085,2.0169429617212504
18800,-76.82956962248063,2.15347851177809,-78.22470833493982,2.04989002959601,-75.3588675924377,2.1314623438211573,-75.40439804536086,2.038556265057961
19000,-76.67136138653844,2.179396274732773,-78.25633376684245,2.034745598269364,-75.41860305234444,2.124731875597977,-75.37393418375166,2.053472816625952
19200,-76.54857873411224,2.174944107849441,-78.20475661447101,2.0370060435877266,-75.36750520978352,2.1244229444125358,-75.34923280631219,2.0327075731821154
19400,-76.47987045173687,2.1865914716155257,-78.14145921248424,2.0419020009201785,-75.28174487742812,2.1165607373924686,-75.32337128185368,2.0333960126387
19600,-76.42130467569648,2.198641837524604,-78.00723182560745,2.0626265098958676,-75.2689130177253,2.1060050374440804,-75.36169648525957,2.0131806035803077
19800,-76.40117414815,2.1874523737918934,-77.99360493984118,2.0730063077260232,-75.29844840228382,2.0835458343916495,-75.29033515747673,2.0199511220256143
20000,-76.31152092961857,2.2019076660304977,-77.90217695718023,2.100606455847513,-75.23853678842936,2.0806081705993993,-75.2622936269489,2.01590839330382
20200,-76.34737645777591,2.2018241054159127,-77.79744290167314,2.1118795640194974,-75.20164348845893,2.0826271677257853,-75.25926084630362,2.013200647139504
20400,-76.26074706686633,2.2084659938152185,-77.67907357699981,2.1278587840594967,-75.1159126401198,2.0909441582370367,-75.2417519717432,2.013439776905164
20600,-76.17236767720527,2.2231050437622186,-77.60463222306598,2.1391760722383357,-75.05410711317342,2.089372497878206,-75.20423684874979,2.024069159339682
20800,-76.1025542574711,2.2214284962189095,-77.5398972453067,2.169795132828887,-74.94411596275165,2.112307013296549,-75.1288855019357,2.012771805645042
21000,-76.09790724059243,2.220005215067922,-77.56159519263618,2.1432533798147864,-74.89773635840928,2.1220700172184275,-75.13507020979262,2.0184704168597736
21200,-75.92590538303033,2.260899357758792,-77.52148609107246,2.1383237649659734,-74.80578134608578,2.119253080654414,-75.1033977837331,2.0214846949721545
21400,-75.83176074840449,2.2696317028389137,-77.41073215948,2.1478652170261525,-74.73468851549188,2.1255965212847334,-75.08258943359941,2.0167823529170996
21600,-75.79404211947912,2.261951946593809,-77.39169575437344,2.1391375315950305,-74.67377938767069,2.1081846108892677,-75.06718064034308,2.013495843146217
21800,-75.66057343347507,2.2820158334588267,-77.33649077827157,2.138100380359804,-74.65989931781007,2.103565473031745,-75.02802617365379,2.007111954780377
22000,-75.59985235204068,2.275186005762053,-77.32900506270038,2.1317410689869933,-74.61159305758495,2.0960381432347885,-75.04703483180931,1.9905845839158829
22200,-75.52150973617456,2.281676291552986,-77.29014070056088,2.128563773586955,-74.62073616525645,2.095314016083718,-75.0213998863195,2.007738869587691
22400,-75.44622099747134,2.2881667929893332,-77.24761660050261,2.142100729551591,-74.57438985593797,2.0731195865406957,-74.96533110794435,2.0088828627631536
22600,-75.32857919219092,2.299581790103065,-77.20554845797241,2.153480293163314,-74.63260730378981,2.057419040227,-74.85956363311033,2.034832435836658
22800,-75.2713936589685,2.308607122916947,-77.07957018826552,2.1884846614812985,-74.56491154792671,2.0714966005949167,-74.86151089795244,2.020068495755493
23000,-75.30945633354409,2.302542302338834,-77.07465313954684,2.176152296153449,-74.53037404633997,2.0734377355203675,-74.80514628946483,2.026894637896308
23200,-75.24697258683031,2.300496081438521,-76.98965188615834,2.18787569094025,-74.5064775562369,2.0804287193664774,-74.70565146186786,2.0629978238647
23400,-75.1703014086704,2.311135143399321,-76.95259794018685,2.1941864864756826,-74.41856263717708,2.099752515846361,-74.5976655016921,2.0650722982324563
23600,-75.11961013795842,2.3184867530459257,-76.91037302175192,2.1892040737632037,-74.33291135410856,2.1018817918114285,-74.49993471261325,2.080900609827183
23800,-75.08617863731124,2.314851727134297,-76.8012541066704,2.1915790791429206,-74.32580521519587,2.1034940940820603,-74.4266212409701,2.092437358650821
24000,-74.99975283169005,2.32580462805036,-76.7599833751262,2.2007856577549956,-74.28728805781256,2.104665141827893,-74.3777550425654,2.090031750389587
24200,-74.92130847075084,2.344937801524401,-76.69214792861827,2.208595101114054,-74.27051730274013,2.114898912192883,-74.29941163147868,2.1018217471511433
24400,-74.86615328004297,2.3713806362609873,-76.68277945450232,2.207482143525368,-74.22470832775615,2.132631435635931,-74.3397405393687,2.0771332774563076
24600,-74.82625933016263,2.375268424365033,-76.62195058725362,2.1967313386240606,-74.13680240360377,2.150505653650485,-74.31549437274296,2.0856198500686483
24800,-74.8345563495599,2.3706075203807124,-76.53835252873465,2.180320188785274,-74.03220879099176,2.160657423511687,-74.2498871428198,2.0748396748022664
25000,-74.80347427422214,2.3620198635628404,-76.53151026082898,2.1681124949695714,-74.07906586967914,2.1609030351656204,-74.23729476369994,2.068085916482335
25200,-74.72150820761014,2.370701457112602,-76.52887483601351,2.1653702193541893,-74.0044679527003,2.1640330400327183,-74.1956985925006,2.0648713799455445
25400,-74.78078444489732,2.3590329650372976,-76.34240309220095,2.194880413746278,-74.05769065692158,2.1555304344287958,-74.12094634728024,2.0786892488079913
25600,-74.74526104870242,2.361399133428721,-76.32033421648164,2.1892190942464382,-74.00469892019342,2.1487733454102784,-73.97499401478346,2.1013043478100486
25800,-74.70514643832288,2.3742805037879364,-76.30791184890764,2.1776311389748697,-74.01516914423216,2.127851854695305,-73.95792198489187,2.0939185732777528
26000,-74.60072721120711,2.3883871558725587,-76.26115321444932,2.177313433206535,-73.96392183078298,2.1262640998940765,-73.92105487570707,2.0874737113445736
26200,-74.50152482067988,2.4090670087365815,-76.23629642228535,2.179639280470568,-73.98678603125481,2.1309166895858627,-73.92995647701443,2.0874284139755153
26400,-74.46811740903125,2.412006908007971,-76.22395615445609,2.16980656388526,-73.90813801041921,2.1310161029476977,-73.80642171408053,2.1157829515605684
26600,-74.42912287191211,2.40725490013605,-76.25502737046276,2.1694699144103264,-73.90083621169093,2.124432181712386,-73.7192580380259,2.107885098515262
26800,-74.3914335078072,2.4093039275613646,-76.17336617994671,2.1887004383877957,-73.98708969500443,2.110974998527507,-73.67802850960015,2.1019455345821263
27000,-74.33667535310079,2.41758872835853,-76.13994492768384,2.181994237225469,-73.95880527534855,2.1084052267297713,-73.61159033335299,2.1142878766089104
27200,-74.27818809203545,2.4360313617202576,-76.0613659673182,2.1964007243473374,-73.94557708093737,2.1330676044653956,-73.47008395702585,2.148774085434309
27400,-74.22845495021627,2.45774938841236,-76.04841951343747,2.19528304741754,-73.9424831104258,2.135194955839943,-73.41263117520438,2.1459207348659497
27600,-74.1391691141698,2.4585051579114854,-76.10810162026719,2.172537794779305,-73.97268395812131,2.1365387405772176,-73.46291404794893,2.1211635126385624
27800,-74.15367999197518,2.4471484372113745,-76.1707773827096,2.1440658401785972,-74.09807946029588,2.1016494019140852,-73.50000690257579,2.115277522188664
28000,-74.09040022689852,2.4549791303952726,-76.14879931922982,2.1223720224021667,-74.13569286710138,2.10062108715352,-73.46178438329638,2.1071954413034426
28200,-74.08374106152777,2.462511270541099,-76.11297966402324,2.120499499233632,-74.11711299655047,2.127146511139529,-73.40332025063336,2.116888711214065
28400,-74.10674455365368,2.4422908237917893,-76.04759116010686,2.116617761444731,-74.10529716595619,2.1304918971126408,-73.40428960121864,2.1205874681285164
28600,-74.03535503950657,2.4489336396844266,-75.98367766942464,2.1141057438578934,-74.11768609342613,2.122790629742614,-73.39788266082043,2.1064408388558995
28800,-74.02530405640559,2.461143095402878,-76.02072384605908,2.1062278604056437,-74.11875871528031,2.1227372881347484,-73.35054445204743,2.097667322769133
29000,-73.96226463235024,2.47683420372157,-76.01183149445019,2.1048866601564473,-74.03951045834559,2.119347368016866,-73.36211791951374,2.0787393227118196
29200,-73.95512895109047,2.4819132009585587,-75.99932361232172,2.094949061627389,-73.973017794079,2.128200921874561,-73.34373953113735,2.0651461608786827
29400,-73.93495186162953,2.4713603756016327,-75.93123131868404,2.118554763511503,-73.96355528101432,2.1216302022652216,-73.3798906766189,2.083887039349414
29600,-73.93196370449047,2.459243945174719,-75.85386377223911,2.1336275185648756,-73.90886091936244,2.1140941298366935,-73.33569374240832,2.084913022259842
29800,-73.95247687310207,2.4661169011378767,-75.83783222855612,2.1365595885410764,-73.95421577923211,2.109193664199676,-73.35565284712716,2.0845339908491964
30000,-73.88254802278756,2.474565498058927,-75.87973992585971,2.113595214734175,-73.94358101634049,2.1007401557001844,-73.32760928368975,2.082057055916047
30200,-73.88434497902331,2.4790197514891052,-75.80475118270672,2.1350859018246764,-73.88903402949043,2.1074368167596123,-73.35447724036182,2.0731185307035056
30400,-73.93005266338452,2.466957024139449,-75.77202315638591,2.1370916776545816,-73.98716579373877,2.091945853017655,-73.34842144238735,2.0769418524283427
30600,-73.9680671812623,2.4499348692867273,-75.72267602661806,2.156429874595737,-74.01982748029269,2.0796364405180507,-73.25365426910327,2.0848059240211367
30800,-73.90045422695022,2.4445182711521425,-75.70930455574276,2.1485183178154386,-74.01933784416475,2.088296118703299,-73.1141804938724,2.098893980945842
31000,-73.92648370903606,2.436234593911791,-75.80045970424695,2.1218626272347136,-73.98394072055432,2.080055938946279,-73.04697404733639,2.094363937160268
31200,-73.89545967721315,2.440365614711481,-75.81620640809778,2.110767315142685,-73.9566017556754,2.06954559183287,-73.05807698036183,2.079085207895845
31400,-73.78429127052925,2.4542424030538346,-75.7760161864809,2.1131739315508233,-73.86454237700386,2.070593890247411,-73.04117595136381,2.0563643129046563
31600,-73.75859273749913,2.456015603130366,-75.77309932574977,2.1205399604085873,-73.81221240768973,2.07703390259549,-73.03151317878796,2.0496213534147936
31800,-73.73910292430591,2.460685251321075,-75.77475322885203,2.115089422759641,-73.77826737821889,2.0666964221279436,-72.99966778349908,2.0516099959794682
32000,-73.66465590093986,2.458903194742207,-75.77883038909108,2.1171674224865766,-73.79270708761409,2.0678133240319645,-72.94178993340451,2.0522519107363473
32200,-73.66935852437572,2.446947914153218,-75.80266091513539,2.1008916298621303,-73.77496288352825,2.0847469070348787,-72.91953234408385,2.0514355608309387
32400,-73.75675926648631,2.428808099574452,-75.81816041716075,2.094395552903391,-73.6972083754199,2.0938615909860014,-72.85921502576458,2.0576323218367887
32600,-73.72654151639284,2.4290028551931493,-75.81243826811856,2.0886459783221873,-73.6543045339006,2.0950989067662835,-72.92530512085351,2.0471828107147214
32800,-73.63445473503326,2.447452064781449,-75.78866952872306,2.094446717695111,-73.6108119322366,2.0960521180488834,-72.93411596804305,2.055100219743639
33000,-73.67837053928866,2.430469799128709,-75.76571572260924,2.0841682912046133,-73.52025373046176,2.1083832669039144,-73.00751646508986,2.056625005627566
33200,-73.6919504743046,2.422551946463565,-75.7482549818576,2.073104420874385,-73.47621778863767,2.099989872661988,-73.02724899967279,2.0485392441205104
33400,-73.69694531403769,2.423277516496165,-75.67941821953339,2.0807065411426744,-73.3966763899631,2.112938506590932,-72.9794444695792,2.0732622672534373
33600,-73.7148825174724,2.4189704262699188,-75.68139017871654,2.0865339689478968,-73.38482522170747,2.1037628516459264,-72.98475630278769,2.0774213792191865
33800,-73.69710709048506,2.444414261948583,-75.64205086062424,2.0902311905371853,-73.36957936823443,2.1014087882914856,-73.04641727859423,2.0743046011857635
34000,-73.69054786317092,2.443050571121259,-75.51879099732133,2.107158262007862,-73.34769281018575,2.101534276003211,-73.02197893241322,2.071150622463318
34200,-73.74281615982594,2.4336145795777933,-75.49192446359363,2.102042250249166,-73.33885015403573,2.10456109571639,-73.0302405811262,2.0789463573640505
34400,-73.72148212196963,2.4411907206112846,-75.46054251518046,2.104691905030751,-73.38174798428295,2.107503612887353,-72.9845399133007,2.0817730235773957
34600,-73.73824413208602,2.4412543882469198,-75.42821680995706,2.114828186122745,-73.37942405807435,2.0951663495091286,-72.89800078676357,2.0933118247093443
34800,-73.76488457203536,2.42707340633256,-75.42157596072477,2.12879917525906,-73.28650100415237,2.111939943994651,-72.87141884846282,2.076977026132996
35000,-73.71741362244933,2.425703451398091,-75.3543080690236,2.1286929182053713,-73.18969840438758,2.1111904269842205,-72.81185945682299,2.0997805351083323
35200,-73.66470943269691,2.4396717886661863,-75.29749729410351,2.129849274607933,-73.06923102052546,2.1145081161609465,-72.71342459033113,2.1043623925078605
35400,-73.76199036351044,2.42776497073291,-75.25498580688144,2.1247575239667587,-73.03703369554346,2.1104063905157253,-72.72459612046154,2.1076756796572216
35600,-73.74382615984747,2.436713703822759,-75.24416036655151,2.122577082218416,-72.93848050095886,2.122916905010768,-72.71862487712306,2.1080057848187304
35800,-73.75966081938991,2.4584163884647774,-75.25680171334494,2.1164706031219693,-72.83880623111915,2.1359787055203743,-72.62224377612421,2.129939876773519
36000,-73.80825950732492,2.4374229347353897,-75.21382204920337,2.1176478063590722,-72.80049443650036,2.1264316424654113,-72.60549692114762,2.1184707253795274
36200,-73.81106602990106,2.4114568103066634,-75.0895337145536,2.131967918025506,-72.69590562983082,2.1276114886564295,-72.60692001384923,2.103482361679704
36400,-73.82186691112516,2.4139168445479235,-75.04347750154328,2.1472444388805285,-72.59298443557627,2.1461090828047764,-72.651450036333,2.0994113494679034
36600,-73.75869740661585,2.4034151547611335,-75.01625111227393,2.1532412574845776,-72.58368519480871,2.1423807983923626,-72.62032879085855,2.0971002715956373
36800,-73.75198056120374,2.402266756387978,-75.00159323248975,2.1581722745988334,-72.57421500562187,2.15120913763879,-72.68571361345225,2.0798474818059436
37000,-73.65775951016309,2.400901785213196,-74.9277008144086,2.1511971172267144,-72.51253397842937,2.1584835239312614,-72.57570278155639,2.073855233240058
37200,-73.70189102404137,2.3963879016066034,-74.91756525814424,2.1460239772671774,-72.3516193067076,2.15453151754399,-72.57224647682328,2.053180576056474
37400,-73.67466834334029,2.4052394871238745,-74.81627022880659,2.164264961532362,-72.27671206760236,2.1728445613890144,-72.59119453674549,2.046862645121761
37600,-73.62982122703161,2.394757856505013,-74.8032253310883,2.1630335822164284,-72.26204970476817,2.178863092556586,-72.48834244144813,2.048132619940684
37800,-73.61426372778853,2.3971313292014798,-74.71559595348859,2.1952676510277964,-72.31744136606244,2.173260224977204,-72.46072429581706,2.0558736538914615
38000,-73.58722929889672,2.399015001042187,-74.71129210030975,2.197512755130611,-72.36041898121056,2.159416975739033,-72.40769950890122,2.052529772094393
38200,-73.59091841022843,2.408591496160583,-74.71619522384279,2.1931807531720366,-72.3267697912997,2.147995378345049,-72.38826394264619,2.0586917737927823
38400,-73.5934350584956,2.400367264110615,-74.64086287299054,2.1961644565919456,-72.28013855188992,2.1478616936518904,-72.4656522699734,2.060888935248036
38600,-73.61741432328112,2.3989559423432927,-74.61605987821964,2.188225096577085,-72.34396657820211,2.1379756461213075,-72.53528922114626,2.0590086294396044
38800,-73.66325180487296,2.402587785527586,-74.54361553693114,2.18855443716008,-72.28651961512804,2.1343693866594466,-72.43490601169442,2.071083528373285
39000,-73.64319519859433,2.4136429532323036,-74.4905293337688,2.1833629068044575,-72.25905107417613,2.145412209541954,-72.44018292214513,2.0621625098765044
39200,-73.64281461481968,2.402900708251741,-74.36547819036139,2.207688143035687,-72.23752329626072,2.143643183887897,-72.30160954935842,2.07631909808834
39400,-73.60682390013665,2.4092426860133993,-74.3398305429929,2.204176461250785,-72.29983528179754,2.1417175636531027,-72.22215547599089,2.091299088370214
39600,-73.56826313996646,2.4242459504067875,-74.3009595427801,2.2159981743592176,-72.2739384787343,2.139149914544236,-72.26659244288443,2.09452318827368
39800,-73.53136857669567,2.4377231099928243,-74.35925056501122,2.2093936247779746,-72.13591273608026,2.165528795151477,-72.17329446359047,2.101322473046067
40000,-73.46029041846387,2.438028666566784,-74.35634234581127,2.2161344615753085,-72.09891077093619,2.169997679106205,-72.19160977429655,2.0848983833836274
40200,-73.29558580909871,2.4687652297113627,-74.31697017354931,2.22841118821561,-72.06729957203981,2.1868382236487034,-72.16579581184725,2.082006642241414
40400,-73.24311814478727,2.4649917552513148,-74.3484326359373,2.211631223079128,-72.10219931632649,2.18764453036009,-72.09184135284632,2.088152219533601
40600,-73.23782114968738,2.480887726726118,-74.2841240201288,2.219848660590823,-72.1660413407823,2.180814751123394,-72.0294852000815,2.0862017847982317
40800,-73.23423781456346,2.4843720291477975,-74.25460834356534,2.224446756569844,-71.98243908082321,2.201644105978172,-72.00691443318593,2.080115186037714
41000,-73.21400584499197,2.4952686431083198,-74.30550944123867,2.2200299807608914,-71.97611956153996,2.2063606941207152,-71.92690147633525,2.097821028497316
41200,-73.26928912787825,2.492400923674018,-74.32128817915378,2.2066079136785506,-71.88041675735928,2.212794431573988,-71.82827549448594,2.1123546744474995
41400,-73.27412095464061,2.498416551907813,-74.34623312517058,2.2156462089886038,-71.83174608664088,2.2186391739195037,-71.81957263689291,2.1017924555995395
41600,-73.23234203917069,2.5124019438050613,-74.36271681954877,2.204335539018935,-71.87444706578887,2.2073027906981735,-71.77220909318541,2.1011278155193205
41800,-73.17147191760515,2.5113212622191377,-74.32497111561004,2.2234748191059435,-71.85359331987576,2.207105060123956,-71.82759412258177,2.0956023669515123
42000,-73.10790497514178,2.5124176401057623,-74.3560898756664,2.2190108746876556,-71.79273178913424,2.199887979571368,-71.79398090167753,2.099932966670352
42200,-73.09933678491278,2.5249478956136917,-74.29962999716244,2.2288779547294086,-71.88055350897427,2.1900709892486128,-71.67943642907348,2.1125272880388173
42400,-73.01116655579354,2.538865669175272,-74.33596994915106,2.2352742110427144,-71.95289329510668,2.1779136600594216,-71.6030597676214,2.145789494719609
42600,-72.9186823732775,2.570981547646424,-74.31316251463609,2.227929714294411,-72.0193663177081,2.162464324933833,-71.61330963700446,2.1332633041078406
42800,-72.94817843882123,2.5625923599919997,-74.2633138060024,2.2306861102874835,-72.01908030930687,2.166674571105893,-71.58692734618903,2.1412252860099525
43000,-72.89758643420546,2.5708597773052646,-74.19322604488357,2.2450758262519765,-72.01489091697893,2.15752783595234,-71.62449898325984,2.133063320851077
43200,-72.85062287062347,2.5790837846366466,-74.13131861471633,2.2492685785071993,-72.10106478862487,2.1510750778305754,-71.51324655460799,2.133129375260869
43400,-72.72830211201415,2.5875105988465545,-74.14530707799663,2.2324285607175356,-72.07510267377604,2.159790727511001,-71.52832088544015,2.1245173844965386
43600,-72.73867555522799,2.583667256446645,-74.20141375461868,2.2322816046792333,-72.00156755356075,2.1958984247950446,-71.52695703050001,2.126626249842217
43800,-72.69340382320459,2.585691855068188,-74.22334387128576,2.236065395520875,-72.03740725091399,2.1840109728732813,-71.55659575828071,2.117637443325053
44000,-72.65827663891444,2.587087499638164,-74.14023058030257,2.2431511631992804,-71.95729292258143,2.192990264625436,-71.57568002062293,2.1158467563530645
44200,-72.66379326797481,2.590314239335772,-74.10580514545067,2.2471096670536803,-71.97719045032508,2.197843163362281,-71.56832293061252,2.1091065205267863
44400,-72.66930303755903,2.5959986776010417,-74.0112314014315,2.2589254711325055,-71.94227015854736,2.1971020176145437,-71.62174837165641,2.092584197314893
44600,-72.59362212996234,2.6215746487804648,-73.95140638298405,2.2680381448709177,-71.84855520332016,2.21645733322856,-71.5510269793803,2.0972819992869014
44800,-72.58452123341024,2.610838745212124,-73.98897579998992,2.263804732213977,-71.7751188376091,2.2052474636922628,-71.64351885182474,2.0693777174817485
45000,-72.67998292561087,2.602068861884043,-74.00359445307524,2.2528159760980544,-71.80002740286487,2.2101834129265274,-71.68381818746792,2.0568202969456375
45200,-72.69304427010516,2.598933131427858,-74.00149678747401,2.2556057539847867,-71.87855879349772,2.2057746507164824,-71.63638215724082,2.049639930565642
45400,-72.62475023258384,2.607990671740627,-73.97230561419644,2.254259562511316,-71.83567050668005,2.199613757039147,-71.65012774487712,2.0576254747689107
45600,-72.61573993938006,2.590874669402594,-73.98243411559048,2.262047163829809,-71.7415283312416,2.225126858908469,-71.55702824647369,2.061456408700538
45800,-72.66244822548526,2.5911588630075526,-73.95941415206131,2.2714365426932215,-71.71744167564695,2.237494644164902,-71.55610219915337,2.059779913551408
46000,-72.71165397950364,2.5799419829060812,-73.95599697418268,2.2719775635918973,-71.6614433460736,2.247896809313049,-71.5216376501951,2.074027150728789
46200,-72.70237838095576,2.592332932327611,-73.93731140376794,2.271255348542549,-71.73593029480995,2.2388586797113184,-71.55445824334755,2.0794532234821506
46400,-72.74751870138186,2.568893535010703,-73.90179466980784,2.2721771098354835,-71.81616446426983,2.218849617190169,-71.49320420203159,2.072899484802345
46600,-72.68279662993746,2.563298753663846,-73.83187379457479,2.2651621205874,-71.92063803016028,2.2093793369075763,-71.5244012839733,2.0719832812948016
46800,-72.65410095330053,2.5769008694130546,-73.78453086976914,2.255637222875153,-71.93453849829632,2.1920825470826806,-71.45275779371265,2.070974779955035
47000,-72.68768225012884,2.5519979947380964,-73.78143028431225,2.2515432825760966,-71.96276147770885,2.1835450099489635,-71.46220630535278,2.072457824203077
47200,-72.58719043452422,2.5531384788653826,-73.86686028868277,2.229291217102892,-71.99935877778029,2.1757628539038265,-71.38258026533654,2.0764950306757863
47400,-72.67479333598331,2.5496857352426168,-73.82618884437198,2.2310149173596234,-71.9928824217244,2.1750113730971643,-71.36825760396327,2.0823116297320596
47600,-72.63700662319559,2.534981589287973,-73.84192299321744,2.234660660445793,-71.9688321999185,2.1816081601285484,-71.35380483554222,2.0621213048132505
47800,-72.58088518416103,2.5444661811624587,-73.78000626897705,2.2595058262288794,-72.02467008758003,2.181143845581546,-71.39059214366836,2.0628595410849617
48000,-72.58868181708159,2.5333801664996076,-73.74004321321767,2.256222993383462,-71.99719372804094,2.189415081777715,-71.45653531651547,2.057076902533262
48200,-72.62619783666734,2.5083026113614486,-73.66657231810572,2.2676327981303968,-72.00335528755073,2.1961770517469152,-71.46494344577685,2.056286418122396
48400,-72.60046428884004,2.4942905970749454,-73.61592693360139,2.302849726875396,-71.97832334357011,2.2159571074606683,-71.44981203917578,2.0419697115802316
48600,-72.64144319823839,2.478397312683033,-73.67000883202586,2.2975462728663114,-72.04098948359845,2.18943925445135,-71.49222932812948,2.0323879816801447
48800,-72.58465633175148,2.4865014688898945,-73.63446417039066,2.3030054565531124,-72.09048930682826,2.18854820822947,-71.44137486139783,2.046875770801925
49000,-72.59813710435981,2.4817548217189054,-73.63600136062523,2.2731667938574636,-72.13032752677935,2.1830905165264483,-71.4225991989431,2.055341958039495
49200,-72.61644038537344,2.477093514719419,-73.65569249287879,2.2547048979513176,-72.15607189537961,2.1763967150327432,-71.41340627643257,2.059119909305802
49400,-72.5847037308989,2.47706585737517,-73.65707431177466,2.2470499439888494,-72.13832221550541,2.1678515984577595,-71.4082126932985,2.0700718219843046
49600,-72.53493913079677,2.4588586048900534,-73.66656300669088,2.2443073840250394,-72.05444894506572,2.16541757167822,-71.41988264771021,2.0681017268535284
49800,-72.52626112064688,2.456744025061834,-73.68494610698231,2.25006446345589,-72.04674216837272,2.177876903881416,-71.4483765074008,2.07237154565384
50000,-72.49621811484211,2.457773973829279,-73.62995192305102,2.2463615354383175,-72.07324136996739,2.1756725982225595,-71.37035530611652,2.0927044569309174
50200,-72.43018394464461,2.470134480098671,-73.62426461239106,2.236293763129294,-72.07718820278292,2.17664926246412,-71.32967543431367,2.093999259447901
50400,-72.31200412796973,2.4901565419305896,-73.58487621603807,2.247184759543797,-72.14057174032492,2.1672158715317296,-71.26153570057673,2.1038164635263876
50600,-72.1631365273903,2.5006428718955878,-73.62763214278078,2.2334729280801517,-72.10102314098313,2.16591649096484,-71.24466488758517,2.1092784302102197
50800,-72.24651729114188,2.485612692432835,-73.63199919211975,2.2231869796010466,-72.05284467297052,2.1654296444370256,-71.21140817789882,2.1229440828575656
51000,-72.21919583793141,2.472050505216142,-73.67522840607455,2.2203852673788043,-72.00102306013069,2.1623143552047956,-71.182289755408,2.129304567410443
51200,-72.2121644964232,2.4816820328165043,-73.67033587968537,2.2223592786538564,-71.99671952275958,2.176588543878112,-71.25114557314636,2.126855478399636
51400,-72.21411380731786,2.4742546021744594,-73.68960653519402,2.2244764016848184,-71.96997581788527,2.20583377120656,-71.15565722966308,2.137701416772595
51600,-72.15715351894988,2.494661746653017,-73.73850057856438,2.2127365047802834,-72.02486606844438,2.200561305780797,-71.29195999885228,2.1209616510325255
51800,-72.17897987631089,2.48900331914051,-73.70173427168713,2.2057724668807226,-71.98559282810574,2.202833445367755,-71.36259853649258,2.126872074788775
52000,-72.12529135817003,2.4863134286208073,-73.73148149587998,2.201660544375436,-71.95130400128748,2.2382568736545783,-71.47365618481862,2.1157011123226876
52200,-72.11919434601047,2.483732707777355,-73.63658202454727,2.2326061434716813,-71.88999131099403,2.2591461116623974,-71.45380932791791,2.1163314891281715
52400,-72.10818628889584,2.48745784510412,-73.78238001738332,2.2051978935923,-71.81668055553872,2.2696950841610266,-71.38604752991472,2.1278547998005424
52600,-72.11285805601891,2.499424080723017,-73.85468308226223,2.1841516553694267,-71.82999079891472,2.277044887599808,-71.2535833143222,2.141580688539476
52800,-72.20271336587366,2.485249610666792,-73.81231671385832,2.1922380907387633,-71.86078026019703,2.281985621799492,-71.26165647171715,2.1273955881934916
53000,-72.17063133227978,2.482979437561312,-73.80330821924196,2.2029872868188165,-71.83583219626004,2.3113870588144407,-71.42307063661593,2.1188371576631426
53200,-72.14177648775578,2.491967285900439,-73.83135816129479,2.185902187023402,-71.76110320853269,2.330013704875063,-71.43406770151623,2.120550639132803
53400,-72.09454738811488,2.4905344804654614,-73.81828531070744,2.1891466066631646,-71.74604109104808,2.3262365417957955,-71.40659676834468,2.1455297937610576
53600,-72.0492847320404,2.496670458659742,-73.84740046443635,2.1854932622481207,-71.71375469788887,2.341248179316494,-71.44387536224166,2.132724718889581
53800,-72.0396941223096,2.4891466647921443,-73.88023615545373,2.171623921164124,-71.55512664128752,2.3339954625003245,-71.43194657037071,2.129965619469256
54000,-72.10790764353715,2.4733080630272792,-73.80472572309075,2.17529360700601,-71.44009794754663,2.3487521549345542,-71.36460314084526,2.147471117271997
54200,-72.07688225883382,2.463860187518672,-73.78374372897687,2.1872752706001766,-71.43062530992292,2.3486367596902324,-71.33088213981875,2.169152937184696
54400,-72.04902310175846,2.459192507790214,-73.76085955934317,2.1960887254265047,-71.36913169191956,2.35203290465205,-71.42884922137824,2.1662705296221527
54600,-72.06518505207355,2.453795276687933,-73.70877256108756,2.2089880560074158,-71.37462728885484,2.3590065320762994,-71.404222606586,2.164390683487379
54800,-72.05385243731743,2.452464848067109,-73.68625878034838,2.216745856558154,-71.29931797823087,2.375399442761,-71.40073230753096,2.1663514795148617
55000,-72.14704854840707,2.441142774619198,-73.73764710924864,2.2128576939756344,-71.31298566829064,2.37305606187719,-71.39115600693509,2.1906339474747782
55200,-72.12334635910403,2.4466702887318905,-73.6683992499872,2.220504408496132,-71.21837820222964,2.38123208931761,-71.33005373097065,2.205982451237122
55400,-72.10101413432018,2.4506274851417915,-73.68142900081111,2.2214784922511606,-71.24760643889705,2.3784737169831898,-71.28066976731613,2.232328457306552
55600,-72.18839714351178,2.43475120984852,-73.67974317704414,2.228004401398529,-71.27325537459299,2.3829570943213274,-71.32905942397826,2.217815885191173
55800,-72.22446151533964,2.425016876355839,-73.70101791982535,2.2203308396761527,-71.26829372905456,2.37075668950573,-71.28792583449099,2.205593772004811
56000,-72.24785348830524,2.4336400489852337,-73.71322110940604,2.201989227136444,-71.20943324914477,2.3797139440550326,-71.20914449619448,2.2182411893723906
56200,-72.2966014135453,2.4425628679451723,-73.75258606684433,2.1980991347308145,-71.26986134865855,2.3699359120391112,-71.17723150607728,2.2293027868620197
56400,-72.28604921843475,2.4246752283283692,-73.72611773659673,2.228020439494765,-71.29153801176504,2.3613603216228984,-71.10611818765092,2.2245137801618404
56600,-72.3432545925287,2.4244239644029246,-73.66399481956613,2.247332441340213,-71.23966437965159,2.3627525769392723,-71.10300094246371,2.2248311620720402
56800,-72.36361592857988,2.4188734352883,-73.68735203834466,2.2383360350502475,-71.22936983360302,2.3583195744424073,-71.08997194527059,2.2223212796234395
57000,-72.41938096481384,2.4122106381636206,-73.7249980200452,2.250430448928671,-71.1473682272487,2.3640179146546836,-71.11432021214048,2.2166484545375313
57200,-72.49578439941384,2.3922507380797837,-73.75963566757103,2.258383229950887,-71.20954991540559,2.3455834904101183,-71.16827802640509,2.212026320973308
57400,-72.42527789709239,2.4063908978437674,-73.71756464018502,2.2652720605303966,-71.21041593992675,2.342087353719236,-71.15011062469321,2.2101661609858705
57600,-72.49320704434926,2.406124318991533,-73.66089525370526,2.2700233674814605,-71.15973429570828,2.327100543850404,-71.20431072755834,2.192828113820419
57800,-72.46735525420236,2.40471214597484,-73.60140692379619,2.2922226504319476,-71.18061831061941,2.314810794078911,-71.15722731815399,2.196585681418068
58000,-72.46167535766084,2.3936239319928796,-73.56050712227906,2.297129448843943,-71.16928061865288,2.312271856224076,-71.15374782239813,2.2053970195636237
58200,-72.39268774732967,2.402011535741143,-73.52271809807473,2.297653577583629,-71.22270328282883,2.3025907697925736,-71.20692354357936,2.2003466503251286
58400,-72.38640856728938,2.398442081704217,-73.48345157225414,2.3159728424895407,-71.21856460377455,2.302018428581354,-71.20452851877447,2.1977477189333015
58600,-72.27250692230793,2.4139812345919114,-73.49683725191144,2.3218966959933476,-71.21823083210259,2.3075945555865625,-71.11095451991493,2.20497232937997
58800,-72.32419992445232,2.395533069430424,-73.4837733619689,2.3211280541074633,-71.17046197429816,2.3013924596710162,-71.12711785202248,2.193618389144555
59000,-72.27784070316399,2.4108120120716543,-73.39668839834022,2.3226968953859095,-71.15685404053448,2.2905025572955506,-71.06836706940857,2.200411950706147
59200,-72.22134521342545,2.4209782341947155,-73.4165486112767,2.3223250791947248,-71.0341279438132,2.3126974509326312,-71.05432059687547,2.193706075446216
59400,-72.19742174763462,2.425663630852652,-73.41733361385265,2.31730345569391,-71.0094277802873,2.3004458544020028,-71.01638079059816,2.2071453069239104
59600,-72.05235316009833,2.4523467649072366,-73.36925518714463,2.3089066047433833,-71.01819183485892,2.2895282023830954,-71.05855488922626,2.212288105222347
59800,-72.0173898604835,2.4454888531952763,-73.39052331904912,2.2910220586620786,-71.06806814188961,2.280641166147941,-71.0454999916605,2.217155070305525
60000,-71.98150563063776,2.4468903436082328,-73.46127992579218,2.264306592619274,-71.01883163953192,2.2943227516732136,-71.02926316203524,2.2089072107625682
60200,-71.96847041915271,2.462593251008324,-73.43528768294354,2.28202609592231,-71.04872422746293,2.28762458069824,-71.06314874407857,2.2006396175670595
60400,-71.98357801517801,2.4543143045526845,-73.3148408985968,2.2872462164003076,-71.15153466513283,2.2843392871190566,-71.1058798295905,2.20087621007064
60600,-71.92929803213735,2.46177078422431,-73.27824876871263,2.2991878444629825,-71.09473375123568,2.297954446563456,-71.0469453599398,2.200081837412176
60800,-71.78944478076572,2.4939102806868148,-73.1712746765325,2.311011450514035,-71.15257471765109,2.2894730011957747,-71.06909028470504,2.1974206550376385
61000,-71.80172794416322,2.4947418461123525,-73.13439634430702,2.301855672130238,-71.1707478617505,2.2900348266020174,-71.09687224978173,2.216500053825896
61200,-71.7349977510089,2.511517107190388,-73.13902479968993,2.2967336434655823,-71.18368875825732,2.274037229009429,-71.06610567692377,2.227073510594345
61400,-71.53410786785244,2.5414621287893664,-73.10436259861818,2.30087361029007,-71.19612021355762,2.26387114692146,-71.04185571744898,2.222289909468572
61600,-71.51307077285466,2.552910811154086,-73.10129046985936,2.303823002796459,-71.21568955908951,2.2478832362547925,-71.11193187162345,2.2210191167590945
61800,-71.56157943415297,2.5455602519238094,-73.07160983841285,2.30880528376635,-71.28655100980723,2.24275360751311,-71.00425729069445,2.233996607526631
62000,-71.47502071221508,2.564270651220364,-72.97461149321165,2.313282149556965,-71.27669145871208,2.2484539497141998,-71.0471225408407,2.2345768240116244
62200,-71.45766453017357,2.566694083856856,-72.91440376947304,2.310732313712173,-71.21374478276326,2.2683698598946482,-71.10641971078351,2.229667195887091
62400,-71.39978003278912,2.566530253570359,-72.84723718723316,2.2960565062304665,-71.28647133755975,2.2597127266374555,-71.10862067120232,2.24001395653279
62600,-71.43359665767052,2.566939185150875,-72.73804537366883,2.309695843611103,-71.22257999486774,2.274356415537031,-71.0763047781299,2.2384524927447393
62800,-71.44145626273496,2.5620618427887076,-72.78766124942403,2.306511080835901,-71.18669018846317,2.2686285386657543,-70.98831535518916,2.2452253706365326
63000,-71.47887255109872,2.5386015169707687,-72.8174345601228,2.3004446839413215,-71.22992487914117,2.2886057894696696,-70.95950133783795,2.243573087541995
63200,-71.43503555292908,2.5321197362729624,-72.74251166424267,2.3133156229282257,-71.28254809696398,2.293293287919144,-71.02479630579654,2.2544324632867565
63400,-71.46136060577645,2.522780045052881,-72.75707411047985,2.315167585399825,-71.24841151317713,2.293723421483365,-71.00043850474117,2.2445654444762266
63600,-71.44630514341401,2.512949000820437,-72.73234922240094,2.32383372763416,-71.15468026464806,2.297519372460568,-70.90301813384787,2.2394825221623726
63800,-71.39398296948208,2.523658427784521,-72.75532147915595,2.306219859581617,-71.30993783360763,2.2707773493589305,-70.91712295972461,2.2581652492432847
64000,-71.36298966388792,2.519116201704553,-72.75147714971993,2.3156683381947207,-71.30297047512815,2.282330986842739,-70.90055363625773,2.26326619861202
64200,-71.29003158354755,2.5124072829158988,-72.67672822031572,2.332421905531549,-71.37434870402663,2.282521197630742,-70.89617064691026,2.266412793104701
64400,-71.33664044854082,2.5079465737110365,-72.72714406190127,2.3189278982366126,-71.38597754978028,2.282574100542476,-70.90109838828631,2.2616255966400276
64600,-71.35722401399391,2.5038407408659324,-72.78272160472993,2.3134419083542683,-71.41967898199442,2.280541735830057,-70.92477400688679,2.2440753642338134
64800,-71.27631153074154,2.5119329974995166,-72.7749648188382,2.314596011550027,-71.43608829859683,2.283037134834924,-70.93637480022619,2.2317203699637678
65000,-71.28854894943154,2.500335231211459,-72.80562556101908,2.3174676591683467,-71.42245445452818,2.278345133712692,-70.9971964395938,2.2271441089643957
65200,-71.38312127821017,2.4706386249538808,-72.86136923237521,2.3068758616289724,-71.39481967270405,2.2779448512606995,-70.94614322719994,2.2363222370941362
65400,-71.41547436271567,2.4766236713074923,-72.75670613797872,2.322014685759342,-71.38007602884097,2.2747195258360278,-70.92840886818341,2.250172658356655
65600,-71.44037304305266,2.470671515386436,-72.66094092163655,2.346986714771999,-71.38858358228748,2.2783339404893637,-70.95846104462773,2.225110660027443
65800,-71.50843973672032,2.454129286757317,-72.56683487544721,2.3553136386089824,-71.40816949718511,2.278035992057432,-70.92365724264,2.233253493523209
66000,-71.43142927303064,2.467132869125989,-72.41781180882826,2.377937524624407,-71.3433055239236,2.276695578025016,-70.89425222471074,2.2300251723744413
66200,-71.47327337500425,2.455721975025311,-72.40361473642197,2.3761356259376307,-71.36203390234354,2.2796895952818184,-70.89687130574406,2.2332843356462466
66400,-71.48088379511469,2.446422397731002,-72.40799495377712,2.3682789660946053,-71.34951774154584,2.274013664921808,-70.91823488598429,2.2241388697514175
66600,-71.44818105592257,2.4353187857075755,-72.4161349691941,2.375662335106475,-71.32656365361133,2.287470837312882,-70.83976304617687,2.2187717097141664
66800,-71.499550858596,2.4259621906932036,-72.45236528944079,2.376152144911415,-71.31826439525261,2.2866825441089818,-70.86885835039033,2.214999284007003
67000,-71.4595100345481,2.4260854923304027,-72.44524014944199,2.3757314304399997,-71.3504135510987,2.283770430948721,-70.84572563667543,2.2071669588140104
67200,-71.46913325046611,2.4307553970325246,-72.48747150583033,2.368395763688865,-71.26729340119383,2.2810430605070047,-70.85761049175339,2.206486787140873
67400,-71.48930764691849,2.4272365113738035,-72.46176397778278,2.362678885234492,-71.25342073166003,2.282508334791645,-70.79392679070622,2.227521880327378
67600,-71.47517476395893,2.4264454372246047,-72.5422136147669,2.356996421499655,-71.2314365591023,2.2865587271606946,-70.7511320678298,2.222284039212433
67800,-71.49406933902412,2.4228023553171396,-72.52347116081377,2.3789868017951536,-71.2300611566397,2.3038292208722297,-70.78004086673246,2.2214555874540105
68000,-71.5228883293103,2.394855352443217,-72.51748251442451,2.3623942680642553,-71.2782223780994,2.289191190525383,-70.8376000377266,2.2100720932356444
68200,-71.46113360009042,2.396789749486969,-72.49737868689624,2.360854238948926,-71.25176013192998,2.281813899415636,-70.82661138760326,2.2033781656294025
68400,-71.50149716534284,2.4036284597202986,-72.53267097414022,2.3592590559419993,-71.25068375173818,2.269616333683011,-70.81145146461421,2.221687917153838
68600,-71.4578983977195,2.4031481435289863,-72.67844456277247,2.3430199808261523,-71.23095376146667,2.26533740108471,-70.81027509774573,2.2120621530195748
68800,-71.43708757078464,2.389661376143636,-72.70223420380763,2.3287391256328314,-71.21633892777668,2.2692848147418716,-70.68592694147571,2.2290343475348418
69000,-71.47053133356395,2.3809695145974827,-72.70519038606902,2.3442603168428002,-71.21814658081392,2.27293635001065,-70.66445167433113,2.246241419842944
69200,-71.36522971676828,2.3976025593463737,-72.70971363383786,2.3334667283958805,-71.1078937525123,2.2570221798167305,-70.68642538577929,2.2370747657516428
69400,-71.36575783637241,2.4027051397927295,-72.64875079921846,2.354177950843531,-71.03380588157346,2.2755431301377267,-70.70385480165959,2.2268201660647144
69600,-71.3604508778674,2.388270157331416,-72.5702801612284,2.3705789746105603,-70.97035584890388,2.2796413348743108,-70.67114688462371,2.2094623424539375
69800,-71.24634544781524,2.4121830096481744,-72.48871093008066,2.379612601516689,-70.98214052954685,2.2749140042085028,-70.62296467218812,2.2219025346756847
70000,-71.21636603330323,2.4152099847669497,-72.42768788632281,2.3993059478203227,-70.99975473940955,2.2866126766038604,-70.61192222272702,2.2333613522366815
70200,-71.15830876786262,2.4390125037848174,-72.4267448006452,2.3780616349657286,-71.01775326707819,2.280683626914753,-70.61196476941413,2.2209698516477383
70400,-71.2782254559827,2.4286486085883525,-72.34534568542558,2.386580069625388,-70.96843227503032,2.296282386176419,-70.53427236395018,2.2135967458959187
70600,-71.34820038077673,2.4205516791132635,-72.31342522240493,2.385272022489251,-70.96917352964019,2.31441191289461,-70.50909020338776,2.207200360260238
70800,-71.28061308697598,2.437248044451183,-72.23124580843138,2.387598411297553,-71.00092108209523,2.3020910799998773,-70.44493876190833,2.211023887638955
71000,-71.2964011795032,2.44270426438787,-72.21086148200966,2.387411828010223,-70.97943728015768,2.3178491243578616,-70.4049325913759,2.205659819232449
71200,-71.30392378756952,2.4335372070281047,-72.30298209886823,2.3728383354923737,-70.97314707776678,2.3221024229130793,-70.32012225984529,2.2059450570742754
71400,-71.31433109654685,2.4243850262756603,-72.2590965473294,2.373173582996595,-70.97506330959541,2.3210003540441497,-70.3111080844621,2.2030055254105076
71600,-71.27408783228675,2.4294151561859856,-72.22386915119723,2.3666652282607608,-70.96984211866148,2.310082903693031,-70.33918270441359,2.199990579562948
71800,-71.1647467441193,2.4405913432302997,-72.32007044102411,2.3414877733448867,-70.99632703349523,2.3039012563168106,-70.33461436933558,2.2090753112116484
72000,-71.16921222835035,2.4408643074460485,-72.30212257465813,2.338628697184022,-71.00958132908775,2.297630764193543,-70.27004437913415,2.222179290124228
72200,-71.17966861305088,2.439192063252266,-72.23576804278846,2.3449742302962058,-71.01671300906301,2.2930933262243984,-70.27648790284839,2.228846037565404
72400,-71.13912434162695,2.46175297599814,-72.24093515859703,2.345152187509196,-71.12775904598735,2.2825285590101245,-70.34874555264662,2.2161415799208593
72600,-71.08153023781053,2.4741798598591442,-72.19337801686208,2.356134064578207,-71.16699713917632,2.280273414375642,-70.3461175883903,2.2161723019590056
72800,-71.03132174838835,2.490226743732989,-72.1939906596097,2.3610554153348122,-71.19078647357678,2.2863486557799892,-70.25530065177014,2.219068772893386
73000,-70.944181872009,2.5032617162416098,-72.30030643743002,2.3403392936750596,-71.22443174430362,2.2791170378333687,-70.2806943232027,2.211634220010318
73200,-70.90753339488676,2.526324966204637,-72.27728994531672,2.3493410968595883,-71.15902067992363,2.2774659106163444,-70.28184664702215,2.207094943040218
73400,-70.91149593353217,2.5297599212626025,-72.30739516474054,2.3417802048834013,-71.10171608800363,2.3122309400352896,-70.22094360970362,2.215447445315695
73600,-70.99673156804742,2.5365318725939012,-72.35832949035431,2.3629847463415965,-70.96513316315729,2.3181987415061363,-70.23876922015373,2.2224432310126474
73800,-70.97936511664598,2.5502647092592197,-72.33142376725075,2.3709601503568267,-70.961878916849,2.3225830320274623,-70.3610521193159,2.2174101998398954
74000,-70.91271277674186,2.573334872171625,-72.3637936869469,2.3619637726244544,-70.90322942579755,2.3131210624080736,-70.28430683533026,2.2275895799988077
74200,-70.92762122864784,2.581214210668911,-72.42614834433924,2.3543324197198827,-70.84219398970613,2.3111660708641395,-70.34290412310155,2.216365813712158
74400,-70.94366479565927,2.5870287495704076,-72.42474725808407,2.356370921673819,-70.88353983277247,2.302045081141214,-70.36355290068984,2.2187903542639438
74600,-70.90801437967397,2.5763528734092276,-72.44390659459071,2.3648884689562726,-70.86755867732101,2.2846641662042013,-70.39186349352471,2.224411641157369
74800,-70.9419563413045,2.556534116935884,-72.4992811208304,2.3720607149310955,-70.91555351866013,2.259855693343111,-70.26928834185348,2.2399336672954475


==> csv/mountain-car/sin-rep-lamb-03333-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
200,-84.09760543546041,2.17637536163586,-85.34157882806392,1.3488387958895496,-82.85988599888567,2.5655380767188096,-82.04185778609214,3.0121842844842024
400,-83.10591186270659,2.036165909785971,-83.40348819592177,1.998215964622783,-80.92401676912624,2.6329874235488435,-79.98577630012653,3.0596995615805107
600,-83.1026160482698,1.790802452099083,-83.20484105673421,1.9830387515648988,-79.99780672199326,2.367719120148271,-79.93425572210009,2.709272854790363
800,-82.97475084449864,1.882619178907754,-83.54592737607929,1.7674835257379946,-78.47923108738546,2.4158085390763104,-79.73908590068675,2.393130342371304
1000,-82.26861000919713,1.9099790655855695,-83.13056205911828,1.8238567482847288,-78.8077491105088,2.2291111758380926,-79.59047453767275,2.2379559650944363
1200,-82.01157480792203,1.81916980814171,-82.9542898755584,1.8431052922452065,-78.79452749365647,2.0856367542176755,-78.76805533283635,2.2414573506515363
1400,-81.97071555843915,1.7426100085686909,-82.99014212614193,1.7821886600495547,-78.4995702238054,2.159237240822036,-78.89862535059859,2.155021136449954
1600,-81.92032311425811,1.7096033004139841,-82.75856047423356,1.7977696829364918,-78.2810762533266,2.1167115708452284,-78.41712385663969,2.2257664456434716
1800,-81.9885386623401,1.7006652184752038,-82.77914463687884,1.7995265478732383,-78.36592055325566,2.08752694697357,-78.33943070794406,2.2655910770685144
2000,-81.94331580620435,1.6755074840496746,-82.65938688206359,1.8512715150286352,-78.30388351325053,2.0320787520969077,-78.4097452303986,2.249220177116075
2200,-81.86803773404944,1.6981513675949358,-82.5783540251647,1.8783056304769497,-78.07570348857686,2.0846694183160506,-78.55894441014605,2.1965478530853813
2400,-81.95636586481658,1.6385983465763259,-82.62818677396208,1.8646376480662294,-77.90536286076167,2.101762669465796,-78.68229647338164,2.139406119487607
2600,-82.02438738255404,1.6312411124244064,-82.4933403012093,1.9232349313211565,-77.83489389257747,2.1735321026740793,-78.68370138063852,2.131825367222009
2800,-82.05967755139675,1.622208079584163,-82.5669026599601,1.8883754325959856,-77.8241344098916,2.1633164906412876,-78.71560089364573,2.13566244399395
3000,-81.97265079681794,1.6487341454407944,-82.50620472246787,1.8974889744925054,-77.79330310306203,2.1433186206445747,-78.52346120549217,2.152725674135297
3200,-81.92669272926945,1.6722173947893262,-82.44564102404675,1.8741601888219277,-77.76247814234495,2.163811770373084,-78.37824740302133,2.129707897315996
3400,-81.8737286703485,1.689826799876791,-82.41524850467776,1.8822860042233618,-77.83783225966384,2.154191031842588,-78.24805227297612,2.133267665806088
3600,-81.82610753346789,1.6902240273729803,-82.47752922479867,1.8616298422457331,-77.73079180914763,2.173894050389113,-78.18527114521572,2.1553635249894576
3800,-81.8170202166918,1.7030011339937607,-82.47698492588076,1.848774690402856,-77.5792203874843,2.184376389722591,-78.10902259108259,2.1687202871127114
4000,-81.80498325945312,1.7015786354445093,-82.43768898746455,1.8441412861123463,-77.42859126987892,2.1980460743306374,-78.140139861535,2.163216546311793
4200,-81.83299154111579,1.7110419604836213,-82.47272926453165,1.8213238424942588,-77.47139517059193,2.207046148596792,-77.97898450711321,2.1950490975924937
4400,-81.81582515752748,1.7093650903718831,-82.45977136896319,1.7982055690247496,-77.40942421505746,2.215640474293318,-77.77871641422968,2.2299311028583535
4600,-81.79236079404583,1.7097443366921614,-82.42085997284154,1.8065152418392725,-77.300246739702,2.2288805320538505,-77.6799699661061,2.2464397761685575
4800,-81.72127830756402,1.7461749157551025,-82.4351289881423,1.801218688508963,-77.22515976822442,2.2479508714061334,-77.63165125581217,2.229171369795577
5000,-81.72643186257326,1.7523477356839197,-82.4210532122681,1.7967571036339347,-77.11870673562329,2.294028718304444,-77.44860086800634,2.2591577198165687
5200,-81.73365938271208,1.7587242451791987,-82.36819332910136,1.8119901344390157,-77.11228693939121,2.317686791482676,-77.35497745927964,2.30155913437892
5400,-81.59725453738339,1.7758228524181328,-82.23671455271098,1.842986107052823,-77.04414663819021,2.3245348425211585,-77.15655670564848,2.3498632456288258
5600,-81.60445406303522,1.7811063825994218,-82.22460772976319,1.8336483220214395,-76.85794652479991,2.361887716619894,-76.98788468984161,2.3733306348477456
5800,-81.55720988379284,1.80797515003477,-82.18789675069493,1.8298195066646492,-76.82170766170317,2.358472625533556,-76.87598662400843,2.3945907490189873
6000,-81.59630466271459,1.7825377372036317,-81.99414321039097,1.8479119032877611,-76.69483023402559,2.3874077129587676,-76.80694819303763,2.40551916862296
6200,-81.61408480357632,1.77438776962146,-81.93665065240435,1.8626566111320577,-76.56567896056316,2.42151647403724,-76.73178298611386,2.4352014551678858
6400,-81.60690399803521,1.7678478735136829,-81.8492348988204,1.8956693699881297,-76.44949711096493,2.4303280345348957,-76.56304068403485,2.4943320628062544
6600,-81.60323221809003,1.7784886380941016,-81.75314348968008,1.9220751251168355,-76.2815373312622,2.4798488623883634,-76.4108893924576,2.552474037024521
6800,-81.59188811459717,1.7749516846545355,-81.76138311864523,1.9099918846755601,-76.13825822879723,2.5248151328123254,-76.33934421748828,2.566051823893496
7000,-81.56336949710244,1.799619715167068,-81.71147963658575,1.905285907618209,-76.0083286558142,2.5536656187508266,-76.16896282235983,2.58519186155592
7200,-81.57057743915271,1.807477611805184,-81.65725746231901,1.8965707854667504,-75.87360292362712,2.580058121557084,-76.00460638122202,2.5935005781747003
7400,-81.47879909719012,1.8443978625268926,-81.60371121680855,1.9142081846594257,-75.72362442285977,2.596067276437994,-75.86037600443844,2.6282914204830132
7600,-81.38853593695409,1.8732248995565024,-81.51485142236317,1.9489300861561143,-75.7170485144303,2.591128404608955,-75.67757014274711,2.677139389860885
7800,-81.29281789473343,1.9013817123809889,-81.42420836570939,1.9458817355606999,-75.62192626143013,2.6263807578541805,-75.4860740255711,2.699862481750616
8000,-81.2971572125646,1.904590883879685,-81.34841784419521,1.974996053430854,-75.58328544186662,2.649215085686594,-75.3484076258069,2.720346791264825
8200,-81.29259546148239,1.907870501055691,-81.25531321252971,1.9798837433691316,-75.43940201563619,2.67628284064712,-75.25042955309556,2.7309404909103985
8400,-81.29382726387458,1.8919395189926556,-81.20342874226765,1.9970554682363404,-75.37057089326247,2.6715097958279146,-75.1152515301642,2.7393699413543975
8600,-81.27355408350648,1.9020294126004536,-81.15210837646367,2.004853984607559,-75.28403845088681,2.673077915498275,-74.93083279339231,2.780749424744402
8800,-81.19020929276408,1.9226828256361936,-81.0953099272163,2.009373316138083,-75.17302355726216,2.7014423543746746,-74.946996241438,2.7560588797541494
9000,-81.11385269689744,1.9233546694018653,-81.00283621622668,2.0383752428949724,-74.99654218346087,2.7232177160856224,-74.90628294656493,2.762308903341608
9200,-81.10429140222607,1.9243235080747838,-80.93580214253274,2.064276292807336,-74.84134475626544,2.7596822863368424,-74.77678525086581,2.772782254177491
9400,-81.07318551792831,1.94396618130247,-80.87403092701693,2.0611454459268193,-74.70059244421573,2.7786306902888644,-74.66273892185481,2.7875097307400165
9600,-80.98315710058044,1.9588283844888699,-80.80566850064443,2.097430063534374,-74.5592448302356,2.7902776213890093,-74.48947755575651,2.8148170834742037
9800,-80.93700125154137,1.9756868504576062,-80.6717298730202,2.140708499951739,-74.52887263805785,2.7994884215743534,-74.3752830561783,2.813473142174458
10000,-80.90812561519694,1.9816609969740102,-80.6035038767334,2.15162318963374,-74.48765242320611,2.802981093957716,-74.45137014454727,2.801684414180403
10200,-80.76720136716341,2.032268566655022,-80.40102876532485,2.2227753360593874,-74.45814247296033,2.811179284970284,-74.39143767735165,2.802449383485164
10400,-80.68325470224748,2.050039317973393,-80.31595925418581,2.239904297559243,-74.45812716372072,2.8139742914696204,-74.21876146049185,2.8144996659515837
10600,-80.60437737143873,2.069326736825453,-80.1640301296572,2.2790233778936346,-74.34839759279762,2.844663174241809,-74.12049854110145,2.829462140600801
10800,-80.58709486052501,2.0750487284449073,-80.10205134178774,2.2909347749279894,-74.23902435401996,2.8568009281763764,-73.99617721547604,2.839636491943878
11000,-80.44729853271102,2.100287303486518,-80.01368583792899,2.291543817946457,-74.1641664051533,2.8648875139120675,-73.84989674680094,2.8592678146367443
11200,-80.48615978754442,2.0851202033401735,-79.94186860625229,2.299771638107725,-74.08718465618983,2.857702606506993,-73.77229900910787,2.8488143575607916
11400,-80.4321570657406,2.0869946137397664,-79.85832803037638,2.3193718577866083,-74.04337608934178,2.8505899350813424,-73.68989519169446,2.859986503988131
11600,-80.33051918349827,2.0967645093224387,-79.72944999691119,2.353190829618465,-73.97536167636265,2.8653281526077468,-73.6620451272495,2.865885091878494
11800,-80.2020975985717,2.121076646307044,-79.6786357280809,2.3456598897912464,-73.87578751863913,2.882012544992871,-73.56692112752789,2.856759195779218
12000,-80.10394142909813,2.1409519389738265,-79.57332388274823,2.3579620635124185,-73.70251618826317,2.8801215273403202,-73.48979786433264,2.8495487727879723
12200,-79.99629200767384,2.1753489238849295,-79.55566994002838,2.360685590191314,-73.62900596841027,2.8710554778634445,-73.34825587151308,2.8329960511757015
12400,-79.93823814060315,2.197752043830137,-79.44037018608422,2.4017062030304936,-73.57222299628386,2.8734590486031446,-73.2981451901584,2.8469839085220605
12600,-79.87448990946973,2.2104111357184504,-79.38670043528477,2.4197307300284576,-73.45824469785067,2.885746931743387,-73.25007521583206,2.8439253965612674
12800,-79.79249081934664,2.2257639971375633,-79.31989928558228,2.436305258679533,-73.33212717814517,2.8821052347227836,-73.1526937794911,2.864692838107028
13000,-79.75000428290987,2.222559208665159,-79.2783697163277,2.4371129292709863,-73.28410420389153,2.8820421239553196,-72.9744918492187,2.8852694034819244
13200,-79.64437112874221,2.247767703138106,-79.18278648738978,2.4795717685281295,-73.23239640099406,2.904473780366462,-72.93418498967071,2.90294630894348
13400,-79.59618410420276,2.243474574554927,-79.10191002649954,2.500027126459047,-73.1658262628189,2.9153424315405765,-72.8535986203655,2.9150870164638407
13600,-79.47999255789043,2.260287521540229,-79.04671908346546,2.5132919615606317,-73.07092010996507,2.939360116152326,-72.6455446207664,2.927066357462309
13800,-79.31426659798701,2.3087426051177133,-78.99433389675704,2.526374325758006,-72.91009781619529,2.9653773727701536,-72.56380671717109,2.9539570652433933
14000,-79.25524760654156,2.3302885408111034,-78.97563286970335,2.5246786910221313,-72.86057269091285,2.980677691653536,-72.53304887748233,2.96009396618582
14200,-79.04983257595143,2.378476900586839,-78.87888177563491,2.538738933472831,-72.87039187670334,2.99371665374486,-72.43937694946916,2.96648340871344
14400,-78.94646375658206,2.4109886604305175,-78.82221408759935,2.54792279234561,-72.84609721516466,2.9926590970586875,-72.39660592055091,2.9477864609553657
14600,-78.81776565394325,2.4409886818224273,-78.85108110357716,2.5411614179024467,-72.77526669339277,3.00759547710522,-72.24104539429126,2.9622566424418535
14800,-78.74315547502519,2.4622051567017955,-78.8151698239009,2.54607640916401,-72.60864213617559,3.0170172398268553,-72.14965905177755,2.977944817460013
15000,-78.66747074022216,2.483741127005468,-78.79762596740599,2.543431612926827,-72.52370828170409,3.025014003324131,-72.00726698523385,2.992063019470878
15200,-78.63413046052285,2.47619089017023,-78.78390110099848,2.5351487457902855,-72.37703521242092,3.050113384113821,-71.88461080816555,2.977480382930691
15400,-78.59095611841575,2.4854994772869836,-78.75306171855819,2.546858011711883,-72.31065449243472,3.077327325413867,-71.85912955342425,2.999920405646751
15600,-78.44156354752637,2.5173360667778866,-78.81848933519277,2.5231123997533365,-72.24633342740258,3.0726504352044777,-71.66190824204904,3.0239345695908613
15800,-78.41953434850208,2.5155605862073367,-78.73211246769688,2.5510647842518,-72.14214463163522,3.0950545440309405,-71.66050965585198,3.0258575825885816
16000,-78.35876335899087,2.5264532261980706,-78.61295959021714,2.572749404198106,-72.01035210245213,3.109786076044056,-71.55810290755882,3.021942713042265
16200,-78.24090452682418,2.559391733449129,-78.56011398762725,2.5810977176174386,-71.90281274235122,3.140841607123721,-71.52369668198777,3.012979273147538
16400,-78.09109889188768,2.60058082428969,-78.53652967725274,2.5872367897705324,-71.72243008649474,3.1412468389261274,-71.4545032842797,3.01817158221471
16600,-77.95826851476988,2.638115609025732,-78.43660525411998,2.6219596863818606,-71.73686063980786,3.1289801892484768,-71.45788752252729,3.031037750399496
16800,-77.87211676436941,2.645445602899976,-78.39815147766794,2.638717100173656,-71.56627803895864,3.1418509092920437,-71.38519054505241,3.0426949910995518
17000,-77.71111269096977,2.6907167947570008,-78.44472287147583,2.6211856371555546,-71.40754876884814,3.142819694627451,-71.255243262747,3.0547115552793076
17200,-77.7081605043846,2.688931652298811,-78.38221021043186,2.644641971092995,-71.42172410350376,3.112877735662942,-71.18081510031337,3.050968776199358
17400,-77.56229918919203,2.7256313360877966,-78.41238899705614,2.6373434992415845,-71.3249240582533,3.1261662496821963,-71.05463549286753,3.0589807422720843
17600,-77.46511161919503,2.753645740412004,-78.34807706107341,2.6619767664787344,-71.24130465480235,3.1211847554126138,-71.0452456164632,3.056910463847969
17800,-77.29988641987852,2.8042718421121506,-78.26773631684776,2.6906745843360826,-71.23760756551073,3.0966068511646405,-71.00795588134635,3.058434551041896
18000,-77.26850919194513,2.8213636225076515,-78.25236401412572,2.691256641842354,-71.18846456308798,3.088564570923522,-70.76341753557917,3.089062344312998
18200,-77.16297636217071,2.8418867045518046,-78.18029671641136,2.70200901268007,-71.25164961687435,3.0511698130430416,-70.66697442398471,3.085808037664902
18400,-77.07983652323465,2.865623934467826,-78.18553032860154,2.7029908657245314,-71.1737772123487,3.0607865725878436,-70.51744290992741,3.1273638347752395
18600,-77.08011017683747,2.874551508773779,-78.193939306235,2.699290826768704,-71.14988863347456,3.04378746190583,-70.4991764446868,3.1383458821638337
18800,-77.07172038609562,2.8735557109290983,-78.2170431896572,2.696936905216984,-71.109031800543,3.038424453450511,-70.53335620031685,3.129149537899265
19000,-77.00059068453612,2.892341397825146,-78.16355542838767,2.7186769419305348,-71.0223587232484,3.0340944855115852,-70.45288431060094,3.128486369827232
19200,-76.88917198924018,2.9172524373661948,-78.13015035019697,2.7305522201332675,-70.81828861423814,3.0384991371828183,-70.50489965642754,3.1177657027334758
19400,-76.85107902612113,2.937348336581246,-78.10376910813828,2.743133056675141,-70.62530535078778,3.061126460401215,-70.48031338297753,3.108951626070226
19600,-76.80566207454777,2.9472806314363824,-78.03146427812503,2.7599024499179396,-70.7097920397949,3.0555060427047187,-70.37147899419291,3.1102237295123984
19800,-76.82414028290667,2.9327999067311676,-77.9960846070992,2.762676015513151,-70.60013260000646,3.051651792768993,-70.40601226940844,3.087888084870896
20000,-76.72764414570877,2.971719098745152,-77.92778104566322,2.787579773928845,-70.56532608527135,3.0688241405349146,-70.37550518003508,3.080373131658325
20200,-76.75319582908152,2.9821457242778933,-77.88956119002178,2.7913017016205157,-70.60431360203101,3.0684760028500815,-70.32354915493666,3.0753767878437177
20400,-76.72471845436124,2.982114538197363,-77.8544351113833,2.8155911964913547,-70.52978804014077,3.065615930996078,-70.3551228230861,3.0694488352238603
20600,-76.61825827857353,3.0127003251766924,-77.79057247354027,2.818683097397348,-70.35093015317142,3.074466243634035,-70.31050678853805,3.074338206718109
20800,-76.4855709864119,3.052597979866403,-77.75657488177266,2.836377710301709,-70.3592519180322,3.0574125007729775,-70.23540600986269,3.0815307944354426
21000,-76.50613439301736,3.0405783584779376,-77.74643319568952,2.8285356195806117,-70.31730426468876,3.052262041114884,-70.08831818397022,3.093024312643121
21200,-76.56735056500155,3.0237357703576926,-77.72718285713034,2.8355093439892034,-70.20035461808118,3.0504161132943635,-70.00951972555733,3.0855507128876005
21400,-76.51967870628478,3.033260250547612,-77.65800271347389,2.8506076915878413,-70.22596225895201,3.0376644479494237,-69.97052829049183,3.0750580342220197
21600,-76.37960021708486,3.062084545038071,-77.63876954469936,2.854952351093773,-70.20505619399727,3.0299493501766634,-69.98683578055733,3.072285700752391
21800,-76.3312072833417,3.0649219870378377,-77.59638937956207,2.866128641910013,-70.20736363678317,3.036509675507661,-69.97392159570364,3.061657113727953
22000,-76.27722963054629,3.066663002652482,-77.53973263477172,2.87808146974868,-70.18241563567221,3.0439532145486194,-69.9076998465627,3.053487583010107
22200,-76.17160978736463,3.0761044008570644,-77.5470427814584,2.8631579937513236,-70.14552885532952,3.034536441990039,-69.8010880935572,3.050815583473013
22400,-76.09830841636682,3.082836078644913,-77.59715573207683,2.848018507423628,-69.97551057198511,3.067264549006237,-69.67806819370621,3.045683246113134
22600,-76.03321017844326,3.096474249020403,-77.64834389121468,2.832559007284882,-69.9164786355755,3.0744690147166756,-69.65547764074604,3.0558103798629617
22800,-75.99780077779366,3.0978742388741254,-77.57353250292876,2.8581594140877455,-69.919069549213,3.080967719069679,-69.63589424582567,3.0616974499686105
23000,-75.93518697423339,3.1120318132717504,-77.56235212858589,2.8565406839108127,-69.86056891188231,3.1056110108558865,-69.53307736209857,3.064656749862113
23200,-75.89523951111128,3.1112899294853236,-77.59178283005436,2.848598189921871,-69.89889400956497,3.0816432539220764,-69.36261864567263,3.0599794327021934
23400,-75.91173117316923,3.108322359762247,-77.56568193913542,2.858909792002853,-69.83088388978891,3.104800198264137,-69.37287292142445,3.06166696865474
23600,-75.82834146593653,3.1121624627085938,-77.49690512764764,2.8739953086828107,-69.7352840458348,3.093186212561841,-69.25560789022171,3.079791031489155
23800,-75.83376082548813,3.113824119728529,-77.36036237411143,2.9001773916943767,-69.69128172675515,3.0938573912346556,-69.23077957910161,3.092004592160685
24000,-75.81940644209217,3.118613023954284,-77.33924506154338,2.9111246432859064,-69.73402991258288,3.083963683640689,-69.18774521860446,3.0731795938850155
24200,-75.67090045832568,3.1515885344876726,-77.29925220732808,2.914697542785074,-69.7524405909392,3.079042633186755,-69.09135442626804,3.098293616428116
24400,-75.7304969176324,3.1254957807479467,-77.22225948404848,2.930052256257701,-69.78570046845661,3.0644657132416913,-69.03632788844561,3.1091354419017945
24600,-75.70221754837438,3.140013298808662,-77.15102324314701,2.948484661969591,-69.71054469255714,3.0510939623116324,-68.99022351834054,3.0958343521575933
24800,-75.6610004718043,3.1516427477981215,-77.14697232288958,2.9560641434200514,-69.69081224809695,3.052733942922717,-68.88101902589028,3.101674551282225
25000,-75.61316928455291,3.157368120626858,-77.14377129795398,2.9592369282067925,-69.60739124934712,3.057741243843207,-68.85098838588219,3.0910472485557308
25200,-75.63338220567384,3.15015825404042,-77.06871165559505,2.9939208932947103,-69.52069775739945,3.065487963586063,-68.87927870401678,3.088660793718158
25400,-75.46186561938411,3.191544176689402,-76.97151065044906,3.0258758050350236,-69.40906682466712,3.0609904911043864,-68.78789250274372,3.0985484572173374
25600,-75.39471011546239,3.2101396347776086,-76.96431534045873,3.031217558972248,-69.39218418365132,3.063385685377807,-68.72140604749872,3.0926632674079717
25800,-75.40648098142884,3.2159198214891673,-76.92979408179127,3.042991311816963,-69.35542825656188,3.067070817692936,-68.72092541786049,3.1015007784903292
26000,-75.40573103613761,3.212807945153127,-76.94882710429611,3.0384291620786352,-69.23872008469294,3.0615227256498967,-68.70950138769456,3.1080792747467054
26200,-75.40005832184457,3.20175479918623,-76.90794754166242,3.046726229394671,-69.15257000805897,3.0772726328660562,-68.54143607216454,3.1092975801703995
26400,-75.35428841918967,3.206470234138982,-76.87043727441849,3.0605648602605964,-69.06151987005963,3.0800940738629814,-68.43265141054616,3.1093647752490967
26600,-75.30871426519967,3.2079415159524864,-76.92398491200592,3.0449768113954265,-68.94890059989704,3.0809286817730173,-68.41438672263934,3.126249778761986
26800,-75.21737833708418,3.2221685279184396,-76.94986694467394,3.038381831704401,-68.87863091170684,3.0788787531511104,-68.33470102793497,3.127609238471157
27000,-75.1894696417592,3.2259923763659337,-76.94221527511478,3.0460431991710677,-68.86791824748533,3.0872247854051094,-68.31589330380042,3.119995122777212
27200,-75.14796188178441,3.232072879595612,-76.99907239261766,3.0244486175784773,-68.78346768472403,3.11482878592451,-68.20991516663655,3.110284623011428
27400,-75.21782596066667,3.2035526308748943,-77.01400526693845,3.0204101129860166,-68.72654349338717,3.100857449753273,-68.23664198204048,3.094132105674051
27600,-75.11744342928586,3.225667897359365,-77.01080126924,3.018571444582277,-68.75073784100941,3.112835082912605,-68.19362618509436,3.0945517968472354
27800,-75.06758870481363,3.2285606158385622,-77.05870608850275,3.0074029802761046,-68.76386631017215,3.1166728625097617,-68.21845898134666,3.089036114359845
28000,-75.05128559913177,3.2350463878433318,-77.05608902060523,3.0051227868003187,-68.66969734520808,3.108027503237139,-68.17417913792234,3.081297319473082
28200,-74.98015973648953,3.254728742438768,-77.06780461959279,2.9995196108339583,-68.52365559755101,3.1403835373418802,-68.05466065316853,3.0764595483178607
28400,-74.95561504838793,3.2572093913334257,-76.96410053644871,3.0265372390847163,-68.48498557487808,3.139538657406373,-68.08348151140332,3.060164405401281
28600,-74.96510892768185,3.2382178127378376,-76.95150556427205,3.029785364428435,-68.38402290819141,3.1542856674960262,-67.9804307560356,3.0820503107907786
28800,-74.93646013412297,3.246769655638743,-76.99403737344686,3.0188546046536535,-68.4150460928139,3.144293215600108,-67.91279556756348,3.0822364317278446
29000,-74.87799432904109,3.2587735050269493,-76.8677878385735,3.059686456421907,-68.36297045471628,3.1324077534484127,-67.99345171014718,3.0728649609947967
29200,-74.80170164960607,3.2731347535669286,-76.82938636297744,3.073518453364117,-68.39818957900152,3.1339214006136635,-67.97642376784856,3.0736819908836286
29400,-74.69846458475408,3.302049170428891,-76.73818722538972,3.093686289145251,-68.35222303889219,3.1345691042922907,-67.82313391704405,3.091497510740463
29600,-74.80795764106638,3.2739056537984093,-76.70704481336178,3.0876544913181436,-68.37051253352246,3.1210260413429327,-67.71511780011731,3.107773580359773
29800,-74.77979136409158,3.2808732000414396,-76.75385925519753,3.0650428510142964,-68.23345107734723,3.1289900062340146,-67.62337559033216,3.1040718498110693
30000,-74.81727843988376,3.2623898632876442,-76.6865391538752,3.085867963421987,-68.06816837207474,3.1408835758060696,-67.59688399507445,3.1125377932128524
30200,-74.82995253937457,3.249609732733103,-76.79561895015897,3.061563037299378,-68.00935768658495,3.1338804324393617,-67.57774274955504,3.1181238220616394
30400,-74.8100087912054,3.251540432330583,-76.76419180555489,3.0657166489693983,-68.00265820921771,3.113346468963868,-67.60362387789665,3.118352938848911
30600,-74.79558096545585,3.260931645003735,-76.80819780893304,3.0594805553697166,-67.86922461689961,3.123491120476374,-67.57182540168321,3.0992001802941176
30800,-74.78872006839369,3.260258650385995,-76.77580190068961,3.0720891121415805,-67.9367062957738,3.0994594308393575,-67.53742433266167,3.0902941119420224
31000,-74.76875727469695,3.249356885258072,-76.7691975278018,3.0704165825118777,-67.93238197038141,3.1092943677309948,-67.44569807577474,3.105331857030304
31200,-74.70415932729456,3.2735103549640567,-76.73328420540261,3.082279718717278,-67.91369458729338,3.1163569181399513,-67.38594278612821,3.100769653994293
31400,-74.63058399081568,3.2811799718250794,-76.72618032789899,3.080821944320231,-67.9375166484085,3.111462303385236,-67.30801632240379,3.1026898134899494
31600,-74.607296769569,3.282402690799544,-76.71239381555917,3.0865803755401715,-67.85201862968124,3.110906958801339,-67.27243130744674,3.1240075464715416
31800,-74.61383989855625,3.278862061172136,-76.67749200346398,3.1010357083968785,-67.86793885724639,3.1095271320643554,-67.26208891706679,3.1059631568112995
32000,-74.54438915859768,3.3008969799309775,-76.67879267017787,3.1015667918611074,-67.9220264147359,3.0953826499258397,-67.19182879554609,3.126819317980126
32200,-74.49152115451201,3.3145224641525433,-76.66856655243576,3.108920181095113,-67.86098954214661,3.097470514012453,-67.1581042411924,3.132513748493943
32400,-74.46238676024,3.3159713227753436,-76.69517042390609,3.0931747268942464,-67.77820072347414,3.1092201955712917,-67.04354686034792,3.140689827102467
32600,-74.42912794824925,3.3133276707421984,-76.66315614427155,3.0996354988640937,-67.78563559479306,3.1132759198026547,-66.89640025316736,3.1331850712497324
32800,-74.3830927863216,3.3205891028482335,-76.64878311762737,3.0913955110671214,-67.64168569135845,3.128124253946511,-66.89616618588776,3.139635374911376
33000,-74.36322441966782,3.3340126720562773,-76.57986549769075,3.113456331528252,-67.62361700138715,3.140903636690766,-66.83676612944586,3.1533667199257858
33200,-74.44436773959633,3.3208480937299374,-76.54228140023004,3.121162983330551,-67.65578973651932,3.149649516620604,-66.86568803943388,3.1439302687186195
33400,-74.31956845520524,3.33317478580214,-76.49883691692138,3.1351894347972373,-67.68108209233394,3.1649415442187485,-66.82531381213619,3.147555197450391
33600,-74.25441332179852,3.3491908502840113,-76.4591887600478,3.143159942935516,-67.52192086311825,3.1802103772569343,-66.73358022285842,3.153571334891874
33800,-74.22820045382893,3.355464271082532,-76.34980468682838,3.164421035071184,-67.45425682833422,3.174256795100196,-66.6509949283085,3.163238528119457
34000,-74.23270574167638,3.351761680253977,-76.32371832452046,3.16770151095899,-67.45679002923481,3.162917146049042,-66.65148021681436,3.1593358592553558
34200,-74.1687790913742,3.363625334067541,-76.22576065582466,3.195048387790915,-67.36863288833077,3.163696611446186,-66.74621585146652,3.135111658094541
34400,-74.15780979420714,3.369589211082082,-76.23667772634376,3.1827515851446107,-67.31297976032863,3.1687683324072937,-66.77937675003041,3.117173292641345
34600,-74.1048596351038,3.3758159550558307,-76.14677097390822,3.199021711520826,-67.40343121498951,3.1413578917114835,-66.68952598891485,3.1219967545220495
34800,-74.0799564598277,3.390276342724133,-76.14160622359033,3.1971707510537386,-67.34140291352156,3.154329630588195,-66.58763355791162,3.1261240641334536
35000,-74.0975603482142,3.3916964938879857,-76.12280033955,3.1993469515540074,-67.33810616189518,3.1441811460279716,-66.50321922379483,3.1349134981475557
35200,-74.04363531957317,3.393838528487456,-76.13631807199972,3.1957624445687833,-67.26992409926568,3.143438330834574,-66.36756557524818,3.1285720791171725
35400,-73.98060122002006,3.3995305118528596,-76.04201454856393,3.2243181968105987,-67.19536525391331,3.1491437441314125,-66.28675221624329,3.1367277024275304
35600,-74.02842057699203,3.3755137418151246,-75.91434338319624,3.263618115168006,-67.1212966573101,3.1638025470603948,-66.22835082261683,3.139906997153903
35800,-73.98987218080612,3.3869693412764414,-75.89858951258522,3.270975702772643,-67.18574628101271,3.1554921968264202,-66.21263760740624,3.1454845159338074
36000,-74.05817684318329,3.371988838284822,-75.86568125705725,3.2833649221641026,-67.18024358382195,3.1558606713744486,-66.30252368981665,3.14088078838343
36200,-73.93607131843038,3.3997466915765098,-75.84787287512387,3.285801411639681,-67.2470464794519,3.1488248430412424,-66.26887641066625,3.1388877909872535
36400,-73.97936503424631,3.3817757637663384,-75.83168778290842,3.2935228157331307,-67.10144479023825,3.1759861985803743,-66.30881752365119,3.1229797096731446
36600,-73.89370826185046,3.394528197619743,-75.76537766901887,3.3115247544878663,-67.14991855887135,3.1787469369296235,-66.28258826449489,3.1243694499112324
36800,-73.80121965293806,3.4194355262029243,-75.77803051569015,3.3090833933751327,-66.96140056252393,3.1757782966472896,-66.28000647683724,3.115315494299479
37000,-73.76720548546923,3.419168311983637,-75.7381655387227,3.315315551274502,-66.99221018954587,3.166724982824246,-66.35327211447392,3.106100418671271
37200,-73.76855842543632,3.4286103206267198,-75.67286812732533,3.331735615918085,-67.00484386156802,3.1668619259182904,-66.33026702484027,3.0924617162911634
37400,-73.7497688253344,3.4380688497042375,-75.65356166985603,3.3409364221061217,-67.09054837788142,3.1481511593062286,-66.34870494827989,3.087701239971843
37600,-73.82742260581594,3.416490744188033,-75.60905833883324,3.3487768807863207,-67.04931824424384,3.1529156197747454,-66.35856136558222,3.0959175450107903
37800,-73.9011896528987,3.402805129699474,-75.5875534253343,3.3477445579854592,-67.1041251457088,3.1350411094962363,-66.30374645012604,3.0980103912469987
38000,-73.86321533713706,3.399010161404175,-75.57619581590019,3.3396906911816107,-66.99651264138042,3.1242318386050005,-66.25102095254023,3.1050493157394263
38200,-73.87566271708529,3.4011278738359403,-75.56587049705462,3.3328040598653983,-66.93982882190322,3.1365250105454723,-66.20242260241325,3.1152832709405356
38400,-73.82786081973823,3.414620014375523,-75.53963551709596,3.3370998928676894,-66.91529072768704,3.1430484748367817,-66.15304816960574,3.1319965954504614
38600,-73.84872212699698,3.413373180118432,-75.47547404055545,3.3461762434610316,-66.961429633815,3.141332834700916,-66.15536129419291,3.123063341413969
38800,-73.80772668239614,3.4202966354902538,-75.41012428804657,3.3658108598538052,-66.93241387167883,3.156981980187104,-66.12613304761673,3.133608291719586
39000,-73.75634977238164,3.432451943020447,-75.48274698444995,3.3451459372568295,-66.86776732279776,3.1708603328717837,-66.16356519815825,3.1233580092138107
39200,-73.74678319178373,3.4266925700782718,-75.40346933221436,3.367555158772955,-66.8240163004463,3.16747552882725,-66.12893427806743,3.1455692152102954
39400,-73.68108390109987,3.4418016729371708,-75.43789991002761,3.360666163929227,-66.92768831736802,3.148465083829582,-66.02365095988684,3.1721429162967567
39600,-73.6715023176518,3.4443672048440117,-75.38183073407907,3.380955503868033,-66.92849610165746,3.1271334261866035,-66.06010193872163,3.1596444821515846
39800,-73.66751905380336,3.439792323438208,-75.40364332019172,3.373617845335954,-66.84474317098181,3.1202787504791005,-66.06414023116332,3.173474017474752
40000,-73.65522450400528,3.4457559096578634,-75.4716534746726,3.3554355000912595,-66.87804712086634,3.11250102304579,-66.0762302455924,3.1650306061549265
40200,-73.58750722781957,3.466492463616204,-75.39983653783027,3.3733364942087185,-66.83864274977546,3.107403396794932,-66.04528445138044,3.1726484976491736
40400,-73.61539484530799,3.4619811001357155,-75.37932552434954,3.3785305355952504,-66.86701456783778,3.084108976658846,-66.07767006761041,3.158352621088085
40600,-73.55052320520889,3.478633713969618,-75.3592191967346,3.382840569957637,-66.7383615315708,3.0867153517801795,-66.11740515185687,3.151822310757921
40800,-73.54917882680682,3.4748005549052094,-75.3699215360994,3.377404886169599,-66.67609175931034,3.0888927863405837,-66.11620988103371,3.152503653413817
41000,-73.41074694317221,3.508681267692832,-75.37545262306891,3.3728616186037024,-66.59572072129707,3.1000315209391873,-66.0446338498408,3.1683101967216456
41200,-73.3698753307116,3.5138192497727054,-75.35688799807266,3.373966437409242,-66.648742463573,3.08400557718054,-66.04419388918004,3.170222071854649
41400,-73.34402790180691,3.523076028598042,-75.34903957030477,3.3767681906842766,-66.49705902639413,3.1021493959953883,-65.91365058432524,3.1790832299958125
41600,-73.37367423166262,3.521258867742356,-75.44133419664696,3.3517844426887446,-66.43943996977283,3.1011049307133716,-65.9411625379436,3.174166966811925
41800,-73.39147824316555,3.5222439404555,-75.49486473630125,3.3278141415478566,-66.29790949342826,3.096914747224087,-65.81243337082955,3.1876556698394336
42000,-73.40629950124371,3.5155206630340694,-75.51980839338505,3.3163646730427216,-66.23261003143072,3.1065989116707895,-65.91733532328894,3.1679862717456992
42200,-73.43154872750755,3.5087401317905216,-75.53815561280766,3.3105567619032295,-66.13015061550539,3.108984608623623,-65.9368631896912,3.1444677829106693
42400,-73.38490897788351,3.516946004289575,-75.5819951053875,3.2971214373738253,-66.2017063453453,3.1135772912841064,-65.86057139428556,3.1503989450863275
42600,-73.33275358274486,3.532099952503773,-75.57762018954998,3.2952946266863496,-66.08873896103768,3.1339289457202417,-65.86596395701068,3.1489198957730378
42800,-73.34580267892011,3.5297420718797925,-75.62500405216454,3.2765709290614677,-66.03688836136797,3.138652662798081,-65.86249774470947,3.1489290867287774
43000,-73.35952803498277,3.5258253114756113,-75.56260757001156,3.279721888701332,-66.11551273233829,3.1271075628727023,-65.69655126329636,3.1550959547062885
43200,-73.4503970465796,3.501489238931298,-75.47721657503592,3.304313634074694,-66.08917419610448,3.127825053292957,-65.59441544793908,3.1671636749082928
43400,-73.44561799435891,3.5038571165464374,-75.44657690662322,3.3078000917765964,-66.039259478497,3.139104182005854,-65.58180583279291,3.1792571837917483
43600,-73.41901364789015,3.5119865153684637,-75.53877109054434,3.2876351020648094,-66.08483538137166,3.1309011845222137,-65.54161854102884,3.1770817569298218
43800,-73.46163571267766,3.5085523620681744,-75.51129232771083,3.284044941228491,-66.03944168755913,3.129558859280009,-65.49345423510513,3.1865387430811354
44000,-73.53846771151805,3.4963108982992037,-75.48788326760909,3.2931121528940484,-65.98876392547831,3.1426119664362266,-65.39066319262048,3.1777394711629214
44200,-73.51762117577653,3.5003268332036703,-75.44447650416228,3.292598523352892,-66.08246771548633,3.12784644231743,-65.31712063284415,3.20602760538857
44400,-73.50985872714213,3.4955711005870773,-75.45072595092104,3.2735789220581735,-66.06117664216295,3.133457349103547,-65.21492103614155,3.207030802878137
44600,-73.40128148202082,3.51463037514235,-75.43946495743816,3.274306692233996,-66.11343928319062,3.1321832904960556,-65.275963672469,3.192875102985413
44800,-73.42682415580306,3.5174759162853815,-75.36631780376929,3.284469268609598,-66.05890707751438,3.126321796441074,-65.31060360656265,3.186957261860664
45000,-73.34292419867619,3.523725138368585,-75.37987794523794,3.278109751222966,-65.94835193534274,3.1416655015162664,-65.30739282486579,3.1852666059121444
45200,-73.37956624498123,3.516572889818846,-75.34592462356686,3.2804389004854198,-66.03607772401475,3.1060472314937577,-65.29982961816432,3.1640610400391234
45400,-73.3354914533818,3.5228068414539124,-75.39336658363739,3.2641123274674406,-65.98653679224086,3.102963840114916,-65.30874638509154,3.1664253253698447
45600,-73.38569007266416,3.5037043618518564,-75.34301462120186,3.279698959861657,-65.99764809420896,3.106345937787662,-65.33671830518936,3.1688335042933757
45800,-73.19923320899557,3.5471159853127663,-75.35039525796685,3.278027515222364,-65.99446515695814,3.1111673306716967,-65.30422347332862,3.1691550237043993
46000,-73.1748520214486,3.563018544393357,-75.35285253233795,3.2716972560158974,-66.01078320637164,3.1076271819784367,-65.09600020701754,3.1995323774946014
46200,-73.16510935176807,3.5786585015964842,-75.36869205130246,3.2654985340097595,-66.19809849715968,3.093370171321758,-65.11074261377759,3.2076445019370374
46400,-73.10402388959045,3.594534260561879,-75.3611155167037,3.2698917380987633,-66.14876586408059,3.096131729120435,-65.16161898652486,3.2007662370543364
46600,-73.05991813928489,3.604286960383366,-75.3160786643342,3.278896408904849,-66.19966063315007,3.0846484555673426,-65.0319029023812,3.207567778566285
46800,-73.05433147538582,3.602046776264778,-75.29109484961445,3.288059196286148,-66.06975675974724,3.0835323645053476,-65.06548507350647,3.2078368012478142
47000,-73.10661517351886,3.592832861011134,-75.19968112063631,3.2967911151105973,-66.08259869867459,3.0701433538858804,-64.96885172999329,3.2071524769045463
47200,-73.06048399046198,3.612966641928473,-75.06177169310216,3.3299485354298546,-66.16326000840998,3.0560822503016913,-65.02350608244629,3.200735340963933
47400,-73.04192442938403,3.606976797795365,-75.06182192415669,3.3270206270404676,-66.10935091996627,3.067900559818852,-65.12969432338622,3.186359439356165
47600,-72.98627888605225,3.615745304658721,-75.03731556390389,3.329947355874241,-65.97993048864863,3.09403390335221,-65.21266388972258,3.1767890784357666
47800,-72.92566873276523,3.6354039013356747,-74.92620099453127,3.3470542126236222,-66.09672836505166,3.0825166437297855,-65.23214562549364,3.1724462604477623
48000,-72.93485887483729,3.6276548518726064,-74.91127603676647,3.3518981515574082,-66.01172508333536,3.0893525406791946,-65.15962320669104,3.1813954095619463
48200,-72.91332241274007,3.6369428082507307,-74.9294652576047,3.344575888359873,-65.97258590902871,3.095579131170716,-65.18638672308899,3.1655274075410476
48400,-72.90365945659882,3.6356061004504108,-74.9258329485606,3.3471944839904766,-65.91704444714581,3.120624774450424,-65.27492288902286,3.1541064056891743
48600,-72.8662486869717,3.6310851923205463,-74.86254875755156,3.3631479329638094,-65.85019540169993,3.124946887780014,-65.28707145571836,3.151439851073201
48800,-72.86850901602287,3.6373848708469434,-74.72376455020748,3.3944192628437264,-65.76081554025764,3.1431386620539308,-65.24887493876253,3.1670366650785327
49000,-72.84139432499332,3.635420622559999,-74.67757047234272,3.403156865305166,-65.7964342836151,3.1314783653179297,-65.22671268381843,3.16738353100094
49200,-72.78741994956019,3.6358009523207633,-74.67158241996597,3.400486404734078,-65.77525854002573,3.1202152149649893,-65.16489467221635,3.168144772018607
49400,-72.70692597153793,3.6535377062664978,-74.59422215511708,3.406902296310551,-65.7662196169669,3.124535900878272,-65.09155339212279,3.1822970216538606
49600,-72.74120404102078,3.6407380695208893,-74.63165319406993,3.3884290845243394,-65.75498991896593,3.106432549943752,-65.06144326981284,3.185349854872815
49800,-72.74245594441126,3.6353035959541935,-74.6129748914013,3.407754118327519,-65.74990038093074,3.113495050062446,-65.07027301758274,3.186016134743867
50000,-72.7588929894797,3.6339743789763124,-74.60208916537039,3.4151687732020024,-65.72530974480549,3.111743343994556,-65.00562844681652,3.1909019667754204
50200,-72.86052083255883,3.614681748115082,-74.60795084487037,3.4158814838834877,-65.67257830582075,3.095216680499557,-65.01527606667281,3.1922416731924685
50400,-72.8829414220475,3.60341338968518,-74.49598976333851,3.43425446301899,-65.66337458300137,3.105895964011718,-65.02273691208704,3.2036829543788095
50600,-72.78299617722153,3.626078595797231,-74.5170585908721,3.4196835500203497,-65.73493011954807,3.1081795810374975,-65.02221664204288,3.2027062217817086
50800,-72.85863936083516,3.609574024029637,-74.54860453930326,3.4011612187410516,-65.6764841877906,3.120664486794447,-64.97539347044827,3.207435099246441
51000,-72.91393487517827,3.597033237530071,-74.56923331004401,3.3932157278061927,-65.70000820622421,3.1200010014420676,-64.99209935041051,3.204643721126255
51200,-72.79424285669774,3.6279580249618735,-74.60703242024044,3.3868935663244795,-65.62768914523221,3.1150096352989913,-65.07326531198794,3.1859592272649726
51400,-72.81208367954584,3.627812815608486,-74.65341055948062,3.3784691896734684,-65.55374455306789,3.1168240723175953,-65.05680253771996,3.200413502942471
51600,-72.7541714799911,3.6492449933130113,-74.61100725189202,3.3939167599948927,-65.45113885101775,3.116092929577812,-64.92907905696882,3.2064353147641205
51800,-72.67804532457066,3.6648804226531846,-74.58593110434194,3.406333263486916,-65.4720305117301,3.1068459961175856,-65.04404994708162,3.2002707975673146
52000,-72.61621954005929,3.676116672408126,-74.58126609017847,3.411028418601697,-65.49103248968925,3.0978267635790853,-65.1023240520086,3.2027219608006425
52200,-72.64117034408373,3.674387943476443,-74.55720289806487,3.4025256994698307,-65.45496258134202,3.1052709147980893,-65.00570948582705,3.2265928754043616
52400,-72.58067728747973,3.691662911506399,-74.4958177316775,3.408283663873189,-65.52734095496893,3.0874375421834253,-65.03312309140242,3.2237363496339286
52600,-72.53093811585734,3.712996724398551,-74.39758446402772,3.429916174647457,-65.61018203377343,3.080980263082608,-65.02527000471537,3.229294915019947
52800,-72.54859675143578,3.7168228811363937,-74.40408645187078,3.4321044795968048,-65.5137795950221,3.086531125480285,-64.98040745946994,3.229545234077254
53000,-72.52939158731557,3.716573101794969,-74.37187566900873,3.4418923885317083,-65.45994297290572,3.098669310001077,-64.8629620570609,3.2383059083817547
53200,-72.49819322414626,3.7239232896314056,-74.33480398364117,3.4518508007997153,-65.4856007807646,3.1040203264096387,-64.8538981281972,3.226008295690367
53400,-72.48959009066222,3.727179072858272,-74.26185286786895,3.468826974298343,-65.58443141714078,3.0919873440697714,-64.70110189789439,3.2353277895100687
53600,-72.53957203902029,3.724593371907161,-74.36750642187886,3.437971836390714,-65.49102553583289,3.0988680301972114,-64.70919696382498,3.238205890878293
53800,-72.5145841152645,3.7407102684298867,-74.46918433895968,3.4176845203777475,-65.49005659961065,3.102134531478158,-64.71959550599796,3.224619031470267
54000,-72.5557048814739,3.7268667663381234,-74.50088860645258,3.4000911978621806,-65.32895917807012,3.114103105288246,-64.75762390313976,3.225055544992895
54200,-72.45891440272403,3.741464045433534,-74.45607710075765,3.4179944703761183,-65.31728237713571,3.133535395866756,-64.66188022811251,3.230623054894991
54400,-72.46354760163138,3.748558421505541,-74.4807015757699,3.4130254139418588,-65.232255251278,3.1460626276571513,-64.70459210577015,3.2256974042758553
54600,-72.39183123131927,3.754306629152807,-74.44627379021304,3.421113559705191,-65.19301621270984,3.1508205577747836,-64.5814724532281,3.2369651344444543
54800,-72.3703164197812,3.7605593365809034,-74.48418444680938,3.4111618037802742,-65.14288636578507,3.160000800607796,-64.55113936488979,3.2554850573391656
55000,-72.33491734666515,3.772328876272657,-74.55326648738622,3.3905270748144427,-65.0264627624444,3.1772762566092068,-64.5810131536928,3.2415167780142036
55200,-72.29998192907253,3.7690959205450008,-74.54240461472837,3.3910534913651693,-65.10719045529414,3.16786277711044,-64.54690567900315,3.259756531525589
55400,-72.23128063129624,3.7804151235833605,-74.46952858067786,3.4075281700096998,-65.13066669507506,3.169216842644813,-64.51272709681865,3.261296172709746
55600,-72.16042987825008,3.7948739395014703,-74.43249424592028,3.4129229464949815,-65.00451397330447,3.1781946008654645,-64.41946676529318,3.2676626734325924
55800,-72.20823310862276,3.78195668318646,-74.39764562848598,3.4148018458885834,-64.95927476201963,3.1841128889040164,-64.41824876593924,3.267315253767706
56000,-72.18597157950533,3.7888585968756354,-74.33947522223546,3.431123429429935,-65.0299125369884,3.1905908885410774,-64.46372993843252,3.249499598189562
56200,-72.22451299542209,3.7867423388110955,-74.31850932866226,3.4399949066320983,-65.0705607118076,3.185073488093192,-64.45718590367439,3.250479432326255
56400,-72.27875466673764,3.7735132227203123,-74.3281726560762,3.440842684261273,-65.01778279827732,3.187841694737307,-64.41094574908381,3.2628356062128807
56600,-72.23505767237633,3.789167046638662,-74.31701254119606,3.456885109963211,-64.98824709054054,3.1956368083169355,-64.46416202755476,3.2670996296587176
56800,-72.2366675566757,3.780913680960492,-74.28386452303444,3.459572256682727,-64.99161325185503,3.1876593465733305,-64.43509169228601,3.2566061228659784
57000,-72.26018641016927,3.780206410766554,-74.22251202452772,3.474048802482061,-64.9093181341186,3.2130400711103735,-64.42766858812793,3.261500571493708
57200,-72.23077781536928,3.782712635535264,-74.18888199721978,3.4799463219624607,-64.91447325234823,3.1995764450548876,-64.4510143909103,3.262473090339904
57400,-72.18586929410631,3.7865812410193596,-74.17114410981299,3.487717883699757,-64.88479840924137,3.2000244817568984,-64.42228333932452,3.252728834442257
57600,-72.15643757678191,3.7808776146939085,-74.13789163409689,3.5020974453683342,-64.84229671939802,3.2204056383785553,-64.46536799608812,3.2449193748983696
57800,-72.15878118453602,3.794350767094948,-74.10481243753375,3.5132015889790793,-64.934917327547,3.213611841269641,-64.41903218736674,3.2635450693432575
58000,-72.14416894754838,3.800751957211074,-74.02433481733665,3.5246654627136462,-65.00104650162675,3.20998897785198,-64.41150640804403,3.261521840152916
58200,-72.10891906293986,3.803943489941279,-74.07816649815756,3.512757001382026,-65.12188548512296,3.2054479889040954,-64.38909923986594,3.2683447830123296
58400,-72.13060823082057,3.798372372256289,-74.06549601442276,3.5142511826692826,-65.12560385644261,3.1881956302255436,-64.39458167183042,3.2664503410147834
58600,-72.14209539357086,3.7970664191005286,-74.02321121146535,3.524198139213605,-65.07407836326509,3.1934467087326937,-64.4850778262157,3.252857228976946
58800,-72.18446637554369,3.784400304494301,-73.91291380251687,3.54494276824313,-65.02189957210234,3.187461762981023,-64.61108017140243,3.244721712322374
59000,-72.20645881402936,3.7814784602709963,-73.83141466302379,3.5583718869464738,-65.07252734377872,3.1788214458472543,-64.56980841051383,3.2545448407795736
59200,-72.23058423963217,3.7878473818851464,-73.78320628398114,3.5767600695592727,-65.05555875356913,3.1802904955616906,-64.54364259024283,3.257358820137393
59400,-72.10937578020841,3.8121671637855177,-73.77834286355161,3.5810534777032057,-65.09297082802367,3.169193433816856,-64.58330387750046,3.249115701155904
59600,-72.18849136530888,3.7945164419440562,-73.70726505039863,3.600645819582307,-64.98873462530422,3.1964261147342587,-64.61715564672419,3.2448254985429332
59800,-72.23284391435435,3.778912114782987,-73.66132154394184,3.6054910355515357,-64.96179321641458,3.2009278119403364,-64.61282266276251,3.252492357955036
60000,-72.26047192138977,3.76737504559953,-73.66085016100475,3.603547551531197,-64.89576738269501,3.2165015609151633,-64.54152778501475,3.247219412719131
60200,-72.25085827923002,3.7828422631019083,-73.64408890595351,3.6043843615776194,-64.93888757800498,3.2190101316264097,-64.56701082588148,3.241708399890498
60400,-72.29753744365533,3.7622440144099922,-73.59497453284318,3.608119947461722,-64.89183642127254,3.229800079800191,-64.62261320878387,3.2437097579377445
60600,-72.34486181377824,3.7474477515286404,-73.5166053081148,3.62913654500101,-64.9046403127693,3.2239761616769473,-64.47356399636628,3.2629064961869627
60800,-72.37571669731007,3.7415908409414627,-73.5091971457236,3.6341250878333633,-64.94480049884437,3.216656269762703,-64.42505260762285,3.2599276063580365
61000,-72.38335461103873,3.7390110562029464,-73.58650183729213,3.618737530519618,-64.94238269405533,3.2154020705335458,-64.44596575049697,3.2543793895499817
61200,-72.26252471934376,3.7709365398813586,-73.62284346970759,3.6077124520409454,-64.85732380080607,3.2167215629351857,-64.55491653904745,3.24485056242016
61400,-72.33425813877818,3.7578735622051385,-73.68634544281302,3.5964593122342774,-64.95883651030074,3.2038076336668215,-64.55025538604909,3.2532849465531775
61600,-72.2507466409641,3.7734682727284006,-73.81249268739766,3.5621757873234947,-64.91119224630577,3.197588689919631,-64.43785663631874,3.268440518311725
61800,-72.23215064557853,3.7720120390402623,-73.68939753499366,3.5831790589980352,-64.93840188588175,3.192248543865516,-64.54637883376097,3.2497463751749667
62000,-72.23547769791304,3.7677225374334347,-73.57279927753261,3.619291282592756,-64.98125655167205,3.181532532499759,-64.41227806713175,3.2504586091296903
62200,-72.25130195253567,3.769586946656923,-73.57359628419304,3.6266885094855525,-64.95417958450757,3.1856624145892005,-64.44405342854384,3.238922752838521
62400,-72.23388266396387,3.7663554331391733,-73.57902082147076,3.613359574496591,-64.93732250043745,3.1807603305090044,-64.3577701607005,3.2440129270107767
62600,-72.17861278541353,3.7865801846654366,-73.59073390430342,3.6075817561470886,-65.05890770905546,3.1443755437830685,-64.3155012176845,3.258074115487191
62800,-72.24053305924589,3.771475136553185,-73.60862585374456,3.60321364226579,-65.13311656155388,3.1508711385294306,-64.29675390826223,3.258466819509281
63000,-72.26904300012349,3.7662040228678206,-73.64662478645542,3.595454926905128,-64.98459257400523,3.1580328296345543,-64.34377442751612,3.2428630072377076
63200,-72.18919042949592,3.7805969854356496,-73.64583185428037,3.5924149080180166,-65.03928719789036,3.1484678297695656,-64.33621835792977,3.2376393782881814
63400,-72.1727596043683,3.7781044407889337,-73.62075505541152,3.5919101585935147,-64.9811487826666,3.1516547182154286,-64.29416602759848,3.2376484245288926
63600,-72.15200728826764,3.788543291893491,-73.69271173059676,3.563339750738135,-65.00282528507319,3.146447951617138,-64.27561090138266,3.2407737149528457
63800,-72.16971324864184,3.7882816046678616,-73.67092463668557,3.5661967771843943,-64.93498577182098,3.1496482496296268,-64.18900293119339,3.254181457330556
64000,-72.2029190596376,3.78576222805806,-73.66995327067066,3.564144440996322,-64.97326854290647,3.1444998992105213,-64.23325863269515,3.248603079560237
64200,-72.09743455250575,3.7996336244333544,-73.60899527826473,3.587901751461609,-64.97235066888489,3.1426647873301214,-64.27059858981981,3.2365130427109707
64400,-72.08672495548176,3.7991437298896202,-73.55037487918008,3.5995685954031718,-65.01659847836535,3.1437432376040073,-64.24621638440419,3.25074069346863
64600,-72.00044892637388,3.821795981508574,-73.57357839238705,3.5931888257003113,-64.9498182334669,3.1456355349040606,-64.32722016886449,3.2385242827798515
64800,-71.93994808993789,3.8378508047902993,-73.61355526233275,3.581404247128601,-65.01019137309758,3.1406719253008455,-64.2838894310149,3.2322239544361597
65000,-71.86732461898436,3.863246824194668,-73.55699833459886,3.5955299732754016,-64.81001598079743,3.1792877114686053,-64.29578253442854,3.235167836831117
65200,-71.74266084382792,3.881598190910071,-73.47010298056144,3.6046927657183785,-64.7696294440349,3.184246450340111,-64.25016614811679,3.238450802515338
65400,-71.70134430418834,3.889537889630607,-73.56513335734714,3.582371923197675,-64.80197330602306,3.1741649281980004,-64.26999783854166,3.2424453056248006
65600,-71.7346356512012,3.8777577380035,-73.52112369176068,3.5920793591928737,-64.74615754384901,3.1711454660077147,-64.19907099536627,3.2553284184008064
65800,-71.66154980059441,3.8876327445349115,-73.53375195702353,3.589795029051384,-64.6375529517759,3.1842674922333525,-64.23658045009712,3.260490039806746
66000,-71.61440843834416,3.894337436493783,-73.55790093424368,3.5709082176696043,-64.70991947571382,3.1899060511077093,-64.30834380430758,3.252355722860061
66200,-71.56850001299415,3.9055775338691707,-73.57983576464072,3.5650219317169127,-64.68674896684102,3.1938784148070454,-64.25315400534383,3.2573473421189436
66400,-71.56586997432038,3.898130560762813,-73.56891050656952,3.5670308672314603,-64.63425707653953,3.2068217634276475,-64.28810537425623,3.2460231566005486
66600,-71.56625688541472,3.894384488453912,-73.51941723498975,3.58006821000705,-64.62673071367993,3.2087460200636007,-64.30077801801177,3.238745016345791
66800,-71.5014408692798,3.90961500914849,-73.4841978428646,3.5881609130773864,-64.66359555315402,3.2026877523819772,-64.19373824306615,3.261097940235642
67000,-71.59909962937479,3.8881475994044914,-73.52971747539826,3.57025218333686,-64.59899309539276,3.2280672751023745,-64.11517806942442,3.2712511302229292
67200,-71.63436743786767,3.8787675333575002,-73.58377798152654,3.5530400489717637,-64.53810779166079,3.2188498243686197,-64.08314024812802,3.293927322919055
67400,-71.5502236191991,3.8921116149503137,-73.54767259378553,3.56274776398442,-64.56960984565191,3.2179464186846154,-64.08802975639779,3.3017200116409477
67600,-71.6580413664737,3.8600341867182175,-73.51828467379033,3.567075006738201,-64.59067123905724,3.2185867934568235,-64.0893399966176,3.308814953213511
67800,-71.64217812777096,3.8675872661284147,-73.50550224079076,3.5726771780843483,-64.58450294206934,3.215493158441089,-64.10610393879557,3.3000629765741802
68000,-71.68904671735511,3.851534920061294,-73.47036753320414,3.5817354795222425,-64.49442989019009,3.2109310332918795,-64.04225982362564,3.3012683781249175
68200,-71.62098249959287,3.8496086698837995,-73.46629723355132,3.578449249348416,-64.52795689738856,3.2222423572760333,-63.92450543055531,3.313471251023616
68400,-71.65898694476647,3.8476250898306743,-73.46857346878112,3.5679959136004906,-64.59487940820446,3.2180422512352704,-63.839754782377696,3.324686676233231
68600,-71.66938131308686,3.837913435042725,-73.40337340180577,3.588094339008011,-64.58743199321617,3.209673388783572,-63.919655578623754,3.322828533078192
68800,-71.6417226024414,3.838248191689395,-73.40825822534643,3.5822241340589005,-64.59181952403664,3.1990534473523415,-63.763107740407094,3.3393191012577574
69000,-71.66461154704574,3.8299199047996026,-73.44566327542971,3.5834069189536364,-64.64915163579519,3.199218012728678,-63.905039253619286,3.3301011928938955
69200,-71.6232696826432,3.833903084552114,-73.40332728235481,3.594049174391504,-64.70854522764733,3.1918596617408133,-63.98274464513235,3.3251573058318136
69400,-71.68493642797662,3.8185170753198503,-73.38229699603427,3.600714829296462,-64.67041255205851,3.185463548779897,-63.899303637871164,3.3233206011538448
69600,-71.61456355095939,3.8250084836407514,-73.48344663076216,3.5733496704987613,-64.67929090479767,3.1731892974791633,-63.76468682071607,3.3319520449972506
69800,-71.64067109783826,3.8242668325917344,-73.46944029839932,3.5770813026748605,-64.68894964406279,3.1703242990731475,-63.66853622366959,3.3353347825283906
70000,-71.65743400853225,3.820524473620418,-73.50689352904527,3.5693433653586415,-64.57601445279825,3.188367799096203,-63.679040265509386,3.3439422861313743
70200,-71.63874425723465,3.823038260446933,-73.47817960925391,3.566329989555638,-64.55169739359827,3.1854221717775446,-63.600987629093126,3.3566101364591274
70400,-71.67111638136302,3.814377802494473,-73.4626047252669,3.568787960223913,-64.55110319212493,3.1815309583805647,-63.52854263244937,3.369086563524389
70600,-71.68842788593376,3.81885109873925,-73.44527044083928,3.57470171159782,-64.4195322048949,3.20006572893369,-63.521253467834796,3.3715976218784864
70800,-71.67026986178844,3.8161700799625247,-73.39410013788785,3.572031346752986,-64.4612731176255,3.196412464167675,-63.52602856961525,3.3679643218229702
71000,-71.63062008393537,3.82757550086983,-73.41314775184212,3.5730893407265474,-64.44173911615518,3.1918975361401944,-63.46414658193742,3.377179870948137
71200,-71.6968979153626,3.8086911287505982,-73.43849731460966,3.565094557837254,-64.45523430715124,3.1859041236665178,-63.46878139361998,3.3674185141955575
71400,-71.71060438755062,3.807614837618545,-73.33536114989177,3.59133406144047,-64.49139840854203,3.1845250416848883,-63.49716898196624,3.3491655514523497
71600,-71.72149681936594,3.8111465917799885,-73.33810749386663,3.596807285714763,-64.47812239911525,3.1773695585702404,-63.502478493654465,3.3534320232234087
71800,-71.75644471077977,3.8079895687787797,-73.29521156289432,3.605090212761751,-64.39907648613207,3.180947922950471,-63.511907731929256,3.3463397371400028
72000,-71.78608480021973,3.800028080384225,-73.2918231780724,3.6057906492998257,-64.36729060007275,3.1835649322678496,-63.50539417944467,3.348965408637594
72200,-71.72380127080811,3.816497933598439,-73.24399092882783,3.620884644062645,-64.34906214065111,3.189674991831727,-63.519529895301815,3.3523222576022977
72400,-71.70336298703998,3.817173081279748,-73.22881201750022,3.6245708356358546,-64.3695605618638,3.171590350242652,-63.569864429659326,3.3465212638955197
72600,-71.6857330028505,3.8136831311987,-73.30136051876902,3.5970759722663748,-64.36564591580265,3.166064017213189,-63.52044942732129,3.357894339663994
72800,-71.68299864411671,3.8100911092549943,-73.28300107320699,3.5903637022513,-64.31514554022586,3.175356979668593,-63.60844526480065,3.3474009556667514
73000,-71.62577467017512,3.822358827759511,-73.30355714643548,3.584038099393237,-64.28150258113938,3.184209027319146,-63.55192719130254,3.347239731812457
73200,-71.61144911645695,3.8309634340619367,-73.30497864698366,3.593744961151396,-64.2590472147318,3.187528591201412,-63.581059373273675,3.340505664932357
73400,-71.63609956251283,3.8293503021860733,-73.277935230026,3.592445132303259,-64.27512280957845,3.1911353003730274,-63.56236524035207,3.333455755676502
73600,-71.6569250270143,3.8233874379449975,-73.31771433203187,3.5829476621882463,-64.33579631306408,3.1795144519797276,-63.66560615002695,3.3270960533035896
73800,-71.65447744268859,3.82234703323785,-73.33969804083266,3.5735974058313733,-64.21701214341641,3.188794041994702,-63.62932353607728,3.3375387048740253
74000,-71.74462374715677,3.7909812398694265,-73.31437737911679,3.574983361940237,-64.13279120214038,3.195517971978894,-63.696199672833046,3.3341988044365145
74200,-71.63202480235596,3.8094402740490763,-73.25171274006485,3.5818840776627514,-64.17874364882087,3.194074703301096,-63.82046072588661,3.3233809788138244
74400,-71.62689346006725,3.8040991934670765,-73.24616332610083,3.5896625878397073,-64.11016636652202,3.193849621061242,-63.81423738513544,3.3187346884949114
74600,-71.64016272750426,3.800622269785424,-73.14859882980124,3.6046681117528183,-64.06643397980726,3.199364325720539,-63.91570581043099,3.2894206726509734
74800,-71.70271546731496,3.7884948982270417,-73.10019792859867,3.6189013563452987,-64.11710665594576,3.18503739227259,-63.91920726435829,3.287708509789827


==> csv/mountain-car/sin-rep-lamb-1-lrev.csv <==
i,mean-1-MGVT,std-1-MGVT,mean-3-MGVT,std-3-MGVT,mean-1-T2VT,std-1-T2VT,mean-3-T2VT,std-3-T2VT
200,-84.09760543546041,2.17637536163586,-85.34157882806392,1.3488387958895496,-83.38628875440546,2.41154202061485,-83.8271000494563,2.3327376583959176
400,-83.10591186270659,2.036165909785971,-83.40348819592177,1.998215964622783,-83.2886827700904,1.9377876015532527,-83.41187950570156,1.8473981580214633
600,-83.1026160482698,1.790802452099083,-83.20484105673421,1.9830387515648988,-82.70111518238595,1.759724702997646,-82.67053240987843,1.913278975495771
800,-82.97475084449864,1.882619178907754,-83.54592737607929,1.7674835257379946,-83.01206448748671,1.4699491480655673,-82.3743818351741,1.7815206961367596
1000,-82.26861000919713,1.9099790655855695,-83.13056205911828,1.8238567482847288,-82.65754461331788,1.5729502163637086,-82.09768631716443,1.7637311584923876
1200,-82.01157480792203,1.81916980814171,-82.9542898755584,1.8431052922452065,-82.58131900715935,1.4479489821421525,-82.24267378589127,1.6243395136641248
1400,-81.97071555843915,1.7426100085686909,-82.99014212614193,1.7821886600495547,-82.53724521044973,1.4769941922417076,-82.4244703095567,1.5529715127942607
1600,-81.92032311425811,1.7096033004139841,-82.75856047423356,1.7977696829364918,-82.64435923079964,1.5071572047728616,-82.11820773302166,1.5846282643222096
1800,-81.9885386623401,1.7006652184752038,-82.77914463687884,1.7995265478732383,-82.43957186788438,1.6088391452296429,-82.13860557122139,1.553672089196845
2000,-81.94331580620435,1.6755074840496746,-82.65938688206359,1.8512715150286352,-82.4115052907647,1.5589915624637094,-82.08591966670093,1.5691287000429717
2200,-81.86803773404944,1.6981513675949358,-82.5783540251647,1.8783056304769497,-82.36543991468918,1.5913435765495114,-81.85178606441573,1.6304744097815762
2400,-81.95636586481658,1.6385983465763259,-82.62818677396208,1.8646376480662294,-82.32272637270134,1.5894038861177195,-81.84633906966985,1.6277765135570927
2600,-82.02438738255404,1.6312411124244064,-82.4933403012093,1.9232349313211565,-82.48711266162508,1.5206065409898395,-81.7413377008742,1.6408134492698148
2800,-82.05967755139675,1.622208079584163,-82.5669026599601,1.8883754325959856,-82.3983470241633,1.538304940108444,-81.6979208459811,1.6740638397687149
3000,-81.97265079681794,1.6487341454407944,-82.50620472246787,1.8974889744925054,-82.31660552842595,1.5186853882686198,-81.63429606241685,1.701352924617729
3200,-81.92669272926945,1.6722173947893262,-82.44564102404675,1.8741601888219277,-82.24866247464983,1.5185014359517464,-81.6063377981903,1.7444768833500828
3400,-81.8737286703485,1.689826799876791,-82.41524850467776,1.8822860042233618,-82.21562831697481,1.528577504729505,-81.58120820875003,1.743828756492455
3600,-81.82610753346789,1.6902240273729803,-82.47752922479867,1.8616298422457331,-82.1683377314537,1.5360788739470113,-81.45200772040839,1.7659950233989758
3800,-81.8170202166918,1.7030011339937607,-82.47698492588076,1.848774690402856,-82.02889351344115,1.565984896536639,-81.46263878218998,1.7653748476477333
4000,-81.80498325945312,1.7015786354445093,-82.43768898746455,1.8441412861123463,-82.0171125915603,1.5734301799365107,-81.36120497447861,1.7836805798725401
4200,-81.83299154111579,1.7110419604836213,-82.47272926453165,1.8213238424942588,-82.07654309798272,1.5564408082584456,-81.24022940625109,1.8124501681118057
4400,-81.81582515752748,1.7093650903718831,-82.45977136896319,1.7982055690247496,-82.07793832883758,1.5655240095044503,-81.14347700332897,1.8199657508409668
4600,-81.79236079404583,1.7097443366921614,-82.42085997284154,1.8065152418392725,-82.05014629774841,1.5593215425311227,-81.08075136921047,1.8369474693009902
4800,-81.72127830756402,1.7461749157551025,-82.4351289881423,1.801218688508963,-81.91063858629686,1.6024177944702949,-80.9555987990123,1.875009427961871
5000,-81.72643186257326,1.7523477356839197,-82.4210532122681,1.7967571036339347,-81.88596501901304,1.6093348412591335,-80.8662715223457,1.877496811238791
5200,-81.73365938271208,1.7587242451791987,-82.36819332910136,1.8119901344390157,-81.79083867049411,1.6322097146772652,-80.84809953576757,1.9000331876014571
5400,-81.59725453738339,1.7758228524181328,-82.23671455271098,1.842986107052823,-81.70663969714724,1.6644380461094765,-80.8931074979293,1.8894746988238034
5600,-81.60445406303522,1.7811063825994218,-82.22460772976319,1.8336483220214395,-81.6517045876519,1.68083565525389,-80.8447072674893,1.8928082388864365
5800,-81.55720988379284,1.80797515003477,-82.18789675069493,1.8298195066646492,-81.64495887507482,1.6890400317380703,-80.82899452492806,1.9048824082304856
6000,-81.59630466271459,1.7825377372036317,-81.99414321039097,1.8479119032877611,-81.5061582641711,1.7373217780023844,-80.762066609343,1.9080975785099448
6200,-81.61408480357632,1.77438776962146,-81.93665065240435,1.8626566111320577,-81.4380525550856,1.738538859157592,-80.7914775864964,1.9083407632462974
6400,-81.60690399803521,1.7678478735136829,-81.8492348988204,1.8956693699881297,-81.37677691200084,1.7676163155726592,-80.73518966902772,1.9290800941439668
6600,-81.60323221809003,1.7784886380941016,-81.75314348968008,1.9220751251168355,-81.2885451949055,1.790206468068824,-80.67907332649408,1.9415270863093161
6800,-81.59188811459717,1.7749516846545355,-81.76138311864523,1.9099918846755601,-81.21484375730503,1.809844911104221,-80.53428657344811,1.9644766231210422
7000,-81.56336949710244,1.799619715167068,-81.71147963658575,1.905285907618209,-81.08269750993894,1.8429170060171265,-80.46119285357206,1.9959151848162375
7200,-81.57057743915271,1.807477611805184,-81.65725746231901,1.8965707854667504,-80.9854951352008,1.8863647339731522,-80.39106281732454,2.0280199760290905
7400,-81.47879909719012,1.8443978625268926,-81.60371121680855,1.9142081846594257,-80.84782842606495,1.9306631046354406,-80.28759223538881,2.0639762731594598
7600,-81.38853593695409,1.8732248995565024,-81.51485142236317,1.9489300861561143,-80.7679029414976,1.9581079820451448,-80.21324210416897,2.0999940055766704
7800,-81.29281789473343,1.9013817123809889,-81.42420836570939,1.9458817355606999,-80.65888602406547,1.9701652803700773,-80.12862167247465,2.12294827702844
8000,-81.2971572125646,1.904590883879685,-81.34841784419521,1.974996053430854,-80.57596150037783,1.9944881725034187,-80.03954072459594,2.1473951277526306
8200,-81.29259546148239,1.907870501055691,-81.25531321252971,1.9798837433691316,-80.46758697490628,2.0263919675425957,-79.99699856204593,2.1628458685449887
8400,-81.29382726387458,1.8919395189926556,-81.20342874226765,1.9970554682363404,-80.30471639052685,2.07476579867946,-79.86797576456398,2.1935409127200987
8600,-81.27355408350648,1.9020294126004536,-81.15210837646367,2.004853984607559,-80.24107313824638,2.0887967779522825,-79.79210802540189,2.206283941019526
8800,-81.19020929276408,1.9226828256361936,-81.0953099272163,2.009373316138083,-80.16104494658673,2.1211451281690037,-79.80153714426454,2.19339765986299
9000,-81.11385269689744,1.9233546694018653,-81.00283621622668,2.0383752428949724,-80.09166075520679,2.13117133054545,-79.61663224176537,2.2501625964179164
9200,-81.10429140222607,1.9243235080747838,-80.93580214253274,2.064276292807336,-79.84359143104122,2.19663350849111,-79.53535450137925,2.268569152738044
9400,-81.07318551792831,1.94396618130247,-80.87403092701693,2.0611454459268193,-79.76588412659441,2.2104313840873315,-79.48132872440755,2.273792086123701
9600,-80.98315710058044,1.9588283844888699,-80.80566850064443,2.097430063534374,-79.70018077375778,2.218152779428753,-79.38653291747114,2.2794427892811364
9800,-80.93700125154137,1.9756868504576062,-80.6717298730202,2.140708499951739,-79.58430231601477,2.2517662206618825,-79.38754524254381,2.289190581355882
10000,-80.90812561519694,1.9816609969740102,-80.6035038767334,2.15162318963374,-79.42223457819908,2.3026101408418174,-79.30122636768958,2.3288800824019185
10200,-80.76720136716341,2.032268566655022,-80.40102876532485,2.2227753360593874,-79.36468784688319,2.307970228426626,-79.24436549210324,2.3385733129199755
10400,-80.68325470224748,2.050039317973393,-80.31595925418581,2.239904297559243,-79.16265520540023,2.369470898870993,-79.19996353938868,2.3401222976937976
10600,-80.60437737143873,2.069326736825453,-80.1640301296572,2.2790233778936346,-79.03489388266178,2.3934690820755287,-79.13837949123851,2.347781372686223
10800,-80.58709486052501,2.0750487284449073,-80.10205134178774,2.2909347749279894,-78.90915355382296,2.4261484330595966,-79.06838143652412,2.356839523470735
11000,-80.44729853271102,2.100287303486518,-80.01368583792899,2.291543817946457,-78.8368561298577,2.432976800525521,-79.00060857429911,2.356861884845476
11200,-80.48615978754442,2.0851202033401735,-79.94186860625229,2.299771638107725,-78.75692614376905,2.4437343029975422,-78.91485618515833,2.3596067807603385
11400,-80.4321570657406,2.0869946137397664,-79.85832803037638,2.3193718577866083,-78.65131943895013,2.454164757092544,-78.8777391598612,2.3563881230490047
11600,-80.33051918349827,2.0967645093224387,-79.72944999691119,2.353190829618465,-78.58848798485015,2.460886226852339,-78.71346826288497,2.371138187941473
11800,-80.2020975985717,2.121076646307044,-79.6786357280809,2.3456598897912464,-78.46141337888037,2.487081567851791,-78.62314540877846,2.3919670952194094
12000,-80.10394142909813,2.1409519389738265,-79.57332388274823,2.3579620635124185,-78.4118967272235,2.489960218003141,-78.52993595729866,2.4073942973924574
12200,-79.99629200767384,2.1753489238849295,-79.55566994002838,2.360685590191314,-78.34794189907093,2.483531546321378,-78.50461421238236,2.3929858695909503
12400,-79.93823814060315,2.197752043830137,-79.44037018608422,2.4017062030304936,-78.26737704765384,2.5105444518814837,-78.53447132132352,2.3669851428620468
12600,-79.87448990946973,2.2104111357184504,-79.38670043528477,2.4197307300284576,-78.19781418778034,2.517659222360223,-78.42659647681212,2.3987462503396793
12800,-79.79249081934664,2.2257639971375633,-79.31989928558228,2.436305258679533,-78.04134773076663,2.5539505180790383,-78.18222283967953,2.4411296840768983
13000,-79.75000428290987,2.222559208665159,-79.2783697163277,2.4371129292709863,-77.9954008033921,2.560977304281234,-78.12661586981073,2.423381379976179
13200,-79.64437112874221,2.247767703138106,-79.18278648738978,2.4795717685281295,-77.88454316094253,2.5869810119592445,-78.06224036195556,2.419846177689514
13400,-79.59618410420276,2.243474574554927,-79.10191002649954,2.500027126459047,-77.75474895887267,2.605312438196334,-77.82101233083918,2.4541073194092395
13600,-79.47999255789043,2.260287521540229,-79.04671908346546,2.5132919615606317,-77.69496362804193,2.6087689595104875,-77.7177443902743,2.4707914723776963
13800,-79.31426659798701,2.3087426051177133,-78.99433389675704,2.526374325758006,-77.66014048156141,2.6075970614937085,-77.68112658657594,2.447715225636473
14000,-79.25524760654156,2.3302885408111034,-78.97563286970335,2.5246786910221313,-77.60642234845623,2.617359824818681,-77.59599548231998,2.446957957520397
14200,-79.04983257595143,2.378476900586839,-78.87888177563491,2.538738933472831,-77.53998085189775,2.6147981382099577,-77.5294555006789,2.467396598971678
14400,-78.94646375658206,2.4109886604305175,-78.82221408759935,2.54792279234561,-77.40447951951926,2.655323321753024,-77.466571919302,2.4735704092808226
14600,-78.81776565394325,2.4409886818224273,-78.85108110357716,2.5411614179024467,-77.30455827151324,2.681502434807236,-77.38676742997676,2.4781499571011163
14800,-78.74315547502519,2.4622051567017955,-78.8151698239009,2.54607640916401,-77.16182244175198,2.710447438711119,-77.3355090847874,2.4797669942540534
15000,-78.66747074022216,2.483741127005468,-78.79762596740599,2.543431612926827,-77.08910046323446,2.737243536338685,-77.26895783167463,2.489765752931995
15200,-78.63413046052285,2.47619089017023,-78.78390110099848,2.5351487457902855,-77.09833104700249,2.7303617255588315,-77.23073423177762,2.4994482988829265
15400,-78.59095611841575,2.4854994772869836,-78.75306171855819,2.546858011711883,-76.9976278988699,2.751805458877512,-77.07959169603495,2.52678903175005
15600,-78.44156354752637,2.5173360667778866,-78.81848933519277,2.5231123997533365,-76.88024583819376,2.780956318484075,-77.01710947944697,2.5261961506046107
15800,-78.41953434850208,2.5155605862073367,-78.73211246769688,2.5510647842518,-76.83683954148103,2.798246166762355,-77.00064748766565,2.5198682592736676
16000,-78.35876335899087,2.5264532261980706,-78.61295959021714,2.572749404198106,-76.80269215685054,2.808708159917462,-76.99718456956589,2.5169386101028146
16200,-78.24090452682418,2.559391733449129,-78.56011398762725,2.5810977176174386,-76.65606413188931,2.8400181399920696,-76.8064809709331,2.5470881544560307
16400,-78.09109889188768,2.60058082428969,-78.53652967725274,2.5872367897705324,-76.50192256626096,2.8898687520357713,-76.68865808723723,2.578027606168116
16600,-77.95826851476988,2.638115609025732,-78.43660525411998,2.6219596863818606,-76.38397997703022,2.903565555413857,-76.57610779833568,2.586443930876375
16800,-77.87211676436941,2.645445602899976,-78.39815147766794,2.638717100173656,-76.2842302436538,2.9353046281775534,-76.50548443887493,2.5817728985233277
17000,-77.71111269096977,2.6907167947570008,-78.44472287147583,2.6211856371555546,-76.221738376142,2.9571518094614193,-76.45669053326122,2.6010987314824083
17200,-77.7081605043846,2.688931652298811,-78.38221021043186,2.644641971092995,-76.15990652969032,2.974797744206434,-76.42632577558012,2.6052314228217424
17400,-77.56229918919203,2.7256313360877966,-78.41238899705614,2.6373434992415845,-76.12860406248916,2.990922128802973,-76.32755910895081,2.6350042346350997
17600,-77.46511161919503,2.753645740412004,-78.34807706107341,2.6619767664787344,-75.95386218727431,3.0203612361619205,-76.29318978048778,2.6270770793489655
17800,-77.29988641987852,2.8042718421121506,-78.26773631684776,2.6906745843360826,-75.90527559611004,3.024228277099481,-76.28313299960101,2.6186875217857946
18000,-77.26850919194513,2.8213636225076515,-78.25236401412572,2.691256641842354,-75.8474405582115,3.0465567018070474,-76.18238634958625,2.6438518883703015
18200,-77.16297636217071,2.8418867045518046,-78.18029671641136,2.70200901268007,-75.76828439730444,3.0707558232547973,-76.16156062110676,2.6572912118197416
18400,-77.07983652323465,2.865623934467826,-78.18553032860154,2.7029908657245314,-75.7410444779795,3.0686633514100596,-76.10369760351199,2.6847960858756865
18600,-77.08011017683747,2.874551508773779,-78.193939306235,2.699290826768704,-75.67675435552542,3.0916605855476393,-76.00598638154737,2.694247098568124
18800,-77.07172038609562,2.8735557109290983,-78.2170431896572,2.696936905216984,-75.73570976830707,3.0758977510653316,-75.95583004822008,2.7002848581703778
19000,-77.00059068453612,2.892341397825146,-78.16355542838767,2.7186769419305348,-75.64773440375906,3.081305840222318,-75.93682433309104,2.706120427615562
19200,-76.88917198924018,2.9172524373661948,-78.13015035019697,2.7305522201332675,-75.68941372181044,3.0645909166528247,-75.8798348847895,2.7270877812945646
19400,-76.85107902612113,2.937348336581246,-78.10376910813828,2.743133056675141,-75.70376192146495,3.058409170089373,-75.92115769240797,2.70677761413363
19600,-76.80566207454777,2.9472806314363824,-78.03146427812503,2.7599024499179396,-75.66137953346923,3.071043018210836,-75.75360369826357,2.7329086363678012
19800,-76.82414028290667,2.9327999067311676,-77.9960846070992,2.762676015513151,-75.7482056938853,3.042807563147722,-75.70085979307115,2.7464528375132473
20000,-76.72764414570877,2.971719098745152,-77.92778104566322,2.787579773928845,-75.7189444584034,3.0460516731052274,-75.74457003152139,2.7194537340931304
20200,-76.75319582908152,2.9821457242778933,-77.88956119002178,2.7913017016205157,-75.62669453806384,3.064850389296181,-75.58090674393927,2.763163477976902
20400,-76.72471845436124,2.982114538197363,-77.8544351113833,2.8155911964913547,-75.62479372410526,3.0625496717992835,-75.53446375879479,2.7543877091155853
20600,-76.61825827857353,3.0127003251766924,-77.79057247354027,2.818683097397348,-75.55030626963223,3.0780590016539557,-75.46832280947864,2.768294241415042
20800,-76.4855709864119,3.052597979866403,-77.75657488177266,2.836377710301709,-75.49555986093115,3.085096897438023,-75.3726217172005,2.785945496259641
21000,-76.50613439301736,3.0405783584779376,-77.74643319568952,2.8285356195806117,-75.46398633424768,3.1017413910173808,-75.31439176576937,2.7966947727192712
21200,-76.56735056500155,3.0237357703576926,-77.72718285713034,2.8355093439892034,-75.39077122497443,3.1057214579793775,-75.17385987618995,2.811192251044974
21400,-76.51967870628478,3.033260250547612,-77.65800271347389,2.8506076915878413,-75.3447457309587,3.093255565880376,-75.18006117160981,2.8162858098031607
21600,-76.37960021708486,3.062084545038071,-77.63876954469936,2.854952351093773,-75.34049725890146,3.0889081736781803,-75.06134946079713,2.8436064841152153
21800,-76.3312072833417,3.0649219870378377,-77.59638937956207,2.866128641910013,-75.30928305230923,3.098703689095934,-74.9323973079475,2.8630282274135808
22000,-76.27722963054629,3.066663002652482,-77.53973263477172,2.87808146974868,-75.30627844787284,3.098155378697792,-75.01953895630447,2.8441640670411954
22200,-76.17160978736463,3.0761044008570644,-77.5470427814584,2.8631579937513236,-75.33423560272901,3.0826399868592027,-74.94510297483312,2.854333701424283
22400,-76.09830841636682,3.082836078644913,-77.59715573207683,2.848018507423628,-75.24040196405447,3.1027785289359455,-74.84636725469632,2.8784693810263278
22600,-76.03321017844326,3.096474249020403,-77.64834389121468,2.832559007284882,-75.26010800082331,3.0962625145009826,-74.86522289937867,2.8893982082151632
22800,-75.99780077779366,3.0978742388741254,-77.57353250292876,2.8581594140877455,-75.19875507363004,3.0915966813557247,-74.9280271293488,2.873893135112065
23000,-75.93518697423339,3.1120318132717504,-77.56235212858589,2.8565406839108127,-75.11279018870863,3.101391312602516,-74.9285026022907,2.8578279292377924
23200,-75.89523951111128,3.1112899294853236,-77.59178283005436,2.848598189921871,-75.07847249138304,3.1108839803616695,-74.82046850304724,2.880621807176189
23400,-75.91173117316923,3.108322359762247,-77.56568193913542,2.858909792002853,-74.95770872605385,3.128144498391711,-74.67251411138211,2.89784912396611
23600,-75.82834146593653,3.1121624627085938,-77.49690512764764,2.8739953086828107,-74.93677406820362,3.117509623205658,-74.61249182778971,2.906688863441052
23800,-75.83376082548813,3.113824119728529,-77.36036237411143,2.9001773916943767,-74.92556045029464,3.1175082186971586,-74.50768309464864,2.9139472878342643
24000,-75.81940644209217,3.118613023954284,-77.33924506154338,2.9111246432859064,-74.86694823141585,3.11666864861756,-74.54261832456095,2.9036876474465445
24200,-75.67090045832568,3.1515885344876726,-77.29925220732808,2.914697542785074,-74.88377488613445,3.107694920924637,-74.44691186036758,2.919368157364708
24400,-75.7304969176324,3.1254957807479467,-77.22225948404848,2.930052256257701,-74.84419229373977,3.1188052553273633,-74.45157393131664,2.918096441940193
24600,-75.70221754837438,3.140013298808662,-77.15102324314701,2.948484661969591,-74.80681022950742,3.1209936018252282,-74.4772458902554,2.9043331435010935
24800,-75.6610004718043,3.1516427477981215,-77.14697232288958,2.9560641434200514,-74.59820028434227,3.1616658326098914,-74.4702890432043,2.8959211681827832
25000,-75.61316928455291,3.157368120626858,-77.14377129795398,2.9592369282067925,-74.57483163804332,3.157162633397145,-74.31925087367135,2.9207236950564144
25200,-75.63338220567384,3.15015825404042,-77.06871165559505,2.9939208932947103,-74.52934426242372,3.1667008541087185,-74.23484860976978,2.946523303090607
25400,-75.46186561938411,3.191544176689402,-76.97151065044906,3.0258758050350236,-74.56663047913797,3.1488638958581787,-74.17651157992847,2.960818671124214
25600,-75.39471011546239,3.2101396347776086,-76.96431534045873,3.031217558972248,-74.52968010816264,3.1542347667817054,-74.09302324700342,2.9767553778651874
25800,-75.40648098142884,3.2159198214891673,-76.92979408179127,3.042991311816963,-74.55510703826086,3.1367822012892432,-74.0560647872787,2.9837123674896104
26000,-75.40573103613761,3.212807945153127,-76.94882710429611,3.0384291620786352,-74.64762352727084,3.107664169766705,-74.03458241891016,2.983798907007228
26200,-75.40005832184457,3.20175479918623,-76.90794754166242,3.046726229394671,-74.67852360519599,3.0981063293987665,-73.95229970080378,2.999631551894642
26400,-75.35428841918967,3.206470234138982,-76.87043727441849,3.0605648602605964,-74.70690888402162,3.084956252036549,-73.90825263934258,3.0149777887713665
26600,-75.30871426519967,3.2079415159524864,-76.92398491200592,3.0449768113954265,-74.6916557588239,3.093418832245627,-74.00696859434031,2.9909828447058957
26800,-75.21737833708418,3.2221685279184396,-76.94986694467394,3.038381831704401,-74.65419554222987,3.0842083705666425,-73.92180217157654,3.0168133440159375
27000,-75.1894696417592,3.2259923763659337,-76.94221527511478,3.0460431991710677,-74.5482277092592,3.105023919436133,-73.8430642540722,3.0231589293237624
27200,-75.14796188178441,3.232072879595612,-76.99907239261766,3.0244486175784773,-74.47062488043088,3.1118250366031317,-73.9382968135021,3.0063837926966985
27400,-75.21782596066667,3.2035526308748943,-77.01400526693845,3.0204101129860166,-74.54452073198992,3.094498233664784,-73.81336375809737,3.0258274405768244
27600,-75.11744342928586,3.225667897359365,-77.01080126924,3.018571444582277,-74.43727125076386,3.105655230468929,-73.74937012394015,3.0419733049211133
27800,-75.06758870481363,3.2285606158385622,-77.05870608850275,3.0074029802761046,-74.45983639805156,3.089680367389841,-73.71950886950334,3.050015016873442
28000,-75.05128559913177,3.2350463878433318,-77.05608902060523,3.0051227868003187,-74.42329490337794,3.097718209119044,-73.69054097610338,3.0473729615549905
28200,-74.98015973648953,3.254728742438768,-77.06780461959279,2.9995196108339583,-74.36838174063637,3.1194309391296016,-73.6958190475506,3.0359098410583925
28400,-74.95561504838793,3.2572093913334257,-76.96410053644871,3.0265372390847163,-74.29094382543616,3.126723239633093,-73.6328334694483,3.054429324456805
28600,-74.96510892768185,3.2382178127378376,-76.95150556427205,3.029785364428435,-74.23844231279023,3.1412690009262167,-73.60370876163597,3.05471215805231
28800,-74.93646013412297,3.246769655638743,-76.99403737344686,3.0188546046536535,-74.20430208074951,3.1309564489203123,-73.61937347604069,3.0430285953677
29000,-74.87799432904109,3.2587735050269493,-76.8677878385735,3.059686456421907,-74.2185683168414,3.1335462637558287,-73.52039714437636,3.0574025352652296
29200,-74.80170164960607,3.2731347535669286,-76.82938636297744,3.073518453364117,-74.25980084849579,3.1296919716316602,-73.50510091572971,3.061338899610809
29400,-74.69846458475408,3.302049170428891,-76.73818722538972,3.093686289145251,-74.17870559231017,3.1560678106914475,-73.46903472977885,3.064163597420116
29600,-74.80795764106638,3.2739056537984093,-76.70704481336178,3.0876544913181436,-74.12134973818193,3.1550671189160857,-73.51539453138321,3.04948240200085
29800,-74.77979136409158,3.2808732000414396,-76.75385925519753,3.0650428510142964,-74.07252358883017,3.1673759410255857,-73.59521108619774,3.0278194895015536
30000,-74.81727843988376,3.2623898632876442,-76.6865391538752,3.085867963421987,-74.07231737247372,3.158998389288967,-73.57839761537485,3.035463486454942
30200,-74.82995253937457,3.249609732733103,-76.79561895015897,3.061563037299378,-74.00441226259379,3.177003618699605,-73.55822276054043,3.045665460234313
30400,-74.8100087912054,3.251540432330583,-76.76419180555489,3.0657166489693983,-73.97056089992408,3.1757688261376087,-73.57717248550028,3.0425586286583344
30600,-74.79558096545585,3.260931645003735,-76.80819780893304,3.0594805553697166,-73.92637148563966,3.182233518096876,-73.51085786048785,3.0556589454458205
30800,-74.78872006839369,3.260258650385995,-76.77580190068961,3.0720891121415805,-73.84376672992511,3.2044739703006,-73.4903551840502,3.058740085060668
31000,-74.76875727469695,3.249356885258072,-76.7691975278018,3.0704165825118777,-73.79700891032286,3.2122834760503833,-73.44368307176356,3.0605463915296007
31200,-74.70415932729456,3.2735103549640567,-76.73328420540261,3.082279718717278,-73.7208634047797,3.2241575743818287,-73.40912548741292,3.071256801382751
31400,-74.63058399081568,3.2811799718250794,-76.72618032789899,3.080821944320231,-73.57238429611371,3.2546740850602363,-73.3555954617529,3.0797937645459457
31600,-74.607296769569,3.282402690799544,-76.71239381555917,3.0865803755401715,-73.59256181496814,3.25725370112993,-73.27516913978386,3.0936363162701075
31800,-74.61383989855625,3.278862061172136,-76.67749200346398,3.1010357083968785,-73.49224964959333,3.283589007825716,-73.24563148328374,3.096294039826753
32000,-74.54438915859768,3.3008969799309775,-76.67879267017787,3.1015667918611074,-73.34723209553358,3.313794532459809,-73.30737989647008,3.0909134459842473
32200,-74.49152115451201,3.3145224641525433,-76.66856655243576,3.108920181095113,-73.39161913090466,3.3068663060110737,-73.34728042214246,3.0909514604094617
32400,-74.46238676024,3.3159713227753436,-76.69517042390609,3.0931747268942464,-73.40000481773016,3.305011076128416,-73.2086686654695,3.1132665484295843
32600,-74.42912794824925,3.3133276707421984,-76.66315614427155,3.0996354988640937,-73.23560772695693,3.3338951592384123,-73.21839951013335,3.113996137973545
32800,-74.3830927863216,3.3205891028482335,-76.64878311762737,3.0913955110671214,-73.28975517022518,3.329347666978197,-73.26113399213274,3.110794987480444
33000,-74.36322441966782,3.3340126720562773,-76.57986549769075,3.113456331528252,-73.28886216192835,3.315711823234073,-73.17324727441809,3.122860215717467
33200,-74.44436773959633,3.3208480937299374,-76.54228140023004,3.121162983330551,-73.19352989632416,3.3404010099346193,-73.12493655674785,3.1315514325276688
33400,-74.31956845520524,3.33317478580214,-76.49883691692138,3.1351894347972373,-73.07405440422535,3.3637876971685734,-73.10887396045685,3.1348612639212363
33600,-74.25441332179852,3.3491908502840113,-76.4591887600478,3.143159942935516,-73.13047645405567,3.3481817601372703,-73.07524419671239,3.13893039245852
33800,-74.22820045382893,3.355464271082532,-76.34980468682838,3.164421035071184,-73.08252913054858,3.3480859074903466,-72.97948721175892,3.1699683549453916
34000,-74.23270574167638,3.351761680253977,-76.32371832452046,3.16770151095899,-73.08442119343678,3.3457171727991417,-72.9597280785473,3.177231285153315
34200,-74.1687790913742,3.363625334067541,-76.22576065582466,3.195048387790915,-73.08643588725576,3.3413149148763095,-73.01271187318525,3.1669461842178577
34400,-74.15780979420714,3.369589211082082,-76.23667772634376,3.1827515851446107,-73.07013130910423,3.3390147697095878,-72.97937885532615,3.1767033149007395
34600,-74.1048596351038,3.3758159550558307,-76.14677097390822,3.199021711520826,-72.99798505566382,3.3506794518037557,-73.04244734496403,3.165751936553972
34800,-74.0799564598277,3.390276342724133,-76.14160622359033,3.1971707510537386,-72.99069648502686,3.343825936293252,-72.95065885700402,3.191035785787068
35000,-74.0975603482142,3.3916964938879857,-76.12280033955,3.1993469515540074,-72.91163719131445,3.3523829328206727,-72.94206829631956,3.190267755533134
35200,-74.04363531957317,3.393838528487456,-76.13631807199972,3.1957624445687833,-72.83789182472631,3.3699494508186216,-72.85652561399735,3.213832445989347
35400,-73.98060122002006,3.3995305118528596,-76.04201454856393,3.2243181968105987,-72.94229649102219,3.337662153725439,-72.78546906408037,3.221506969543174
35600,-74.02842057699203,3.3755137418151246,-75.91434338319624,3.263618115168006,-72.9671479898132,3.3287086065352955,-72.82202433283513,3.2157022870029826
35800,-73.98987218080612,3.3869693412764414,-75.89858951258522,3.270975702772643,-72.88586607068879,3.348617409283792,-72.74904867984046,3.2330708715901846
36000,-74.05817684318329,3.371988838284822,-75.86568125705725,3.2833649221641026,-72.83750170222578,3.3561971578651515,-72.74375265557451,3.231561095523248
36200,-73.93607131843038,3.3997466915765098,-75.84787287512387,3.285801411639681,-72.79611410004351,3.3665620022661202,-72.78063910156898,3.220509609575803
36400,-73.97936503424631,3.3817757637663384,-75.83168778290842,3.2935228157331307,-72.8347535945208,3.3568328421699105,-72.73911690529235,3.223060505591867
36600,-73.89370826185046,3.394528197619743,-75.76537766901887,3.3115247544878663,-72.7834371252127,3.3548843619445075,-72.59279743607804,3.2527883824980144
36800,-73.80121965293806,3.4194355262029243,-75.77803051569015,3.3090833933751327,-72.79131500173602,3.34820474838073,-72.6609248888613,3.247120250455884
37000,-73.76720548546923,3.419168311983637,-75.7381655387227,3.315315551274502,-72.76661467218467,3.3474902468765286,-72.56795140899338,3.2619390966505772
37200,-73.76855842543632,3.4286103206267198,-75.67286812732533,3.331735615918085,-72.73643067461072,3.3534810596543494,-72.63331552468891,3.2596193155533633
37400,-73.7497688253344,3.4380688497042375,-75.65356166985603,3.3409364221061217,-72.64109904011623,3.3757551207651435,-72.70244998337131,3.240460623527351
37600,-73.82742260581594,3.416490744188033,-75.60905833883324,3.3487768807863207,-72.56245486627434,3.3881092072751846,-72.67457383856252,3.241252281440423
37800,-73.9011896528987,3.402805129699474,-75.5875534253343,3.3477445579854592,-72.58089322984456,3.379959797007546,-72.69493120285848,3.22750170779147
38000,-73.86321533713706,3.399010161404175,-75.57619581590019,3.3396906911816107,-72.56132298979834,3.3878528370621055,-72.61612801639615,3.2417507522201308
38200,-73.87566271708529,3.4011278738359403,-75.56587049705462,3.3328040598653983,-72.59584795561109,3.382914612632781,-72.61647742347854,3.2441875079271036
38400,-73.82786081973823,3.414620014375523,-75.53963551709596,3.3370998928676894,-72.57962423007302,3.3957020799901527,-72.60790795938975,3.24255277372943
38600,-73.84872212699698,3.413373180118432,-75.47547404055545,3.3461762434610316,-72.58682307959506,3.393992258427068,-72.59129590760485,3.2529910742461583
38800,-73.80772668239614,3.4202966354902538,-75.41012428804657,3.3658108598538052,-72.6020258682858,3.38881558319501,-72.56322894682933,3.247072352373067
39000,-73.75634977238164,3.432451943020447,-75.48274698444995,3.3451459372568295,-72.58778734184364,3.4055963237617495,-72.64902849011928,3.231378546657297
39200,-73.74678319178373,3.4266925700782718,-75.40346933221436,3.367555158772955,-72.56977299445201,3.410153528480745,-72.6201726513285,3.2385139332077517
39400,-73.68108390109987,3.4418016729371708,-75.43789991002761,3.360666163929227,-72.4681397337986,3.431078466265276,-72.44587727059479,3.272920832274901
39600,-73.6715023176518,3.4443672048440117,-75.38183073407907,3.380955503868033,-72.50467720270615,3.419085813588829,-72.5447308544912,3.2680261613543378
39800,-73.66751905380336,3.439792323438208,-75.40364332019172,3.373617845335954,-72.44671231605092,3.4202178148772324,-72.50347884940021,3.2798282129868417
40000,-73.65522450400528,3.4457559096578634,-75.4716534746726,3.3554355000912595,-72.33800817554693,3.455442119853426,-72.5257596639807,3.2730532995431747
40200,-73.58750722781957,3.466492463616204,-75.39983653783027,3.3733364942087185,-72.36410126712524,3.44116053582373,-72.41404583714909,3.296063343643144
40400,-73.61539484530799,3.4619811001357155,-75.37932552434954,3.3785305355952504,-72.2396154874622,3.4764819173665167,-72.3017759547488,3.3197141084430166
40600,-73.55052320520889,3.478633713969618,-75.3592191967346,3.382840569957637,-72.28927360358512,3.4733219473824293,-72.26559427992615,3.323216727455104
40800,-73.54917882680682,3.4748005549052094,-75.3699215360994,3.377404886169599,-72.38406970784733,3.447455991033117,-72.30241627725626,3.311979075041658
41000,-73.41074694317221,3.508681267692832,-75.37545262306891,3.3728616186037024,-72.28201979748502,3.468927897912237,-72.28295742765074,3.3191809639558567
41200,-73.3698753307116,3.5138192497727054,-75.35688799807266,3.373966437409242,-72.2736142672848,3.4706785351497347,-72.24112092547594,3.3303841517737967
41400,-73.34402790180691,3.523076028598042,-75.34903957030477,3.3767681906842766,-72.23961985950731,3.478637562919378,-72.11332523906594,3.3610957091483247
41600,-73.37367423166262,3.521258867742356,-75.44133419664696,3.3517844426887446,-72.26611731384756,3.4809149963709807,-72.03877396062974,3.3708356784762805
41800,-73.39147824316555,3.5222439404555,-75.49486473630125,3.3278141415478566,-72.27333503514863,3.479181449940211,-71.97061767582868,3.382032535496046
42000,-73.40629950124371,3.5155206630340694,-75.51980839338505,3.3163646730427216,-72.2137043192095,3.4878961385742735,-71.87355134403705,3.4037101772811194
42200,-73.43154872750755,3.5087401317905216,-75.53815561280766,3.3105567619032295,-72.25223695989246,3.476865805227462,-71.80381115359177,3.4210538929748266
42400,-73.38490897788351,3.516946004289575,-75.5819951053875,3.2971214373738253,-72.2084155363252,3.4832762776040407,-71.81380898997327,3.4109857414705154
42600,-73.33275358274486,3.532099952503773,-75.57762018954998,3.2952946266863496,-72.21199871314282,3.4888161930860746,-71.82548184513347,3.417392517393588
42800,-73.34580267892011,3.5297420718797925,-75.62500405216454,3.2765709290614677,-72.24585922306773,3.4734380569709318,-71.77699009738872,3.4267822784725075
43000,-73.35952803498277,3.5258253114756113,-75.56260757001156,3.279721888701332,-72.27981982225258,3.462468982971402,-71.66421907650059,3.4560802608039434
43200,-73.4503970465796,3.501489238931298,-75.47721657503592,3.304313634074694,-72.18623330871856,3.493850686983997,-71.61400871406497,3.458132228905384
43400,-73.44561799435891,3.5038571165464374,-75.44657690662322,3.3078000917765964,-72.18904718007032,3.4916337379235314,-71.59668478324852,3.463890326676785
43600,-73.41901364789015,3.5119865153684637,-75.53877109054434,3.2876351020648094,-72.23249109454477,3.4778562296459645,-71.52849630014656,3.4682325325674324
43800,-73.46163571267766,3.5085523620681744,-75.51129232771083,3.284044941228491,-72.18558700974516,3.4881020014497675,-71.45906622337749,3.478154299981476
44000,-73.53846771151805,3.4963108982992037,-75.48788326760909,3.2931121528940484,-72.15480289304814,3.4894433745756666,-71.40222700477608,3.49068480801937
44200,-73.51762117577653,3.5003268332036703,-75.44447650416228,3.292598523352892,-72.10826909909612,3.490396879212416,-71.32847398063299,3.505126220264272
44400,-73.50985872714213,3.4955711005870773,-75.45072595092104,3.2735789220581735,-72.11919203967344,3.482471160710699,-71.3344884068111,3.50472009281111
44600,-73.40128148202082,3.51463037514235,-75.43946495743816,3.274306692233996,-72.08062453964082,3.480564204622932,-71.29484043617933,3.505833578197036
44800,-73.42682415580306,3.5174759162853815,-75.36631780376929,3.284469268609598,-72.02535774174517,3.489004412485896,-71.32762471360178,3.5010130092169427
45000,-73.34292419867619,3.523725138368585,-75.37987794523794,3.278109751222966,-71.96495484733975,3.4857961763461702,-71.30648530042983,3.506032812277149
45200,-73.37956624498123,3.516572889818846,-75.34592462356686,3.2804389004854198,-71.9738610102677,3.4779007786010303,-71.30255835409504,3.5117745174400428
45400,-73.3354914533818,3.5228068414539124,-75.39336658363739,3.2641123274674406,-72.04280430981912,3.460067024692177,-71.32707405384491,3.5176382504485906
45600,-73.38569007266416,3.5037043618518564,-75.34301462120186,3.279698959861657,-72.0475799150824,3.4685377059122726,-71.31587656517189,3.5217975385235505
45800,-73.19923320899557,3.5471159853127663,-75.35039525796685,3.278027515222364,-72.01662457503144,3.4674960271110398,-71.22494805635063,3.5514492722797417
46000,-73.1748520214486,3.563018544393357,-75.35285253233795,3.2716972560158974,-72.03187469224922,3.462561275302345,-71.24701672806349,3.5430400280600987
46200,-73.16510935176807,3.5786585015964842,-75.36869205130246,3.2654985340097595,-72.06926005839833,3.450185577587433,-71.21852829083892,3.545543318570228
46400,-73.10402388959045,3.594534260561879,-75.3611155167037,3.2698917380987633,-72.09563232901422,3.4280402488189674,-71.2931799155716,3.5402679458612636
46600,-73.05991813928489,3.604286960383366,-75.3160786643342,3.278896408904849,-72.06904233251431,3.4393628095530824,-71.33546785918277,3.52767302793832
46800,-73.05433147538582,3.602046776264778,-75.29109484961445,3.288059196286148,-72.04064221284274,3.436547970799339,-71.38342010501923,3.517798553826749
47000,-73.10661517351886,3.592832861011134,-75.19968112063631,3.2967911151105973,-72.02870436519959,3.4469357966667715,-71.3162553558495,3.535721073330364
47200,-73.06048399046198,3.612966641928473,-75.06177169310216,3.3299485354298546,-71.96345116276392,3.461200001874641,-71.32796616996502,3.5203234138028114
47400,-73.04192442938403,3.606976797795365,-75.06182192415669,3.3270206270404676,-72.10996659922809,3.4186183458084347,-71.27926523038137,3.533189370927567
47600,-72.98627888605225,3.615745304658721,-75.03731556390389,3.329947355874241,-71.9974566358538,3.4387735418967353,-71.30479724575287,3.5157655337560376
47800,-72.92566873276523,3.6354039013356747,-74.92620099453127,3.3470542126236222,-71.95638267627584,3.444765204929631,-71.32389487011147,3.4969307166372303
48000,-72.93485887483729,3.6276548518726064,-74.91127603676647,3.3518981515574082,-71.94952160469123,3.448536770529642,-71.27608926885955,3.506002467182957
48200,-72.91332241274007,3.6369428082507307,-74.9294652576047,3.344575888359873,-72.04014156306444,3.435776106826301,-71.30062888213095,3.4997752264688264
48400,-72.90365945659882,3.6356061004504108,-74.9258329485606,3.3471944839904766,-71.96833811852612,3.449026751581203,-71.36200345671293,3.489203803038561
48600,-72.8662486869717,3.6310851923205463,-74.86254875755156,3.3631479329638094,-72.03777728448941,3.4270364392752244,-71.39173004458594,3.48940903764023
48800,-72.86850901602287,3.6373848708469434,-74.72376455020748,3.3944192628437264,-72.03428668841484,3.4183356983312665,-71.39232120629985,3.4976118169300543
49000,-72.84139432499332,3.635420622559999,-74.67757047234272,3.403156865305166,-72.0210512148754,3.4150219906360917,-71.40092207859085,3.4966248125429886
49200,-72.78741994956019,3.6358009523207633,-74.67158241996597,3.400486404734078,-72.0020413261974,3.4087709557883104,-71.28003211920537,3.507327137010468
49400,-72.70692597153793,3.6535377062664978,-74.59422215511708,3.406902296310551,-71.95548645092224,3.4178236174233176,-71.32072883229188,3.5033751041466177
49600,-72.74120404102078,3.6407380695208893,-74.63165319406993,3.3884290845243394,-71.95555837712101,3.4170459315608808,-71.31918193034366,3.484939618735293
49800,-72.74245594441126,3.6353035959541935,-74.6129748914013,3.407754118327519,-71.89994332562058,3.4392845195571278,-71.2999756258566,3.491936756230004
50000,-72.7588929894797,3.6339743789763124,-74.60208916537039,3.4151687732020024,-71.86813746990208,3.4414402456617217,-71.1992036578088,3.520784163135771
50200,-72.86052083255883,3.614681748115082,-74.60795084487037,3.4158814838834877,-71.91995125790369,3.4272913847329973,-71.2314606408505,3.5090762342163826
50400,-72.8829414220475,3.60341338968518,-74.49598976333851,3.43425446301899,-71.91817655743615,3.4281354823377472,-71.31052281598072,3.4913169136721534
50600,-72.78299617722153,3.626078595797231,-74.5170585908721,3.4196835500203497,-71.8302962490063,3.4481489851154317,-71.33655433923529,3.48135269274267
50800,-72.85863936083516,3.609574024029637,-74.54860453930326,3.4011612187410516,-71.79695014285902,3.459255900254358,-71.34502562415533,3.490804808643254
51000,-72.91393487517827,3.597033237530071,-74.56923331004401,3.3932157278061927,-71.7276911879529,3.4807107983371814,-71.3056467553346,3.4921966254073933
51200,-72.79424285669774,3.6279580249618735,-74.60703242024044,3.3868935663244795,-71.65315532403145,3.502496148576411,-71.34145027590387,3.4850145807623267
51400,-72.81208367954584,3.627812815608486,-74.65341055948062,3.3784691896734684,-71.68607608293196,3.5009195557038035,-71.25955289811213,3.4903263163107763
51600,-72.7541714799911,3.6492449933130113,-74.61100725189202,3.3939167599948927,-71.61595672975335,3.4949266821142393,-71.09649103979909,3.5173667431644358
51800,-72.67804532457066,3.6648804226531846,-74.58593110434194,3.406333263486916,-71.60877167851076,3.4959161824021794,-71.11847782053508,3.5099768050052886
52000,-72.61621954005929,3.676116672408126,-74.58126609017847,3.411028418601697,-71.54234445522083,3.5174140543638313,-71.1798305889064,3.5009494925290956
52200,-72.64117034408373,3.674387943476443,-74.55720289806487,3.4025256994698307,-71.48714455958506,3.5184453310460877,-71.19144933638255,3.5000237234081313
52400,-72.58067728747973,3.691662911506399,-74.4958177316775,3.408283663873189,-71.46153561612702,3.5183584991628245,-71.14058147863058,3.516788625072265
52600,-72.53093811585734,3.712996724398551,-74.39758446402772,3.429916174647457,-71.43245560674619,3.523358932624465,-71.12014437545673,3.515977081327687
52800,-72.54859675143578,3.7168228811363937,-74.40408645187078,3.4321044795968048,-71.34571059270996,3.5427563521671166,-71.12873576908126,3.5114955093870885
53000,-72.52939158731557,3.716573101794969,-74.37187566900873,3.4418923885317083,-71.19853359588883,3.5827596842142113,-71.07361053564655,3.5266209794362533
53200,-72.49819322414626,3.7239232896314056,-74.33480398364117,3.4518508007997153,-71.14646073798839,3.5928801415260776,-71.05220691685241,3.5337649185523605
53400,-72.48959009066222,3.727179072858272,-74.26185286786895,3.468826974298343,-71.08831687562434,3.605793294126575,-71.00034200192086,3.5422632435488834
53600,-72.53957203902029,3.724593371907161,-74.36750642187886,3.437971836390714,-71.05665705649253,3.617662783132269,-70.98463472460975,3.539763681649796
53800,-72.5145841152645,3.7407102684298867,-74.46918433895968,3.4176845203777475,-71.0980950568823,3.6034698747378604,-70.97795522624197,3.531035355512677
54000,-72.5557048814739,3.7268667663381234,-74.50088860645258,3.4000911978621806,-71.00897491713043,3.622355930312735,-70.88429756502939,3.551589641293366
54200,-72.45891440272403,3.741464045433534,-74.45607710075765,3.4179944703761183,-70.94742213505695,3.6331427780519037,-70.88532477416415,3.5545831258727394
54400,-72.46354760163138,3.748558421505541,-74.4807015757699,3.4130254139418588,-70.92987937030661,3.639034222888321,-70.89041127833184,3.561514093068273
54600,-72.39183123131927,3.754306629152807,-74.44627379021304,3.421113559705191,-70.94977840083823,3.6364312316870437,-70.85256834021605,3.564416295564519
54800,-72.3703164197812,3.7605593365809034,-74.48418444680938,3.4111618037802742,-70.92013714433553,3.640761643402002,-70.87508597841854,3.55000871911137
55000,-72.33491734666515,3.772328876272657,-74.55326648738622,3.3905270748144427,-70.89917125170992,3.6407540564673813,-70.84714746156759,3.555060702694477
55200,-72.29998192907253,3.7690959205450008,-74.54240461472837,3.3910534913651693,-70.8928890912033,3.65347979635837,-70.8429039061099,3.549277639450435
55400,-72.23128063129624,3.7804151235833605,-74.46952858067786,3.4075281700096998,-70.92996159120099,3.64346863944623,-70.84704792881564,3.5518353899664254
55600,-72.16042987825008,3.7948739395014703,-74.43249424592028,3.4129229464949815,-70.79419466991826,3.6721937765549497,-70.80772732350954,3.551479861092729
55800,-72.20823310862276,3.78195668318646,-74.39764562848598,3.4148018458885834,-70.83156970411352,3.669084395849578,-70.82859620611272,3.5453256261705715
56000,-72.18597157950533,3.7888585968756354,-74.33947522223546,3.431123429429935,-70.77789073744592,3.6844658063837317,-70.71722301652467,3.5692768893871825
56200,-72.22451299542209,3.7867423388110955,-74.31850932866226,3.4399949066320983,-70.79417169280423,3.681590494439325,-70.7542795199145,3.557444993527669
56400,-72.27875466673764,3.7735132227203123,-74.3281726560762,3.440842684261273,-70.73757394775811,3.6951936935830414,-70.6472683230982,3.573657217076296
56600,-72.23505767237633,3.789167046638662,-74.31701254119606,3.456885109963211,-70.65538998850506,3.696422344161729,-70.58558979076719,3.581216778550968
56800,-72.2366675566757,3.780913680960492,-74.28386452303444,3.459572256682727,-70.65549356475425,3.6971833499585154,-70.58679064215335,3.583452008336332
57000,-72.26018641016927,3.780206410766554,-74.22251202452772,3.474048802482061,-70.63694644445775,3.7026810122204608,-70.60487553849812,3.5821399367299436
57200,-72.23077781536928,3.782712635535264,-74.18888199721978,3.4799463219624607,-70.71127899723763,3.6823965147443207,-70.50935002886574,3.600716501386687
57400,-72.18586929410631,3.7865812410193596,-74.17114410981299,3.487717883699757,-70.82194801626842,3.662159529881559,-70.57890779156311,3.580716962694995
57600,-72.15643757678191,3.7808776146939085,-74.13789163409689,3.5020974453683342,-70.87580463618812,3.6527369995464642,-70.6221474875214,3.5777967012392766
57800,-72.15878118453602,3.794350767094948,-74.10481243753375,3.5132015889790793,-70.83671951600687,3.662941633503511,-70.61546677424252,3.5781485683157674
58000,-72.14416894754838,3.800751957211074,-74.02433481733665,3.5246654627136462,-70.91465694188467,3.6469294340399805,-70.60638024136166,3.5802370245809225
58200,-72.10891906293986,3.803943489941279,-74.07816649815756,3.512757001382026,-70.89377811838392,3.6492291201427625,-70.51689325665578,3.5910005984077107
58400,-72.13060823082057,3.798372372256289,-74.06549601442276,3.5142511826692826,-70.8867128819577,3.6508333847595784,-70.56502032286915,3.5672997791698213
58600,-72.14209539357086,3.7970664191005286,-74.02321121146535,3.524198139213605,-70.8927505212696,3.6568674811852797,-70.60206666063651,3.553625245076033
58800,-72.18446637554369,3.784400304494301,-73.91291380251687,3.54494276824313,-70.81578861822908,3.677119869935736,-70.65673403292195,3.541403666925059
59000,-72.20645881402936,3.7814784602709963,-73.83141466302379,3.5583718869464738,-70.78866549018278,3.6846525760095847,-70.58459838234715,3.556929071424649
59200,-72.23058423963217,3.7878473818851464,-73.78320628398114,3.5767600695592727,-70.77973518485413,3.683750172998258,-70.54280299740854,3.5681788970472836
59400,-72.10937578020841,3.8121671637855177,-73.77834286355161,3.5810534777032057,-70.87754991985133,3.6679972117533275,-70.50956656879269,3.5728976907244503
59600,-72.18849136530888,3.7945164419440562,-73.70726505039863,3.600645819582307,-70.88544862837836,3.6606144435742474,-70.6063573936811,3.5538460065682353
59800,-72.23284391435435,3.778912114782987,-73.66132154394184,3.6054910355515357,-70.87222690776953,3.660933090864037,-70.44863064852888,3.5685916700166413
60000,-72.26047192138977,3.76737504559953,-73.66085016100475,3.603547551531197,-70.86536664515842,3.656481378771878,-70.25396375215813,3.6002378646379394
60200,-72.25085827923002,3.7828422631019083,-73.64408890595351,3.6043843615776194,-70.90364049472035,3.649552977053301,-70.15736794588858,3.6225882622908316
60400,-72.29753744365533,3.7622440144099922,-73.59497453284318,3.608119947461722,-70.90619458705825,3.6336807899432286,-70.13887960358218,3.6124478006983214
60600,-72.34486181377824,3.7474477515286404,-73.5166053081148,3.62913654500101,-70.86746681084458,3.642703287295667,-70.0121592376513,3.636118371812435
60800,-72.37571669731007,3.7415908409414627,-73.5091971457236,3.6341250878333633,-70.82251498725371,3.6541201096933227,-70.01910433478973,3.6440016413886185
61000,-72.38335461103873,3.7390110562029464,-73.58650183729213,3.618737530519618,-70.87733053395533,3.6339042935268413,-70.0487240737905,3.6383862054505482
61200,-72.26252471934376,3.7709365398813586,-73.62284346970759,3.6077124520409454,-70.85849715873661,3.6348036896424585,-69.99770703192952,3.6575536559599042
61400,-72.33425813877818,3.7578735622051385,-73.68634544281302,3.5964593122342774,-70.92443367847278,3.6156977892634896,-69.94902950039953,3.6585271987240557
61600,-72.2507466409641,3.7734682727284006,-73.81249268739766,3.5621757873234947,-70.9677431048715,3.6066039137276826,-69.96704255393975,3.654921764080983
61800,-72.23215064557853,3.7720120390402623,-73.68939753499366,3.5831790589980352,-70.9998420412877,3.599561841446173,-69.99468895458568,3.651537630286719
62000,-72.23547769791304,3.7677225374334347,-73.57279927753261,3.619291282592756,-70.95169269311282,3.606764840499653,-69.92514450849917,3.666849668787597
62200,-72.25130195253567,3.769586946656923,-73.57359628419304,3.6266885094855525,-70.88805701129306,3.613991383567339,-69.96549892562834,3.6625954584587808
62400,-72.23388266396387,3.7663554331391733,-73.57902082147076,3.613359574496591,-70.92635193670264,3.6000190358988577,-70.01242448493807,3.6554784499705737
62600,-72.17861278541353,3.7865801846654366,-73.59073390430342,3.6075817561470886,-70.92516342057645,3.592914671776111,-70.00053558419445,3.670118348494822
62800,-72.24053305924589,3.771475136553185,-73.60862585374456,3.60321364226579,-70.83238121735971,3.6167653252245135,-70.0950970529181,3.648589367339341
63000,-72.26904300012349,3.7662040228678206,-73.64662478645542,3.595454926905128,-70.78247670806631,3.622810401868689,-70.06765605691409,3.6468730217320564
63200,-72.18919042949592,3.7805969854356496,-73.64583185428037,3.5924149080180166,-70.80156783036612,3.6158004093734393,-70.04490877342796,3.6545509101476994
63400,-72.1727596043683,3.7781044407889337,-73.62075505541152,3.5919101585935147,-70.77449146228427,3.6178205859226242,-70.04277332887999,3.6559022202433686
63600,-72.15200728826764,3.788543291893491,-73.69271173059676,3.563339750738135,-70.7314801842632,3.624154615299106,-70.01198739313818,3.675117705459734
63800,-72.16971324864184,3.7882816046678616,-73.67092463668557,3.5661967771843943,-70.75147639990605,3.624152222762455,-69.99450843455486,3.667266706212564
64000,-72.2029190596376,3.78576222805806,-73.66995327067066,3.564144440996322,-70.73571550247972,3.6292951020761133,-70.01231145032753,3.6596529954782033
64200,-72.09743455250575,3.7996336244333544,-73.60899527826473,3.587901751461609,-70.76543338774489,3.6194474812594173,-69.9317855652111,3.6711619139048657
64400,-72.08672495548176,3.7991437298896202,-73.55037487918008,3.5995685954031718,-70.77186059099287,3.6139791963064836,-69.98808187250505,3.6505921315407877
64600,-72.00044892637388,3.821795981508574,-73.57357839238705,3.5931888257003113,-70.72807167887217,3.626157651651479,-69.9729721374267,3.6491389959653504
64800,-71.93994808993789,3.8378508047902993,-73.61355526233275,3.581404247128601,-70.58940317643986,3.663112413018533,-69.95482111011653,3.6423772948493753
65000,-71.86732461898436,3.863246824194668,-73.55699833459886,3.5955299732754016,-70.51945388144003,3.6821985820090326,-69.98087286591758,3.6296529153892223
65200,-71.74266084382792,3.881598190910071,-73.47010298056144,3.6046927657183785,-70.56598078960319,3.670610390249922,-70.06364473354536,3.611638695278211
65400,-71.70134430418834,3.889537889630607,-73.56513335734714,3.582371923197675,-70.5994277767486,3.6611296952223156,-70.18306544398521,3.5918596859920595
65600,-71.7346356512012,3.8777577380035,-73.52112369176068,3.5920793591928737,-70.6056708836047,3.665554186134973,-70.26853244410448,3.571336315160433
65800,-71.66154980059441,3.8876327445349115,-73.53375195702353,3.589795029051384,-70.6268888033022,3.6656901788212064,-70.31081542388262,3.5594423631248
66000,-71.61440843834416,3.894337436493783,-73.55790093424368,3.5709082176696043,-70.6281249686602,3.6760125738196883,-70.30849685409942,3.549409807272474
66200,-71.56850001299415,3.9055775338691707,-73.57983576464072,3.5650219317169127,-70.57112774406069,3.682188469547193,-70.38697499175417,3.5355900419648636
66400,-71.56586997432038,3.898130560762813,-73.56891050656952,3.5670308672314603,-70.59225979918197,3.683178627610362,-70.36063251040636,3.5430496190890692
66600,-71.56625688541472,3.894384488453912,-73.51941723498975,3.58006821000705,-70.60440159907432,3.6687532212836182,-70.34986088734964,3.5356887463806626
66800,-71.5014408692798,3.90961500914849,-73.4841978428646,3.5881609130773864,-70.48962824560957,3.6966748158004576,-70.35762804658674,3.5379961999546157
67000,-71.59909962937479,3.8881475994044914,-73.52971747539826,3.57025218333686,-70.4828056001528,3.6955770562948387,-70.3452275920009,3.538539888045849
67200,-71.63436743786767,3.8787675333575002,-73.58377798152654,3.5530400489717637,-70.37974659286009,3.7287525728089195,-70.39193611752303,3.5376330559142137
67400,-71.5502236191991,3.8921116149503137,-73.54767259378553,3.56274776398442,-70.45876527510572,3.70903526813094,-70.33485060959987,3.539954072469678
67600,-71.6580413664737,3.8600341867182175,-73.51828467379033,3.567075006738201,-70.3803290763029,3.7229660034335996,-70.28014439513052,3.5563079002685933
67800,-71.64217812777096,3.8675872661284147,-73.50550224079076,3.5726771780843483,-70.4831052709845,3.7049210060890894,-70.21561773217357,3.5690227413208095
68000,-71.68904671735511,3.851534920061294,-73.47036753320414,3.5817354795222425,-70.42384894961931,3.728061784665276,-70.20365342695347,3.5670589432402897
68200,-71.62098249959287,3.8496086698837995,-73.46629723355132,3.578449249348416,-70.41637932158281,3.724639465590737,-70.15850106734743,3.5843385695585397
68400,-71.65898694476647,3.8476250898306743,-73.46857346878112,3.5679959136004906,-70.45173000106172,3.7163977699010124,-70.10825479738766,3.590463890005684
68600,-71.66938131308686,3.837913435042725,-73.40337340180577,3.588094339008011,-70.55005156500006,3.6963856930774397,-70.09015779827719,3.6033697960144875
68800,-71.6417226024414,3.838248191689395,-73.40825822534643,3.5822241340589005,-70.60203024168477,3.6855639510863396,-70.1388756910672,3.585866441200642
69000,-71.66461154704574,3.8299199047996026,-73.44566327542971,3.5834069189536364,-70.54123394548327,3.7068065440632902,-70.07003107429395,3.60328376017634
69200,-71.6232696826432,3.833903084552114,-73.40332728235481,3.594049174391504,-70.54684673842021,3.6988044479744544,-70.04357285540068,3.6134543976868403
69400,-71.68493642797662,3.8185170753198503,-73.38229699603427,3.600714829296462,-70.53125979418911,3.7060299912014365,-70.01027758391952,3.620754133430612
69600,-71.61456355095939,3.8250084836407514,-73.48344663076216,3.5733496704987613,-70.55753504389205,3.694418694130141,-70.13722198855857,3.597104599044375
69800,-71.64067109783826,3.8242668325917344,-73.46944029839932,3.5770813026748605,-70.6008614784883,3.6832570978012753,-70.11438617568245,3.6090480163432463
70000,-71.65743400853225,3.820524473620418,-73.50689352904527,3.5693433653586415,-70.47449212805412,3.7108678998293234,-70.11663586477184,3.6150926677385202
70200,-71.63874425723465,3.823038260446933,-73.47817960925391,3.566329989555638,-70.52210459968677,3.702941796858322,-70.1223966813191,3.6143845877950707
70400,-71.67111638136302,3.814377802494473,-73.4626047252669,3.568787960223913,-70.46629014921905,3.7163833483808126,-70.08897134737697,3.6262553272269984
70600,-71.68842788593376,3.81885109873925,-73.44527044083928,3.57470171159782,-70.4239579151451,3.730710531971266,-70.08327644968814,3.6222183207459695
70800,-71.67026986178844,3.8161700799625247,-73.39410013788785,3.572031346752986,-70.43479072936312,3.731575761632584,-70.14008867598838,3.607785843595662
71000,-71.63062008393537,3.82757550086983,-73.41314775184212,3.5730893407265474,-70.44118554365707,3.7382006859869352,-69.99532341058361,3.6333189630199167
71200,-71.6968979153626,3.8086911287505982,-73.43849731460966,3.565094557837254,-70.51394665978643,3.7190189092760733,-69.92486194111068,3.6339569392122457
71400,-71.71060438755062,3.807614837618545,-73.33536114989177,3.59133406144047,-70.56521557705678,3.7061620142819027,-69.8461531084733,3.63895099297968
71600,-71.72149681936594,3.8111465917799885,-73.33810749386663,3.596807285714763,-70.55637592967324,3.7069081944201905,-69.7963092742723,3.6360413921908465
71800,-71.75644471077977,3.8079895687787797,-73.29521156289432,3.605090212761751,-70.48672525450667,3.7145089729464744,-69.77498337300561,3.6429346026784293
72000,-71.78608480021973,3.800028080384225,-73.2918231780724,3.6057906492998257,-70.52747361098555,3.698109617381477,-69.79363726942005,3.641098712984946
72200,-71.72380127080811,3.816497933598439,-73.24399092882783,3.620884644062645,-70.5651398704346,3.693098086682613,-69.72939947152473,3.6590761560266323
72400,-71.70336298703998,3.817173081279748,-73.22881201750022,3.6245708356358546,-70.63240919064988,3.674284183993795,-69.75780934759189,3.646239151686183
72600,-71.6857330028505,3.8136831311987,-73.30136051876902,3.5970759722663748,-70.63712158524015,3.676993931403728,-69.79018146600751,3.6408762575621467
72800,-71.68299864411671,3.8100911092549943,-73.28300107320699,3.5903637022513,-70.67463397186916,3.6655245135450625,-69.78859974950338,3.6443443570689222
73000,-71.62577467017512,3.822358827759511,-73.30355714643548,3.584038099393237,-70.7269445144086,3.6501012991380644,-69.71283988446253,3.6476324979966868
73200,-71.61144911645695,3.8309634340619367,-73.30497864698366,3.593744961151396,-70.6357196736308,3.6687867564269703,-69.63561352994513,3.6595833389638086
73400,-71.63609956251283,3.8293503021860733,-73.277935230026,3.592445132303259,-70.5767916007138,3.6802297094498764,-69.6689876169147,3.6598226891369032
73600,-71.6569250270143,3.8233874379449975,-73.31771433203187,3.5829476621882463,-70.62150487544193,3.669361686541485,-69.66478299787308,3.657280401651041
73800,-71.65447744268859,3.82234703323785,-73.33969804083266,3.5735974058313733,-70.61551083818068,3.6694127275260495,-69.6562709462163,3.6596646960694392
74000,-71.74462374715677,3.7909812398694265,-73.31437737911679,3.574983361940237,-70.61494580857163,3.667438536698073,-69.6093384598935,3.667835927465661
74200,-71.63202480235596,3.8094402740490763,-73.25171274006485,3.5818840776627514,-70.61173448272126,3.673702019841957,-69.66651177606697,3.6591698438746785
74400,-71.62689346006725,3.8040991934670765,-73.24616332610083,3.5896625878397073,-70.63090477708944,3.672141783122173,-69.72369159169743,3.6515580272983117
74600,-71.64016272750426,3.800622269785424,-73.14859882980124,3.6046681117528183,-70.67534980512328,3.6572192823264134,-69.82500354335895,3.6275704052889735
74800,-71.70271546731496,3.7884948982270417,-73.10019792859867,3.6189013563452987,-70.6948526954887,3.6525848566991512,-69.74361402943809,3.6364460223595114

